The Evolution of Cataclysmic Variables as Revealed by their Donor Stars

We reconstruct the evolutionary path followed by cataclysmic variables (CVs) from the observed mass-radius relationship of their donor stars. Along the way, we update the semi-empirical CV donor sequence of Knigge (2006) and present a comprehensive review of the link between CV evolution and donor physics. After calibrating state-of-the art stellar models for use in the CV setting, we fit self-consistent theoretical evolution sequences to the observed donor masses and radii. In the standard model of CV evolution, AML below the period gap is assumed to be driven solely by gravitational radiation (GR), while AML above the gap is usually described by a magnetic braking prescription due to Rappaport, Verbunt & Joss (1983). We find that simple scaled versions of these recipes match the data quite well. However, the optimal scaling factors turn out to be f_GR = 2.47 +/- 0.22 below the gap and f_MB = 0.66 +/- 0.05 above. The implications and applications of our results include: (1) The revised evolution sequence yields correct locations for the CV minimum period and the upper edge of the period gap; the standard sequence does not. (2) A comparison of predicted and observed WD temperatures suggests an even higher value for f_GR, but this is sensitive to the assumed WD mass. (3) The absolute donor magnitudes predicted by our sequences can be used to set firm lower limits on the distances toward CVs. (4) Both standard and revised sequences predict that short-period CVs should be susceptible to dwarf nova (DN) eruptions, consistent with observations. However, both sequences also predict that the DNe fraction among long-period CVs should decline with P_orb. Observations suggest the opposite behaviour. (5) The ratio of long-period CVs to short-period, pre-bounce CV is about 3x higher for the revised sequence than the standard one. This may resolve a long-standing problem in CV evolution. [abridged]

==> table2_full.dat <==
Title: The Evolution of Cataclysmic Variables as Revealed by their Donor Stars  
Authors: Knigge C., Baraffe I., Patterson J. 
Table: The updated semi-empirical broken-power-law donor sequence for CVs
================================================================================
Byte-by-byte Description of file: apjs386978t2_mrt.txt
--------------------------------------------------------------------------------
   Bytes Format Units   Label   Explanations
--------------------------------------------------------------------------------
   1-  5 F5.3   h       Period  Orbital period
   7- 12 F6.4   solMass M2      Secondary mass
  14- 18 F5.3   solRad  R2      Secondary radius
  20- 23 I4     K       Teff2   Secondary effective temperature
  25- 29 F5.3   [cm2/s] log(g2) Log of secondary surface gravity
  31- 35 F5.2   [10-7W] logL2   Log of secondary luminosity; erg/s
  37- 41 F5.2   mag     UxMag   Secondary absolute Ux band magnitude (1)
  43- 47 F5.2   mag     BxMag   Secondary absolute Bx band magnitude (1)
  49- 53 F5.2   mag     BMag    Secondary absolute B band magnitude (1)
  55- 59 F5.2   mag     VMag    Secondary absolute V band magnitude (1)
  61- 65 F5.2   mag     RMag    Secondary absolute R band magnitude (1)
  67- 71 F5.2   mag     IMag    Secondary absolute I band magnitude (1)
  73- 77 F5.2   mag     JMag    Secondary absolute J band magnitude (2)
  79- 83 F5.2   mag     HMag    Secondary absolute H band magnitude (2)
  85- 89 F5.2   mag     KMag    Secondary absolute K band magnitude (2)
  91- 95 F5.2   mag     LMag    Secondary absolute L band magnitude (3)
  97-101 F5.2   mag     L'Mag   Secondary absolute L' band magnitude (3)
 103-107 F5.2   mag     M'Mag   Secondary absolute M' band magnitude (3)
 109-114 F6.2   ---     NType   Secondary numerical spectral type (4)
 116-119 A4     ---     Sptype  Secondary spectral type
--------------------------------------------------------------------------------
Note (1): On the Johnson-Cousins systems (Bessell 1990). Note that this defines
          two B-band filters: Bx is preferred for calculating U-B (Ux-Bx), B is
          preferred for calculating other optical colours (see Bessell (1990) 
          for details).
Note (2): On the CIT system.
Note (3): On the Johnson-Glass systems (Bessell & Brett 1988).
Note (4): As defined in Section 3.2 of Knigge (2006).
--------------------------------------------------------------------------------
1.418 0.0100 0.064  481 4.829 26.88 73.03 43.25 43.34 29.72 24.96 22.13 20.77 20.56 23.55 19.90 16.78 15.40 -99.00 T    
1.416 0.0110 0.066  498 4.845 26.96 71.01 42.86 42.95 29.47 24.74 21.90 20.47 20.23 23.06 19.64 16.56 15.20 -99.00 T    
1.414 0.0120 0.067  515 4.859 27.04 68.48 42.52 42.60 29.25 24.52 21.69 20.08 19.86 22.49 19.32 16.31 14.99 -99.00 T    
1.412 0.0130 0.069  532 4.872 27.12 65.71 42.17 42.26 29.02 24.31 21.48 19.65 19.47 21.87 18.98 16.04 14.76 -99.00 T    
1.410 0.0140 0.071  550 4.884 27.20 62.78 41.81 41.90 28.78 24.09 21.26 19.21 19.06 21.23 18.63 15.77 14.54 -99.00 T    
1.408 0.0150 0.072  569 4.896 27.28 59.70 41.44 41.53 28.54 23.87 21.04 18.74 18.63 20.56 18.27 15.49 14.30 -99.00 T    
1.407 0.0160 0.074  589 4.906 27.35 56.45 41.05 41.14 28.29 23.64 20.81 18.26 18.19 19.87 17.89 15.20 14.06 -99.00 T    
1.405 0.0170 0.075  609 4.916 27.43 54.33 40.76 40.85 28.11 23.48 20.64 17.94 17.89 19.38 17.61 14.98 13.88 -99.00 T    
1.404 0.0180 0.076  630 4.926 27.50 53.87 40.63 40.71 28.05 23.41 20.58 17.84 17.80 19.19 17.46 14.89 13.80 -99.00 T    
1.403 0.0190 0.078  651 4.935 27.57 53.45 40.51 40.60 27.99 23.35 20.52 17.74 17.72 19.01 17.32 14.80 13.72 -99.00 T    
1.402 0.0200 0.079  673 4.943 27.65 53.07 40.41 40.49 27.93 23.29 20.46 17.66 17.65 18.83 17.19 14.72 13.64 -99.00 T    
1.401 0.0210 0.080  697 4.951 27.72 52.73 40.32 40.41 27.88 23.24 20.41 17.58 17.58 18.66 17.05 14.64 13.57 -99.00 T    
1.400 0.0220 0.081  720 4.959 27.79 51.41 39.69 39.78 27.79 23.15 20.32 17.39 17.39 18.35 16.82 14.47 13.44 -99.00 T    
1.399 0.0230 0.083  745 4.966 27.86 49.88 38.95 39.04 27.70 23.06 20.22 17.18 17.18 18.00 16.56 14.29 13.30 -99.00 T    
1.398 0.0240 0.084  770 4.973 27.93 48.29 38.19 38.28 27.61 22.97 20.12 16.95 16.95 17.65 16.30 14.10 13.15 -99.00 T    
1.397 0.0250 0.085  797 4.980 28.00 46.64 37.42 37.51 27.52 22.88 20.02 16.73 16.72 17.28 16.03 13.91 13.01 -99.00 T    
1.396 0.0260 0.086  824 4.986 28.07 45.42 36.62 36.71 27.41 22.77 19.89 16.50 16.53 17.01 15.82 13.76 12.90 -99.00 T    
1.395 0.0270 0.087  852 4.993 28.14 44.22 35.79 35.88 27.30 22.65 19.76 16.27 16.33 16.75 15.63 13.61 12.79 -99.00 T    
1.394 0.0280 0.088  881 4.999 28.20 42.98 34.93 35.02 27.18 22.52 19.62 16.04 16.12 16.47 15.42 13.46 12.68 -99.00 T    
1.394 0.0290 0.089  912 5.005 28.27 41.74 34.07 34.16 27.04 22.39 19.48 15.82 15.92 16.19 15.21 13.30 12.58 -99.00 T    
1.393 0.0300 0.090  943 5.010 28.34 40.53 33.22 33.31 26.86 22.25 19.35 15.62 15.71 15.89 14.96 13.12 12.47 -99.00 T    
1.392 0.0310 0.091  975 5.016 28.41 39.27 32.35 32.44 26.68 22.11 19.22 15.42 15.49 15.57 14.72 12.95 12.36 -99.00 T    
1.392 0.0320 0.091 1008 5.021 28.47 38.12 31.55 31.63 26.50 21.96 19.08 15.21 15.28 15.28 14.49 12.78 12.25 -99.00 T    
1.391 0.0330 0.092 1043 5.026 28.54 37.38 31.01 31.10 26.33 21.81 18.90 15.01 15.09 15.07 14.31 12.65 12.18 -99.00 T    
1.390 0.0340 0.093 1079 5.031 28.61 36.60 30.46 30.54 26.16 21.66 18.72 14.79 14.90 14.85 14.13 12.52 12.10 -99.00 T    
1.390 0.0350 0.094 1115 5.036 28.67 35.88 29.93 30.01 25.97 21.51 18.55 14.60 14.71 14.63 13.94 12.37 12.03 -99.00 T    
1.389 0.0360 0.095 1154 5.040 28.74 35.26 29.45 29.53 25.76 21.35 18.40 14.44 14.52 14.41 13.73 12.23 11.95 -99.00 T    
1.388 0.0370 0.096 1193 5.045 28.81 34.62 28.95 29.03 25.55 21.19 18.24 14.27 14.32 14.19 13.51 12.07 11.87 -99.00 T    
1.388 0.0380 0.096 1234 5.049 28.87 34.08 28.50 28.58 25.32 21.00 18.05 14.11 14.13 13.99 13.29 11.92 11.80 -99.00 T    
1.387 0.0390 0.097 1276 5.053 28.94 33.54 28.06 28.13 25.07 20.80 17.85 13.94 13.93 13.79 13.07 11.77 11.73 -99.00 T    
1.387 0.0400 0.098 1320 5.058 29.00 33.07 27.64 27.71 24.82 20.59 17.64 13.77 13.74 13.60 12.85 11.63 11.66 -99.00 T    
1.386 0.0410 0.099 1365 5.062 29.07 32.66 27.26 27.33 24.57 20.37 17.42 13.61 13.56 13.43 12.65 11.49 11.59 -99.00 T    
1.386 0.0420 0.099 1409 5.066 29.13 32.28 26.90 26.97 24.31 20.15 17.20 13.45 13.38 13.27 12.45 11.36 11.52 -99.00 T    
1.385 0.0430 0.100 1451 5.070 29.19 31.91 26.56 26.63 24.04 19.90 16.96 13.29 13.21 13.11 12.28 11.24 11.46 -99.00 T    
1.385 0.0440 0.101 1495 5.073 29.24 31.55 26.21 26.28 23.76 19.66 16.72 13.14 13.03 12.95 12.11 11.12 11.40 -99.00 T    
1.384 0.0450 0.102 1537 5.077 29.30 31.24 25.93 25.99 23.49 19.42 16.51 13.00 12.88 12.81 11.96 11.02 11.34 -99.00 T    
1.384 0.0460 0.102 1578 5.081 29.35 30.95 25.65 25.72 23.23 19.19 16.31 12.88 12.73 12.68 11.83 10.92 11.29 -99.00 T    
1.383 0.0470 0.103 1618 5.084 29.40 30.66 25.40 25.46 22.97 18.98 16.13 12.76 12.60 12.54 11.69 10.83 11.23 -99.00 T    
1.383 0.0480 0.104 1658 5.088 29.45 30.39 25.17 25.23 22.72 18.78 15.97 12.66 12.47 12.40 11.55 10.74 11.18 -99.00 T    
1.382 0.0490 0.104 1698 5.091 29.49 30.12 24.93 25.00 22.47 18.58 15.81 12.55 12.35 12.25 11.41 10.65 11.12 -99.00 T    
1.382 0.0500 0.105 1738 5.094 29.54 30.28 25.40 25.47 22.51 18.97 16.38 12.82 12.25 11.90 11.04 10.46 10.81 -99.00 T    
1.381 0.0510 0.106 1778 5.098 29.59 30.46 25.89 25.97 22.56 19.38 16.99 13.10 12.16 11.54 10.66 10.26 10.48 -99.00 T    
1.381 0.0520 0.106 1818 5.101 29.63 30.26 25.85 25.93 22.36 19.36 17.06 13.09 12.02 11.30 10.44 10.14 10.29  -0.90 T    
1.380 0.0530 0.107 1857 5.104 29.67 29.60 25.17 25.24 21.86 18.82 16.47 12.73 11.82 11.21 10.40 10.09 10.26   5.64 L4.4 
1.380 0.0540 0.108 1896 5.107 29.71 28.94 24.49 24.56 21.36 18.29 15.89 12.36 11.63 11.12 10.36 10.05 10.24   9.65 L0.3 
1.379 0.0550 0.108 1934 5.110 29.75 28.80 24.39 24.46 21.28 18.19 15.77 12.28 11.56 11.07 10.32 10.01 10.21  10.00 L0   
1.379 0.0560 0.109 1971 5.113 29.79 28.72 24.35 24.42 21.25 18.14 15.71 12.23 11.51 11.02 10.29  9.98 10.19  10.07 M9.9 
1.378 0.0570 0.109 2007 5.116 29.83 28.58 24.25 24.32 21.18 18.08 15.65 12.16 11.45 10.97 10.25  9.94 10.17  10.14 M9.9 
1.378 0.0580 0.110 2042 5.119 29.86 28.20 23.89 23.96 20.96 17.99 15.54 12.05 11.34 10.88 10.19  9.88 10.13  10.23 M9.8 
1.378 0.0590 0.111 2076 5.122 29.89 27.82 23.53 23.60 20.74 17.90 15.44 11.94 11.23 10.79 10.12  9.82 10.10  10.32 M9.7 
1.377 0.0600 0.111 2110 5.125 29.93 27.45 23.18 23.25 20.52 17.82 15.34 11.82 11.13 10.71 10.06  9.76 10.07  10.41 M9.6 
1.377 0.0610 0.112 2143 5.127 29.96 27.08 22.84 22.91 20.30 17.74 15.24 11.72 11.02 10.63  9.99  9.70 10.04  10.49 M9.5 
1.376 0.0620 0.112 2175 5.130 29.99 26.73 22.51 22.58 20.10 17.65 15.14 11.61 10.92 10.55  9.93  9.65 10.01  10.58 M9.4 
1.376 0.0630 0.113 2205 5.133 30.02 26.40 22.19 22.26 19.90 17.58 15.05 11.51 10.83 10.47  9.87  9.60  9.98  10.66 M9.3 
1.375 0.0640 0.113 2235 5.135 30.04 26.07 21.88 21.95 19.70 17.50 14.96 11.41 10.73 10.39  9.81  9.55  9.96  10.73 M9.3 
1.375 0.0650 0.114 2265 5.138 30.07 25.76 21.58 21.64 19.51 17.42 14.87 11.31 10.64 10.32  9.76  9.50  9.93  10.81 M9.2 
1.375 0.0660 0.114 2294 5.140 30.10 25.45 21.28 21.34 19.33 17.35 14.78 11.22 10.55 10.25  9.70  9.45  9.90  10.89 M9.1 
1.374 0.0670 0.115 2322 5.143 30.12 25.10 21.03 21.10 19.13 17.21 14.66 11.15 10.49 10.19  9.66  9.41  9.86  11.15 M8.9 
1.374 0.0680 0.115 2349 5.145 30.15 24.76 20.81 20.87 18.92 17.05 14.53 11.10 10.44 10.14  9.62  9.38  9.82  11.44 M8.6 
1.373 0.0690 0.116 2376 5.148 30.17 24.42 20.59 20.65 18.72 16.90 14.41 11.04 10.39 10.08  9.58  9.34  9.77  11.69 M8.3 
1.373 0.0691 0.116 2377 5.148 30.17 24.41 20.58 20.64 18.71 16.89 14.40 11.04 10.39 10.08  9.58  9.34  9.77  11.70 M8.3 
1.382 0.0700 0.117 2402 5.146 30.20 24.08 20.36 20.43 18.52 16.74 14.28 10.98 10.33 10.02  9.54  9.30  9.72  11.91 M8.1 
1.390 0.0710 0.118 2427 5.145 30.22 23.77 20.15 20.21 18.33 16.58 14.16 10.93 10.28  9.97  9.49  9.26  9.67  12.10 M7.9 
1.399 0.0720 0.119 2452 5.144 30.25 23.46 19.95 20.01 18.14 16.43 14.04 10.87 10.23  9.91  9.45  9.23  9.62  12.27 M7.7 
1.407 0.0730 0.120 2476 5.142 30.27 23.16 19.75 19.81 17.96 16.28 13.92 10.82 10.18  9.86  9.41  9.19  9.57  12.43 M7.6 
1.415 0.0740 0.121 2498 5.141 30.29 22.87 19.55 19.61 17.79 16.14 13.81 10.77 10.13  9.81  9.37  9.15  9.53  12.56 M7.4 
1.423 0.0750 0.122 2520 5.140 30.32 22.62 19.38 19.44 17.63 16.01 13.71 10.72 10.08  9.76  9.33  9.12  9.48  12.68 M7.3 
1.432 0.0760 0.123 2541 5.138 30.34 22.37 19.21 19.27 17.48 15.88 13.60 10.67 10.04  9.72  9.29  9.09  9.44  12.78 M7.2 
1.440 0.0770 0.124 2562 5.137 30.36 22.14 19.05 19.10 17.33 15.76 13.51 10.63  9.99  9.68  9.26  9.05  9.40  12.88 M7.1 
1.448 0.0780 0.125 2581 5.136 30.38 21.91 18.89 18.94 17.19 15.64 13.41 10.58  9.95  9.63  9.22  9.02  9.36  12.96 M7   
1.456 0.0790 0.126 2600 5.134 30.40 21.69 18.74 18.79 17.05 15.52 13.32 10.54  9.91  9.59  9.19  8.99  9.32  13.04 M7   
1.464 0.0800 0.127 2618 5.133 30.42 21.49 18.60 18.65 16.92 15.41 13.23 10.50  9.87  9.55  9.16  8.96  9.28  13.10 M6.9 
1.472 0.0810 0.128 2635 5.132 30.44 21.30 18.46 18.51 16.80 15.30 13.15 10.46  9.84  9.52  9.13  8.93  9.25  13.17 M6.8 
1.479 0.0820 0.129 2652 5.131 30.45 21.11 18.33 18.38 16.68 15.20 13.07 10.42  9.80  9.48  9.10  8.91  9.21  13.23 M6.8 
1.487 0.0830 0.130 2668 5.130 30.47 20.93 18.20 18.25 16.56 15.10 12.99 10.38  9.76  9.45  9.07  8.88  9.18  13.28 M6.7 
1.495 0.0840 0.131 2684 5.128 30.49 20.75 18.08 18.13 16.45 15.00 12.92 10.35  9.73  9.41  9.04  8.85  9.15  13.33 M6.7 
1.503 0.0850 0.132 2699 5.127 30.50 20.58 17.96 18.01 16.34 14.91 12.84 10.31  9.69  9.38  9.01  8.83  9.11  13.38 M6.6 
1.510 0.0860 0.133 2714 5.126 30.52 20.44 17.85 17.90 16.24 14.82 12.78 10.28  9.66  9.35  8.98  8.80  9.08  13.43 M6.6 
1.518 0.0870 0.134 2728 5.125 30.53 20.29 17.75 17.80 16.14 14.74 12.71 10.25  9.63  9.32  8.95  8.78  9.05  13.47 M6.5 
1.525 0.0880 0.135 2742 5.124 30.55 20.16 17.65 17.69 16.05 14.66 12.65 10.22  9.60  9.28  8.93  8.75  9.02  13.52 M6.5 
1.533 0.0890 0.136 2755 5.123 30.56 20.02 17.55 17.60 15.96 14.58 12.58 10.18  9.57  9.26  8.90  8.73  9.00  13.56 M6.4 
1.540 0.0900 0.137 2768 5.122 30.58 19.89 17.45 17.50 15.87 14.50 12.52 10.15  9.54  9.23  8.88  8.71  8.97  13.60 M6.4 
1.547 0.0910 0.137 2781 5.121 30.59 19.76 17.36 17.40 15.78 14.42 12.46 10.12  9.51  9.20  8.85  8.68  8.94  13.64 M6.4 
1.555 0.0920 0.138 2793 5.120 30.60 19.63 17.26 17.31 15.70 14.35 12.40 10.09  9.49  9.17  8.83  8.66  8.91  13.69 M6.3 
1.562 0.0930 0.139 2805 5.118 30.62 19.52 17.18 17.22 15.62 14.28 12.35 10.07  9.46  9.14  8.80  8.64  8.89  13.72 M6.3 
1.569 0.0940 0.140 2816 5.117 30.63 19.41 17.10 17.14 15.54 14.22 12.30 10.04  9.43  9.12  8.78  8.62  8.86  13.76 M6.2 
1.576 0.0950 0.141 2827 5.116 30.64 19.31 17.02 17.07 15.47 14.15 12.25 10.01  9.41  9.09  8.76  8.60  8.84  13.80 M6.2 
1.583 0.0960 0.142 2837 5.115 30.65 19.21 16.95 16.99 15.40 14.09 12.20  9.99  9.38  9.07  8.74  8.58  8.81  13.83 M6.2 
1.590 0.0970 0.143 2847 5.114 30.67 19.11 16.88 16.92 15.34 14.03 12.16  9.96  9.36  9.04  8.72  8.56  8.79  13.87 M6.1 
1.597 0.0980 0.144 2857 5.113 30.68 19.02 16.80 16.85 15.27 13.97 12.11  9.94  9.33  9.02  8.69  8.54  8.77  13.91 M6.1 
1.604 0.0990 0.145 2867 5.112 30.69 18.92 16.73 16.78 15.20 13.91 12.06  9.91  9.31  9.00  8.67  8.52  8.74  13.94 M6.1 
1.611 0.1000 0.146 2877 5.111 30.70 18.83 16.67 16.71 15.14 13.86 12.02  9.89  9.29  8.97  8.65  8.50  8.72  13.98 M6.0 
1.618 0.1010 0.147 2886 5.110 30.71 18.75 16.60 16.64 15.08 13.80 11.98  9.86  9.26  8.95  8.63  8.48  8.70  14.01 M6.0 
1.625 0.1020 0.147 2895 5.109 30.72 18.66 16.53 16.58 15.02 13.75 11.93  9.84  9.24  8.93  8.61  8.46  8.68  14.05 M5.9 
1.632 0.1030 0.148 2903 5.108 30.73 18.58 16.47 16.52 14.96 13.70 11.90  9.82  9.22  8.91  8.59  8.45  8.66  14.08 M5.9 
1.638 0.1040 0.149 2912 5.108 30.74 18.51 16.42 16.46 14.91 13.65 11.86  9.79  9.20  8.88  8.57  8.43  8.64  14.11 M5.9 
1.645 0.1050 0.150 2920 5.107 30.75 18.44 16.36 16.41 14.86 13.61 11.82  9.77  9.18  8.86  8.56  8.41  8.62  14.14 M5.9 
1.652 0.1060 0.151 2927 5.106 30.76 18.37 16.31 16.35 14.81 13.56 11.79  9.75  9.16  8.84  8.54  8.39  8.60  14.17 M5.8 
1.658 0.1070 0.152 2935 5.105 30.77 18.30 16.26 16.30 14.76 13.52 11.75  9.73  9.14  8.82  8.52  8.38  8.58  14.20 M5.8 
1.665 0.1080 0.153 2943 5.104 30.78 18.24 16.21 16.25 14.71 13.48 11.72  9.71  9.12  8.80  8.50  8.36  8.56  14.23 M5.8 
1.671 0.1090 0.154 2950 5.103 30.79 18.17 16.16 16.20 14.66 13.43 11.69  9.69  9.10  8.79  8.48  8.34  8.54  14.26 M5.7 
1.678 0.1100 0.154 2957 5.102 30.80 18.11 16.11 16.15 14.62 13.39 11.65  9.67  9.08  8.77  8.47  8.33  8.52  14.29 M5.7 
1.684 0.1110 0.155 2964 5.101 30.81 18.04 16.06 16.10 14.57 13.35 11.62  9.65  9.06  8.75  8.45  8.31  8.50  14.32 M5.7 
1.691 0.1120 0.156 2971 5.100 30.82 17.98 16.01 16.05 14.53 13.31 11.59  9.63  9.04  8.73  8.43  8.29  8.49  14.35 M5.6 
1.697 0.1130 0.157 2978 5.099 30.83 17.92 15.96 16.00 14.48 13.27 11.56  9.61  9.02  8.71  8.41  8.28  8.47  14.38 M5.6 
1.704 0.1140 0.158 2984 5.099 30.83 17.86 15.92 15.96 14.44 13.23 11.53  9.59  9.00  8.69  8.40  8.26  8.45  14.41 M5.6 
1.710 0.1150 0.159 2991 5.098 30.84 17.80 15.87 15.91 14.39 13.19 11.50  9.57  8.98  8.67  8.38  8.25  8.43  14.44 M5.6 
1.716 0.1160 0.159 2997 5.097 30.85 17.75 15.83 15.87 14.35 13.16 11.47  9.56  8.96  8.66  8.37  8.23  8.42  14.47 M5.5 
1.723 0.1170 0.160 3003 5.096 30.86 17.70 15.78 15.82 14.31 13.12 11.44  9.54  8.95  8.64  8.35  8.22  8.40  14.50 M5.5 
1.729 0.1180 0.161 3009 5.095 30.87 17.65 15.75 15.79 14.28 13.09 11.41  9.52  8.93  8.62  8.33  8.20  8.38  14.52 M5.5 
1.735 0.1190 0.162 3014 5.094 30.87 17.60 15.71 15.75 14.24 13.06 11.39  9.50  8.91  8.61  8.32  8.19  8.37  14.55 M5.5 
1.741 0.1200 0.163 3020 5.094 30.88 17.56 15.67 15.71 14.21 13.03 11.36  9.49  8.90  8.59  8.30  8.17  8.35  14.57 M5.4 
1.747 0.1210 0.164 3025 5.093 30.89 17.51 15.64 15.68 14.17 13.00 11.34  9.47  8.88  8.57  8.29  8.16  8.34  14.59 M5.4 
1.753 0.1220 0.164 3030 5.092 30.90 17.47 15.60 15.64 14.14 12.97 11.31  9.45  8.86  8.56  8.28  8.14  8.32  14.62 M5.4 
1.759 0.1230 0.165 3036 5.091 30.90 17.43 15.57 15.60 14.11 12.94 11.29  9.44  8.85  8.54  8.26  8.13  8.31  14.64 M5.4 
1.765 0.1240 0.166 3041 5.090 30.91 17.38 15.53 15.57 14.07 12.91 11.26  9.42  8.83  8.53  8.25  8.12  8.29  14.66 M5.3 
1.771 0.1250 0.167 3046 5.089 30.92 17.34 15.50 15.54 14.04 12.88 11.24  9.40  8.82  8.51  8.23  8.10  8.28  14.68 M5.3 
1.777 0.1260 0.168 3050 5.089 30.92 17.30 15.46 15.50 14.01 12.85 11.22  9.39  8.80  8.50  8.22  8.09  8.26  14.71 M5.3 
1.783 0.1270 0.169 3055 5.088 30.93 17.26 15.43 15.47 13.98 12.82 11.20  9.37  8.78  8.48  8.20  8.08  8.25  14.73 M5.3 
1.789 0.1280 0.169 3060 5.087 30.94 17.22 15.40 15.44 13.95 12.79 11.17  9.36  8.77  8.47  8.19  8.06  8.23  14.75 M5.2 
1.795 0.1290 0.170 3065 5.086 30.95 17.18 15.37 15.40 13.92 12.76 11.15  9.34  8.75  8.45  8.18  8.05  8.22  14.77 M5.2 
1.801 0.1300 0.171 3069 5.086 30.95 17.14 15.33 15.37 13.89 12.74 11.13  9.33  8.74  8.44  8.16  8.04  8.21  14.80 M5.2 
1.807 0.1310 0.172 3074 5.085 30.96 17.10 15.30 15.34 13.86 12.71 11.11  9.31  8.72  8.42  8.15  8.03  8.19  14.82 M5.2 
1.813 0.1320 0.173 3078 5.084 30.97 17.06 15.27 15.31 13.83 12.68 11.08  9.30  8.71  8.41  8.14  8.01  8.18  14.84 M5.2 
1.818 0.1330 0.173 3083 5.083 30.97 17.02 15.24 15.28 13.80 12.66 11.06  9.28  8.70  8.40  8.12  8.00  8.16  14.86 M5.1 
1.824 0.1340 0.174 3087 5.083 30.98 16.99 15.21 15.25 13.77 12.63 11.04  9.27  8.68  8.38  8.11  7.99  8.15  14.88 M5.1 
1.830 0.1350 0.175 3091 5.082 30.98 16.95 15.18 15.22 13.74 12.60 11.02  9.25  8.67  8.37  8.10  7.98  8.14  14.91 M5.1 
1.835 0.1360 0.176 3096 5.081 30.99 16.91 15.15 15.19 13.71 12.58 11.00  9.24  8.65  8.35  8.08  7.96  8.12  14.93 M5.1 
1.841 0.1370 0.177 3100 5.081 31.00 16.88 15.12 15.16 13.68 12.55 10.98  9.22  8.64  8.34  8.07  7.95  8.11  14.95 M5   
1.847 0.1380 0.177 3105 5.080 31.00 16.84 15.09 15.12 13.65 12.53 10.96  9.21  8.62  8.33  8.06  7.94  8.10  14.98 M5   
1.852 0.1390 0.178 3110 5.079 31.01 16.80 15.06 15.09 13.62 12.50 10.94  9.19  8.61  8.31  8.05  7.93  8.08  15.00 M5   
1.858 0.1400 0.179 3115 5.078 31.02 16.76 15.02 15.06 13.59 12.47 10.92  9.18  8.60  8.30  8.03  7.91  8.07  15.02 M5   
1.863 0.1410 0.180 3120 5.078 31.02 16.72 14.99 15.03 13.57 12.45 10.89  9.17  8.58  8.28  8.02  7.90  8.06  15.05 M5   
1.869 0.1420 0.181 3124 5.077 31.03 16.68 14.96 15.00 13.54 12.42 10.87  9.15  8.57  8.27  8.01  7.89  8.05  15.07 M4.9 
1.874 0.1430 0.181 3129 5.076 31.04 16.64 14.93 14.97 13.51 12.39 10.85  9.14  8.55  8.26  8.00  7.88  8.03  15.10 M4.9 
1.880 0.1440 0.182 3134 5.076 31.04 16.61 14.90 14.94 13.48 12.37 10.83  9.12  8.54  8.24  7.98  7.87  8.02  15.12 M4.9 
1.885 0.1450 0.183 3138 5.075 31.05 16.57 14.87 14.91 13.45 12.34 10.81  9.11  8.53  8.23  7.97  7.86  8.01  15.15 M4.9 
1.891 0.1460 0.184 3143 5.074 31.06 16.53 14.84 14.88 13.42 12.32 10.79  9.10  8.51  8.22  7.96  7.84  7.99  15.17 M4.8 
1.896 0.1470 0.184 3147 5.074 31.06 16.50 14.81 14.85 13.39 12.29 10.77  9.08  8.50  8.21  7.95  7.83  7.98  15.19 M4.8 
1.901 0.1480 0.185 3152 5.073 31.07 16.46 14.78 14.82 13.37 12.27 10.75  9.07  8.49  8.19  7.93  7.82  7.97  15.22 M4.8 
1.907 0.1490 0.186 3156 5.072 31.07 16.43 14.76 14.79 13.34 12.24 10.73  9.06  8.47  8.18  7.92  7.81  7.96  15.24 M4.8 
1.912 0.1500 0.187 3160 5.072 31.08 16.39 14.73 14.76 13.31 12.22 10.71  9.04  8.46  8.17  7.91  7.80  7.95  15.27 M4.7 
1.917 0.1510 0.187 3165 5.071 31.09 16.36 14.70 14.74 13.29 12.20 10.70  9.03  8.45  8.16  7.90  7.79  7.93  15.29 M4.7 
1.923 0.1520 0.188 3169 5.070 31.09 16.32 14.67 14.71 13.26 12.17 10.68  9.02  8.44  8.14  7.89  7.78  7.92  15.31 M4.7 
1.928 0.1530 0.189 3173 5.070 31.10 16.29 14.64 14.68 13.24 12.15 10.66  9.00  8.42  8.13  7.88  7.77  7.91  15.34 M4.7 
1.933 0.1540 0.190 3177 5.069 31.10 16.26 14.62 14.65 13.21 12.13 10.64  8.99  8.41  8.12  7.86  7.75  7.90  15.36 M4.6 
1.938 0.1550 0.190 3181 5.068 31.11 16.23 14.59 14.63 13.18 12.10 10.62  8.98  8.40  8.11  7.85  7.74  7.89  15.38 M4.6 
1.943 0.1560 0.191 3185 5.068 31.11 16.19 14.56 14.60 13.16 12.08 10.60  8.96  8.39  8.09  7.84  7.73  7.87  15.41 M4.6 
1.949 0.1570 0.192 3189 5.067 31.12 16.16 14.54 14.57 13.14 12.06 10.59  8.95  8.37  8.08  7.83  7.72  7.86  15.43 M4.6 
1.954 0.1580 0.193 3193 5.067 31.12 16.13 14.51 14.55 13.11 12.04 10.57  8.94  8.36  8.07  7.82  7.71  7.85  15.45 M4.5 
1.959 0.1590 0.193 3197 5.066 31.13 16.10 14.49 14.52 13.09 12.01 10.55  8.93  8.35  8.06  7.81  7.70  7.84  15.48 M4.5 
1.964 0.1600 0.194 3200 5.065 31.14 16.07 14.46 14.50 13.06 11.99 10.53  8.92  8.34  8.05  7.80  7.69  7.83  15.50 M4.5 
1.969 0.1610 0.195 3203 5.065 31.14 16.05 14.44 14.48 13.05 11.98 10.52  8.90  8.33  8.04  7.79  7.68  7.82  15.51 M4.5 
1.974 0.1620 0.196 3206 5.064 31.15 16.02 14.42 14.46 13.03 11.96 10.51  8.89  8.32  8.03  7.78  7.67  7.81  15.52 M4.5 
1.979 0.1630 0.196 3209 5.063 31.15 16.00 14.41 14.44 13.01 11.94 10.49  8.88  8.31  8.02  7.77  7.66  7.80  15.54 M4.5 
1.984 0.1640 0.197 3211 5.063 31.15 15.98 14.39 14.42 12.99 11.93 10.48  8.87  8.30  8.01  7.76  7.65  7.79  15.55 M4.4 
1.989 0.1650 0.198 3214 5.062 31.16 15.96 14.37 14.41 12.98 11.91 10.46  8.86  8.29  8.00  7.75  7.64  7.78  15.56 M4.4 
1.994 0.1660 0.199 3216 5.062 31.16 15.94 14.35 14.39 12.96 11.90 10.45  8.85  8.27  7.99  7.74  7.63  7.77  15.58 M4.4 
1.999 0.1670 0.199 3219 5.061 31.17 15.92 14.33 14.37 12.94 11.88 10.44  8.84  8.26  7.98  7.73  7.62  7.76  15.59 M4.4 
2.004 0.1680 0.200 3222 5.061 31.17 15.90 14.32 14.35 12.92 11.87 10.42  8.83  8.25  7.97  7.72  7.62  7.75  15.60 M4.4 
2.009 0.1690 0.201 3224 5.060 31.18 15.88 14.30 14.33 12.91 11.85 10.41  8.82  8.24  7.96  7.71  7.61  7.74  15.62 M4.4 
2.014 0.1700 0.202 3227 5.059 31.18 15.86 14.28 14.32 12.89 11.84 10.40  8.81  8.23  7.95  7.70  7.60  7.73  15.63 M4.4 
2.019 0.1710 0.202 3229 5.059 31.19 15.84 14.26 14.30 12.88 11.82 10.39  8.80  8.22  7.94  7.69  7.59  7.72  15.64 M4.4 
2.023 0.1720 0.203 3232 5.058 31.19 15.82 14.25 14.28 12.86 11.80 10.37  8.79  8.21  7.93  7.68  7.58  7.71  15.65 M4.3 
2.028 0.1730 0.204 3234 5.058 31.20 15.80 14.23 14.26 12.84 11.79 10.36  8.78  8.20  7.92  7.67  7.57  7.70  15.67 M4.3 
2.033 0.1740 0.204 3236 5.057 31.20 15.78 14.21 14.25 12.83 11.78 10.35  8.77  8.19  7.91  7.66  7.56  7.70  15.68 M4.3 
2.038 0.1750 0.205 3239 5.057 31.20 15.76 14.19 14.23 12.81 11.76 10.33  8.76  8.18  7.90  7.65  7.55  7.69  15.69 M4.3 
2.043 0.1760 0.206 3241 5.056 31.21 15.74 14.18 14.21 12.79 11.75 10.32  8.75  8.17  7.89  7.65  7.54  7.68  15.70 M4.3 
2.047 0.1770 0.207 3243 5.055 31.21 15.72 14.16 14.20 12.78 11.73 10.31  8.74  8.16  7.88  7.64  7.53  7.67  15.72 M4.3 
2.052 0.1780 0.207 3246 5.055 31.22 15.71 14.14 14.18 12.76 11.72 10.30  8.73  8.15  7.87  7.63  7.53  7.66  15.73 M4.3 
2.057 0.1790 0.208 3248 5.054 31.22 15.69 14.13 14.16 12.75 11.70 10.28  8.72  8.14  7.86  7.62  7.52  7.65  15.74 M4.3 
2.062 0.1800 0.209 3250 5.054 31.23 15.67 14.11 14.15 12.73 11.69 10.27  8.71  8.13  7.85  7.61  7.51  7.64  15.75 M4.2 
2.066 0.1810 0.209 3253 5.053 31.23 15.65 14.10 14.13 12.72 11.67 10.26  8.70  8.12  7.84  7.60  7.50  7.63  15.77 M4.2 
2.071 0.1820 0.210 3255 5.053 31.23 15.63 14.08 14.12 12.70 11.66 10.25  8.69  8.12  7.83  7.59  7.49  7.62  15.78 M4.2 
2.075 0.1830 0.211 3257 5.052 31.24 15.61 14.06 14.10 12.69 11.65 10.24  8.68  8.11  7.82  7.58  7.48  7.62  15.79 M4.2 
2.080 0.1840 0.212 3259 5.052 31.24 15.59 14.05 14.08 12.67 11.63 10.22  8.67  8.10  7.81  7.57  7.47  7.61  15.80 M4.2 
2.085 0.1850 0.212 3262 5.051 31.25 15.58 14.03 14.07 12.66 11.62 10.21  8.66  8.09  7.80  7.57  7.47  7.60  15.81 M4.2 
2.089 0.1860 0.213 3264 5.051 31.25 15.56 14.02 14.05 12.64 11.61 10.20  8.65  8.08  7.79  7.56  7.46  7.59  15.83 M4.2 
2.094 0.1870 0.214 3266 5.050 31.25 15.54 14.00 14.04 12.63 11.59 10.19  8.64  8.07  7.78  7.55  7.45  7.58  15.84 M4.2 
2.098 0.1880 0.214 3268 5.049 31.26 15.52 13.99 14.02 12.61 11.58 10.18  8.63  8.06  7.78  7.54  7.44  7.57  15.85 M4.2 
2.103 0.1890 0.215 3270 5.049 31.26 15.51 13.97 14.01 12.60 11.57 10.17  8.62  8.05  7.77  7.53  7.43  7.56  15.86 M4.1 
2.108 0.1900 0.216 3272 5.048 31.27 15.49 13.95 13.99 12.58 11.55 10.16  8.61  8.04  7.76  7.52  7.43  7.56  15.87 M4.1 
2.112 0.1910 0.216 3274 5.048 31.27 15.47 13.94 13.98 12.57 11.54 10.14  8.60  8.03  7.75  7.51  7.42  7.55  15.88 M4.1 
2.117 0.1920 0.217 3276 5.047 31.27 15.46 13.93 13.96 12.56 11.53 10.13  8.60  8.02  7.74  7.51  7.41  7.54  15.90 M4.1 
2.121 0.1930 0.218 3278 5.047 31.28 15.44 13.91 13.95 12.54 11.51 10.12  8.59  8.01  7.73  7.50  7.40  7.53  15.91 M4.1 
2.125 0.1940 0.219 3280 5.046 31.28 15.42 13.90 13.93 12.53 11.50 10.11  8.58  8.01  7.72  7.49  7.39  7.52  15.92 M4.1 
2.130 0.1950 0.219 3282 5.046 31.28 15.41 13.88 13.92 12.52 11.49 10.10  8.57  8.00  7.72  7.48  7.39  7.51  15.93 M4.1 
2.134 0.1960 0.220 3284 5.045 31.29 15.39 13.87 13.90 12.50 11.48 10.09  8.56  7.99  7.71  7.47  7.38  7.51  15.94 M4.1 
2.139 0.1970 0.221 3286 5.045 31.29 15.38 13.86 13.89 12.49 11.46 10.08  8.55  7.98  7.70  7.47  7.37  7.50  15.95 M4.1 
2.143 0.1980 0.221 3287 5.044 31.30 15.36 13.84 13.88 12.48 11.45 10.07  8.54  7.97  7.69  7.46  7.36  7.49  15.96 M4   
2.147 0.1990 0.222 3289 5.044 31.30 15.35 13.83 13.86 12.47 11.44 10.06  8.53  7.96  7.68  7.45  7.35  7.48  15.96 M4   
2.152 0.2000 0.223 3290 5.043 31.30 15.33 13.82 13.85 12.45 11.43 10.05  8.53  7.96  7.67  7.44  7.35  7.48  15.97 M4   
3.183 0.2000 0.289 3300 4.817 31.53 14.64 13.20 13.23 11.89 10.87  9.49  7.95  7.37  7.09  6.86  6.77  6.90  15.86 M4.1 
3.191 0.2010 0.290 3301 4.816 31.54 14.62 13.19 13.22 11.87 10.86  9.48  7.94  7.36  7.08  6.86  6.76  6.89  15.87 M4.1 
3.200 0.2020 0.291 3303 4.815 31.54 14.61 13.17 13.21 11.86 10.85  9.47  7.93  7.35  7.07  6.85  6.75  6.88  15.88 M4.1 
3.208 0.2030 0.292 3305 4.814 31.55 14.60 13.16 13.19 11.85 10.84  9.46  7.92  7.34  7.06  6.84  6.74  6.87  15.88 M4.1 
3.216 0.2040 0.293 3306 4.813 31.55 14.58 13.15 13.18 11.84 10.83  9.45  7.91  7.34  7.05  6.83  6.74  6.86  15.89 M4.1 
3.225 0.2050 0.294 3308 4.813 31.55 14.57 13.14 13.17 11.83 10.81  9.44  7.90  7.33  7.04  6.82  6.73  6.86  15.90 M4.1 
3.233 0.2060 0.295 3309 4.812 31.56 14.56 13.12 13.16 11.81 10.80  9.43  7.89  7.32  7.04  6.81  6.72  6.85  15.90 M4.1 
3.241 0.2070 0.296 3311 4.811 31.56 14.54 13.11 13.14 11.80 10.79  9.42  7.88  7.31  7.03  6.81  6.71  6.84  15.91 M4.1 
3.250 0.2080 0.297 3312 4.810 31.56 14.53 13.10 13.13 11.79 10.78  9.41  7.87  7.30  7.02  6.80  6.70  6.83  15.92 M4.1 
3.258 0.2090 0.298 3314 4.809 31.57 14.52 13.09 13.12 11.78 10.77  9.40  7.87  7.29  7.01  6.79  6.70  6.82  15.93 M4.1 
3.266 0.2100 0.299 3315 4.808 31.57 14.50 13.07 13.11 11.77 10.76  9.39  7.86  7.28  7.00  6.78  6.69  6.82  15.93 M4.1 
3.274 0.2110 0.300 3317 4.808 31.58 14.49 13.06 13.09 11.76 10.75  9.38  7.85  7.27  6.99  6.77  6.68  6.81  15.94 M4.1 
3.282 0.2120 0.301 3318 4.807 31.58 14.48 13.05 13.08 11.74 10.74  9.37  7.84  7.26  6.98  6.76  6.67  6.80  15.95 M4.1 
3.291 0.2130 0.302 3320 4.806 31.58 14.47 13.04 13.07 11.73 10.73  9.36  7.83  7.26  6.98  6.76  6.66  6.79  15.95 M4   
3.299 0.2140 0.303 3321 4.805 31.59 14.45 13.03 13.06 11.72 10.71  9.35  7.82  7.25  6.97  6.75  6.66  6.78  15.96 M4   
3.307 0.2150 0.304 3323 4.804 31.59 14.44 13.01 13.05 11.71 10.70  9.34  7.81  7.24  6.96  6.74  6.65  6.78  15.97 M4   
3.315 0.2160 0.305 3324 4.804 31.59 14.43 13.00 13.03 11.70 10.69  9.33  7.80  7.23  6.95  6.73  6.64  6.77  15.97 M4   
3.323 0.2170 0.306 3326 4.803 31.60 14.41 12.99 13.02 11.69 10.68  9.32  7.80  7.22  6.94  6.72  6.63  6.76  15.98 M4   
3.331 0.2180 0.307 3327 4.802 31.60 14.40 12.98 13.01 11.68 10.67  9.31  7.79  7.21  6.93  6.72  6.62  6.75  15.99 M4   
3.339 0.2190 0.308 3329 4.801 31.60 14.39 12.97 13.00 11.66 10.66  9.30  7.78  7.20  6.93  6.71  6.62  6.74  15.99 M4   
3.347 0.2200 0.309 3330 4.800 31.61 14.38 12.95 12.99 11.65 10.65  9.29  7.77  7.20  6.92  6.70  6.61  6.74  16.00 M4   
3.355 0.2210 0.310 3332 4.800 31.61 14.36 12.94 12.98 11.64 10.64  9.28  7.76  7.19  6.91  6.69  6.60  6.73  16.01 M4   
3.363 0.2220 0.311 3333 4.799 31.61 14.35 12.93 12.96 11.63 10.63  9.27  7.75  7.18  6.90  6.68  6.59  6.72  16.01 M4   
3.371 0.2230 0.312 3334 4.798 31.62 14.34 12.92 12.95 11.62 10.62  9.26  7.75  7.17  6.89  6.68  6.59  6.71  16.02 M4   
3.379 0.2240 0.313 3337 4.797 31.62 14.32 12.90 12.94 11.61 10.61  9.25  7.74  7.16  6.89  6.67  6.58  6.71  16.03 M4   
3.387 0.2250 0.314 3338 4.797 31.63 14.31 12.89 12.93 11.60 10.60  9.24  7.73  7.15  6.88  6.66  6.57  6.70  16.04 M4   
3.395 0.2260 0.315 3339 4.796 31.63 14.30 12.88 12.92 11.58 10.59  9.23  7.72  7.15  6.87  6.65  6.56  6.69  16.04 M4   
3.403 0.2270 0.316 3341 4.795 31.63 14.29 12.87 12.90 11.57 10.58  9.22  7.71  7.14  6.86  6.65  6.56  6.68  16.05 M4   
3.410 0.2280 0.317 3342 4.794 31.64 14.28 12.86 12.89 11.56 10.57  9.21  7.70  7.13  6.85  6.64  6.55  6.68  16.05 M3.9 
3.418 0.2290 0.318 3344 4.794 31.64 14.26 12.85 12.88 11.55 10.56  9.20  7.70  7.12  6.85  6.63  6.54  6.67  16.06 M3.9 
3.426 0.2300 0.319 3345 4.793 31.64 14.25 12.84 12.87 11.54 10.55  9.19  7.69  7.11  6.84  6.62  6.53  6.66  16.07 M3.9 
3.434 0.2310 0.320 3346 4.792 31.65 14.24 12.83 12.86 11.53 10.54  9.18  7.68  7.11  6.83  6.62  6.53  6.65  16.07 M3.9 
3.442 0.2320 0.321 3348 4.791 31.65 14.23 12.82 12.85 11.52 10.53  9.17  7.67  7.10  6.82  6.61  6.52  6.65  16.08 M3.9 
3.449 0.2330 0.322 3349 4.791 31.65 14.22 12.80 12.84 11.51 10.52  9.17  7.67  7.09  6.82  6.60  6.51  6.64  16.09 M3.9 
3.457 0.2340 0.322 3350 4.790 31.66 14.21 12.79 12.83 11.50 10.51  9.16  7.66  7.08  6.81  6.59  6.51  6.63  16.09 M3.9 
3.465 0.2350 0.323 3352 4.789 31.66 14.19 12.78 12.82 11.49 10.50  9.15  7.65  7.07  6.80  6.59  6.50  6.63  16.10 M3.9 
3.473 0.2360 0.324 3353 4.788 31.66 14.18 12.77 12.81 11.48 10.49  9.14  7.64  7.07  6.79  6.58  6.49  6.62  16.10 M3.9 
3.480 0.2370 0.325 3354 4.788 31.67 14.17 12.76 12.79 11.47 10.48  9.13  7.63  7.06  6.78  6.57  6.48  6.61  16.11 M3.9 
3.488 0.2380 0.326 3356 4.787 31.67 14.16 12.75 12.78 11.46 10.47  9.12  7.63  7.05  6.78  6.56  6.48  6.60  16.12 M3.9 
3.496 0.2390 0.327 3357 4.786 31.67 14.15 12.74 12.77 11.45 10.46  9.11  7.62  7.04  6.77  6.56  6.47  6.60  16.12 M3.9 
3.503 0.2400 0.328 3358 4.786 31.67 14.14 12.73 12.76 11.44 10.45  9.10  7.61  7.04  6.76  6.55  6.46  6.59  16.13 M3.9 
3.511 0.2410 0.329 3359 4.785 31.68 14.13 12.72 12.75 11.43 10.44  9.10  7.60  7.03  6.75  6.54  6.46  6.58  16.13 M3.9 
3.518 0.2420 0.330 3361 4.784 31.68 14.11 12.71 12.74 11.42 10.43  9.09  7.60  7.02  6.75  6.54  6.45  6.58  16.14 M3.9 
3.526 0.2430 0.331 3363 4.783 31.68 14.10 12.70 12.73 11.41 10.42  9.08  7.59  7.01  6.74  6.53  6.44  6.57  16.15 M3.9 
3.534 0.2440 0.332 3364 4.783 31.69 14.09 12.69 12.72 11.40 10.41  9.07  7.58  7.00  6.73  6.52  6.44  6.56  16.16 M3.8 
3.541 0.2450 0.333 3365 4.782 31.69 14.08 12.67 12.71 11.39 10.40  9.06  7.57  7.00  6.72  6.51  6.43  6.55  16.16 M3.8 
3.549 0.2460 0.334 3366 4.781 31.69 14.07 12.66 12.70 11.38 10.39  9.05  7.57  6.99  6.72  6.51  6.42  6.55  16.17 M3.8 
3.556 0.2470 0.335 3368 4.781 31.70 14.06 12.65 12.69 11.37 10.38  9.04  7.56  6.98  6.71  6.50  6.41  6.54  16.17 M3.8 
3.564 0.2480 0.336 3369 4.780 31.70 14.05 12.64 12.68 11.36 10.37  9.03  7.55  6.98  6.70  6.49  6.41  6.53  16.18 M3.8 
3.571 0.2490 0.337 3370 4.779 31.70 14.04 12.63 12.67 11.35 10.36  9.03  7.54  6.97  6.70  6.49  6.40  6.53  16.19 M3.8 
3.578 0.2500 0.338 3372 4.779 31.71 14.03 12.62 12.66 11.34 10.35  9.02  7.54  6.96  6.69  6.48  6.39  6.52  16.19 M3.8 
3.586 0.2510 0.339 3373 4.778 31.71 14.01 12.61 12.65 11.33 10.34  9.01  7.53  6.95  6.68  6.47  6.39  6.51  16.20 M3.8 
3.593 0.2520 0.340 3374 4.777 31.71 14.00 12.60 12.64 11.32 10.34  9.00  7.52  6.95  6.67  6.47  6.38  6.51  16.20 M3.8 
3.601 0.2530 0.341 3375 4.777 31.72 13.99 12.59 12.63 11.31 10.33  8.99  7.51  6.94  6.67  6.46  6.37  6.50  16.21 M3.8 
3.608 0.2540 0.341 3376 4.776 31.72 13.98 12.58 12.62 11.30 10.32  8.98  7.51  6.93  6.66  6.45  6.37  6.49  16.21 M3.8 
3.615 0.2550 0.342 3378 4.775 31.72 13.97 12.57 12.61 11.29 10.31  8.98  7.50  6.92  6.65  6.45  6.36  6.49  16.22 M3.8 
3.623 0.2560 0.343 3379 4.775 31.72 13.96 12.56 12.60 11.28 10.30  8.97  7.49  6.92  6.65  6.44  6.35  6.48  16.23 M3.8 
3.630 0.2570 0.344 3380 4.774 31.73 13.95 12.55 12.59 11.27 10.29  8.96  7.48  6.91  6.64  6.43  6.35  6.47  16.23 M3.8 
3.637 0.2580 0.345 3381 4.773 31.73 13.94 12.54 12.58 11.26 10.28  8.95  7.48  6.90  6.63  6.43  6.34  6.47  16.24 M3.8 
3.645 0.2590 0.346 3383 4.773 31.73 13.93 12.53 12.57 11.25 10.27  8.94  7.47  6.90  6.63  6.42  6.34  6.46  16.24 M3.8 
3.652 0.2600 0.347 3384 4.772 31.74 13.92 12.52 12.56 11.24 10.26  8.94  7.46  6.89  6.62  6.41  6.33  6.45  16.25 M3.7 
3.659 0.2610 0.348 3385 4.771 31.74 13.91 12.51 12.55 11.23 10.26  8.93  7.46  6.88  6.61  6.41  6.32  6.45  16.26 M3.7 
3.667 0.2620 0.349 3386 4.771 31.74 13.90 12.50 12.54 11.22 10.25  8.92  7.45  6.87  6.60  6.40  6.32  6.44  16.26 M3.7 
3.674 0.2630 0.350 3388 4.770 31.75 13.89 12.49 12.53 11.21 10.24  8.91  7.44  6.87  6.60  6.39  6.31  6.44  16.27 M3.7 
3.681 0.2640 0.351 3389 4.769 31.75 13.88 12.48 12.52 11.20 10.23  8.90  7.44  6.86  6.59  6.39  6.30  6.43  16.27 M3.7 
3.688 0.2650 0.352 3390 4.769 31.75 13.87 12.47 12.51 11.20 10.22  8.90  7.43  6.85  6.58  6.38  6.30  6.42  16.28 M3.7 
3.695 0.2660 0.353 3391 4.768 31.75 13.86 12.47 12.50 11.19 10.21  8.89  7.42  6.85  6.58  6.37  6.29  6.42  16.29 M3.7 
3.703 0.2670 0.354 3392 4.767 31.76 13.85 12.46 12.49 11.18 10.20  8.88  7.41  6.84  6.57  6.37  6.28  6.41  16.29 M3.7 
3.710 0.2680 0.354 3394 4.767 31.76 13.84 12.45 12.48 11.17 10.19  8.87  7.41  6.83  6.56  6.36  6.28  6.40  16.30 M3.7 
3.717 0.2690 0.355 3395 4.766 31.76 13.83 12.44 12.47 11.16 10.19  8.86  7.40  6.83  6.56  6.35  6.27  6.40  16.30 M3.7 
3.724 0.2700 0.356 3397 4.765 31.77 13.81 12.42 12.46 11.15 10.18  8.85  7.39  6.82  6.55  6.35  6.26  6.39  16.31 M3.7 
3.731 0.2710 0.357 3398 4.765 31.77 13.80 12.42 12.45 11.14 10.17  8.85  7.39  6.81  6.54  6.34  6.26  6.38  16.32 M3.7 
3.738 0.2720 0.358 3399 4.764 31.77 13.79 12.41 12.44 11.13 10.16  8.84  7.38  6.80  6.54  6.33  6.25  6.38  16.32 M3.7 
3.745 0.2730 0.359 3400 4.764 31.77 13.78 12.40 12.43 11.12 10.15  8.83  7.37  6.80  6.53  6.33  6.25  6.37  16.33 M3.7 
3.752 0.2740 0.360 3401 4.763 31.78 13.78 12.39 12.42 11.11 10.14  8.82  7.37  6.79  6.52  6.32  6.24  6.37  16.33 M3.7 
3.759 0.2750 0.361 3402 4.762 31.78 13.77 12.38 12.41 11.10 10.13  8.82  7.36  6.78  6.52  6.31  6.23  6.36  16.34 M3.7 
3.766 0.2760 0.362 3403 4.762 31.78 13.76 12.37 12.40 11.10 10.13  8.81  7.35  6.78  6.51  6.31  6.23  6.35  16.34 M3.7 
3.773 0.2770 0.363 3404 4.761 31.79 13.75 12.36 12.39 11.09 10.12  8.80  7.35  6.77  6.51  6.30  6.22  6.35  16.35 M3.7 
3.780 0.2780 0.364 3405 4.760 31.79 13.74 12.35 12.39 11.08 10.11  8.80  7.34  6.77  6.50  6.30  6.22  6.34  16.35 M3.6 
3.787 0.2790 0.365 3406 4.760 31.79 13.73 12.35 12.38 11.07 10.10  8.79  7.33  6.76  6.49  6.29  6.21  6.34  16.36 M3.6 
3.794 0.2800 0.365 3407 4.759 31.79 13.72 12.34 12.37 11.06 10.10  8.78  7.33  6.75  6.49  6.28  6.20  6.33  16.36 M3.6 
3.801 0.2810 0.366 3408 4.759 31.80 13.71 12.33 12.36 11.06 10.09  8.77  7.32  6.75  6.48  6.28  6.20  6.33  16.37 M3.6 
3.808 0.2820 0.367 3409 4.758 31.80 13.71 12.32 12.35 11.05 10.08  8.77  7.32  6.74  6.47  6.27  6.19  6.32  16.37 M3.6 
3.815 0.2830 0.368 3410 4.757 31.80 13.70 12.31 12.34 11.04 10.07  8.76  7.31  6.73  6.47  6.27  6.19  6.31  16.38 M3.6 
3.822 0.2840 0.369 3411 4.757 31.80 13.69 12.30 12.34 11.03 10.06  8.75  7.30  6.73  6.46  6.26  6.18  6.31  16.38 M3.6 
3.829 0.2850 0.370 3412 4.756 31.81 13.68 12.30 12.33 11.02 10.06  8.75  7.30  6.72  6.46  6.25  6.18  6.30  16.38 M3.6 
3.836 0.2860 0.371 3413 4.756 31.81 13.67 12.29 12.32 11.02 10.05  8.74  7.29  6.71  6.45  6.25  6.17  6.30  16.39 M3.6 
3.843 0.2870 0.372 3414 4.755 31.81 13.66 12.28 12.31 11.01 10.04  8.73  7.28  6.71  6.44  6.24  6.16  6.29  16.39 M3.6 
3.849 0.2880 0.373 3415 4.754 31.81 13.65 12.27 12.30 11.00 10.03  8.72  7.28  6.70  6.44  6.24  6.16  6.28  16.40 M3.6 
3.856 0.2890 0.374 3416 4.754 31.82 13.65 12.26 12.29 10.99 10.03  8.72  7.27  6.70  6.43  6.23  6.15  6.28  16.40 M3.6 
3.863 0.2900 0.375 3417 4.753 31.82 13.64 12.25 12.29 10.98 10.02  8.71  7.27  6.69  6.43  6.22  6.15  6.27  16.41 M3.6 
3.870 0.2910 0.375 3418 4.753 31.82 13.63 12.25 12.28 10.98 10.01  8.70  7.26  6.68  6.42  6.22  6.14  6.27  16.41 M3.6 
3.877 0.2920 0.376 3419 4.752 31.82 13.62 12.24 12.27 10.97 10.00  8.70  7.25  6.68  6.41  6.21  6.13  6.26  16.42 M3.6 
3.884 0.2930 0.377 3420 4.751 31.83 13.61 12.23 12.26 10.96 10.00  8.69  7.25  6.67  6.41  6.21  6.13  6.26  16.42 M3.6 
3.890 0.2940 0.378 3421 4.751 31.83 13.60 12.22 12.25 10.95  9.99  8.68  7.24  6.66  6.40  6.20  6.12  6.25  16.43 M3.6 
3.897 0.2950 0.379 3422 4.750 31.83 13.59 12.21 12.25 10.94  9.98  8.68  7.23  6.66  6.39  6.20  6.12  6.24  16.43 M3.6 
3.904 0.2960 0.380 3423 4.750 31.84 13.59 12.20 12.24 10.94  9.97  8.67  7.23  6.65  6.39  6.19  6.11  6.24  16.44 M3.6 
3.911 0.2970 0.381 3424 4.749 31.84 13.58 12.20 12.23 10.93  9.97  8.66  7.22  6.65  6.38  6.18  6.11  6.23  16.44 M3.6 
3.917 0.2980 0.382 3425 4.749 31.84 13.57 12.19 12.22 10.92  9.96  8.66  7.22  6.64  6.38  6.18  6.10  6.23  16.45 M3.6 
3.924 0.2990 0.383 3427 4.748 31.84 13.56 12.18 12.21 10.91  9.95  8.65  7.21  6.63  6.37  6.17  6.10  6.22  16.45 M3.5 
3.931 0.3000 0.383 3428 4.747 31.85 13.55 12.17 12.20 10.90  9.94  8.64  7.20  6.63  6.37  6.17  6.09  6.22  16.46 M3.5 
3.937 0.3010 0.384 3429 4.747 31.85 13.54 12.16 12.20 10.90  9.94  8.63  7.20  6.62  6.36  6.16  6.08  6.21  16.46 M3.5 
3.944 0.3020 0.385 3430 4.746 31.85 13.53 12.15 12.19 10.89  9.93  8.63  7.19  6.61  6.35  6.16  6.08  6.21  16.47 M3.5 
3.951 0.3030 0.386 3431 4.746 31.85 13.53 12.15 12.18 10.88  9.92  8.62  7.19  6.61  6.35  6.15  6.07  6.20  16.47 M3.5 
3.957 0.3040 0.387 3432 4.745 31.86 13.52 12.14 12.17 10.87  9.91  8.61  7.18  6.60  6.34  6.14  6.07  6.20  16.48 M3.5 
3.964 0.3050 0.388 3433 4.745 31.86 13.51 12.13 12.16 10.86  9.91  8.61  7.17  6.60  6.34  6.14  6.06  6.19  16.48 M3.5 
3.970 0.3060 0.389 3434 4.744 31.86 13.50 12.12 12.15 10.86  9.90  8.60  7.17  6.59  6.33  6.13  6.06  6.18  16.49 M3.5 
3.977 0.3070 0.390 3435 4.744 31.86 13.49 12.11 12.15 10.85  9.89  8.59  7.16  6.58  6.32  6.13  6.05  6.18  16.49 M3.5 
3.984 0.3080 0.391 3436 4.743 31.87 13.48 12.11 12.14 10.84  9.88  8.59  7.16  6.58  6.32  6.12  6.05  6.17  16.50 M3.5 
3.990 0.3090 0.391 3437 4.742 31.87 13.48 12.10 12.13 10.83  9.88  8.58  7.15  6.57  6.31  6.12  6.04  6.17  16.50 M3.5 
3.997 0.3100 0.392 3439 4.742 31.87 13.47 12.09 12.12 10.82  9.87  8.57  7.14  6.57  6.31  6.11  6.03  6.16  16.51 M3.5 
4.003 0.3110 0.393 3440 4.741 31.87 13.46 12.08 12.11 10.82  9.86  8.57  7.14  6.56  6.30  6.10  6.03  6.16  16.51 M3.5 
4.010 0.3120 0.394 3441 4.741 31.88 13.45 12.07 12.11 10.81  9.85  8.56  7.13  6.55  6.29  6.10  6.02  6.15  16.52 M3.5 
4.016 0.3130 0.395 3442 4.740 31.88 13.44 12.06 12.10 10.80  9.85  8.55  7.13  6.55  6.29  6.09  6.02  6.15  16.53 M3.5 
4.023 0.3140 0.396 3443 4.740 31.88 13.43 12.06 12.09 10.79  9.84  8.55  7.12  6.54  6.28  6.09  6.01  6.14  16.53 M3.5 
4.029 0.3150 0.397 3444 4.739 31.88 13.42 12.05 12.08 10.78  9.83  8.54  7.11  6.54  6.28  6.08  6.01  6.14  16.54 M3.5 
4.036 0.3160 0.398 3445 4.739 31.89 13.42 12.04 12.07 10.78  9.82  8.53  7.11  6.53  6.27  6.08  6.00  6.13  16.54 M3.5 
4.042 0.3170 0.398 3447 4.738 31.89 13.41 12.03 12.06 10.77  9.82  8.53  7.10  6.52  6.27  6.07  6.00  6.13  16.55 M3.5 
4.049 0.3180 0.399 3448 4.737 31.89 13.40 12.02 12.06 10.76  9.81  8.52  7.10  6.52  6.26  6.07  5.99  6.12  16.55 M3.4 
4.055 0.3190 0.400 3449 4.737 31.89 13.39 12.01 12.05 10.75  9.80  8.51  7.09  6.51  6.25  6.06  5.99  6.11  16.56 M3.4 
4.062 0.3200 0.401 3450 4.736 31.90 13.38 12.01 12.04 10.74  9.79  8.50  7.08  6.51  6.25  6.06  5.98  6.11  16.57 M3.4 
4.068 0.3210 0.402 3451 4.736 31.90 13.37 12.00 12.03 10.74  9.79  8.50  7.08  6.50  6.24  6.05  5.98  6.10  16.57 M3.4 
4.074 0.3220 0.403 3452 4.735 31.90 13.37 11.99 12.02 10.73  9.78  8.49  7.07  6.50  6.24  6.04  5.97  6.10  16.58 M3.4 
4.081 0.3230 0.404 3454 4.735 31.90 13.36 11.98 12.01 10.72  9.77  8.48  7.07  6.49  6.23  6.04  5.97  6.09  16.58 M3.4 
4.087 0.3240 0.405 3455 4.734 31.91 13.35 11.97 12.01 10.71  9.76  8.48  7.06  6.48  6.23  6.03  5.96  6.09  16.59 M3.4 
4.093 0.3250 0.405 3456 4.734 31.91 13.34 11.96 12.00 10.71  9.76  8.47  7.05  6.48  6.22  6.03  5.95  6.08  16.60 M3.4 
4.100 0.3260 0.406 3457 4.733 31.91 13.33 11.96 11.99 10.70  9.75  8.46  7.05  6.47  6.21  6.02  5.95  6.08  16.60 M3.4 
4.106 0.3270 0.407 3459 4.733 31.91 13.32 11.95 11.98 10.69  9.74  8.46  7.04  6.47  6.21  6.02  5.94  6.07  16.61 M3.4 
4.112 0.3280 0.408 3460 4.732 31.92 13.31 11.94 11.97 10.68  9.73  8.45  7.04  6.46  6.20  6.01  5.94  6.07  16.61 M3.4 
4.119 0.3290 0.409 3461 4.732 31.92 13.31 11.93 11.96 10.67  9.73  8.44  7.03  6.45  6.20  6.01  5.93  6.06  16.62 M3.4 
4.125 0.3300 0.410 3462 4.731 31.92 13.30 11.92 11.96 10.67  9.72  8.44  7.03  6.45  6.19  6.00  5.93  6.06  16.63 M3.4 
4.131 0.3310 0.411 3464 4.731 31.92 13.29 11.92 11.95 10.66  9.71  8.43  7.02  6.44  6.19  6.00  5.92  6.05  16.63 M3.4 
4.138 0.3320 0.412 3465 4.730 31.93 13.28 11.91 11.94 10.65  9.70  8.42  7.01  6.44  6.18  5.99  5.92  6.05  16.64 M3.4 
4.144 0.3330 0.412 3466 4.730 31.93 13.27 11.90 11.93 10.64  9.70  8.42  7.01  6.43  6.18  5.98  5.91  6.04  16.65 M3.4 
4.150 0.3340 0.413 3467 4.729 31.93 13.26 11.89 11.92 10.63  9.69  8.41  7.00  6.42  6.17  5.98  5.91  6.04  16.65 M3.3 
4.156 0.3350 0.414 3469 4.729 31.93 13.25 11.88 11.91 10.62  9.68  8.40  7.00  6.42  6.16  5.97  5.90  6.03  16.66 M3.3 
4.163 0.3360 0.415 3470 4.728 31.94 13.25 11.87 11.91 10.62  9.67  8.40  6.99  6.41  6.16  5.97  5.90  6.03  16.67 M3.3 
4.169 0.3370 0.416 3471 4.728 31.94 13.24 11.86 11.90 10.61  9.67  8.39  6.99  6.41  6.15  5.96  5.89  6.02  16.67 M3.3 
4.175 0.3380 0.417 3473 4.727 31.94 13.23 11.86 11.89 10.60  9.66  8.38  6.98  6.40  6.15  5.96  5.89  6.02  16.68 M3.3 
4.181 0.3390 0.418 3474 4.727 31.94 13.22 11.85 11.88 10.59  9.65  8.38  6.97  6.40  6.14  5.95  5.88  6.01  16.69 M3.3 
4.188 0.3400 0.418 3475 4.726 31.95 13.21 11.84 11.87 10.58  9.64  8.37  6.97  6.39  6.14  5.95  5.88  6.01  16.69 M3.3 
4.194 0.3410 0.419 3477 4.726 31.95 13.20 11.83 11.86 10.58  9.64  8.36  6.96  6.38  6.13  5.94  5.87  6.00  16.70 M3.3 
4.200 0.3420 0.420 3478 4.725 31.95 13.19 11.82 11.86 10.57  9.63  8.36  6.96  6.38  6.13  5.94  5.87  6.00  16.71 M3.3 
4.206 0.3430 0.421 3479 4.725 31.95 13.18 11.81 11.85 10.56  9.62  8.35  6.95  6.37  6.12  5.93  5.86  5.99  16.71 M3.3 
4.212 0.3440 0.422 3481 4.724 31.95 13.18 11.81 11.84 10.55  9.61  8.34  6.95  6.37  6.11  5.93  5.86  5.99  16.72 M3.3 
4.218 0.3450 0.423 3482 4.724 31.96 13.17 11.80 11.83 10.54  9.61  8.34  6.94  6.36  6.11  5.92  5.85  5.98  16.73 M3.3 
4.224 0.3460 0.424 3483 4.723 31.96 13.16 11.79 11.82 10.54  9.60  8.33  6.93  6.36  6.10  5.92  5.85  5.98  16.73 M3.3 
4.231 0.3470 0.424 3485 4.723 31.96 13.15 11.78 11.81 10.53  9.59  8.32  6.93  6.35  6.10  5.91  5.84  5.97  16.74 M3.3 
4.237 0.3480 0.425 3486 4.722 31.96 13.14 11.77 11.81 10.52  9.58  8.32  6.92  6.34  6.09  5.91  5.84  5.97  16.75 M3.3 
4.243 0.3490 0.426 3487 4.722 31.97 13.13 11.76 11.80 10.51  9.57  8.31  6.92  6.34  6.09  5.90  5.83  5.96  16.76 M3.2 
4.249 0.3500 0.427 3489 4.721 31.97 13.12 11.76 11.79 10.50  9.57  8.30  6.91  6.33  6.08  5.90  5.83  5.96  16.76 M3.2 
4.255 0.3510 0.428 3490 4.721 31.97 13.12 11.75 11.78 10.50  9.56  8.30  6.91  6.33  6.08  5.89  5.82  5.95  16.77 M3.2 
4.261 0.3520 0.429 3491 4.720 31.97 13.11 11.74 11.77 10.49  9.55  8.29  6.90  6.32  6.07  5.88  5.82  5.95  16.78 M3.2 
4.267 0.3530 0.429 3493 4.720 31.98 13.10 11.73 11.76 10.48  9.54  8.28  6.89  6.32  6.07  5.88  5.81  5.94  16.78 M3.2 
4.273 0.3540 0.430 3494 4.719 31.98 13.09 11.72 11.75 10.47  9.54  8.27  6.89  6.31  6.06  5.87  5.81  5.94  16.79 M3.2 
4.279 0.3550 0.431 3496 4.719 31.98 13.08 11.71 11.75 10.46  9.53  8.27  6.88  6.30  6.05  5.87  5.80  5.93  16.80 M3.2 
4.285 0.3560 0.432 3497 4.718 31.98 13.07 11.71 11.74 10.46  9.52  8.26  6.88  6.30  6.05  5.86  5.80  5.93  16.81 M3.2 
4.291 0.3570 0.433 3498 4.718 31.99 13.06 11.70 11.73 10.45  9.51  8.25  6.87  6.29  6.04  5.86  5.79  5.92  16.81 M3.2 
4.297 0.3580 0.434 3500 4.717 31.99 13.06 11.69 11.72 10.44  9.51  8.25  6.87  6.29  6.04  5.85  5.79  5.92  16.82 M3.2 
4.303 0.3590 0.435 3501 4.717 31.99 13.05 11.68 11.71 10.43  9.50  8.24  6.86  6.28  6.03  5.85  5.78  5.91  16.83 M3.2 
4.309 0.3600 0.435 3502 4.716 31.99 13.04 11.67 11.71 10.43  9.49  8.24  6.86  6.28  6.03  5.84  5.78  5.91  16.83 M3.2 
4.315 0.3610 0.436 3503 4.716 32.00 13.03 11.67 11.70 10.42  9.49  8.23  6.85  6.27  6.02  5.84  5.77  5.90  16.84 M3.2 
4.321 0.3620 0.437 3504 4.715 32.00 13.03 11.66 11.69 10.41  9.48  8.22  6.84  6.27  6.02  5.83  5.77  5.90  16.84 M3.2 
4.327 0.3630 0.438 3505 4.715 32.00 13.02 11.65 11.68 10.40  9.47  8.22  6.84  6.26  6.01  5.83  5.76  5.89  16.85 M3.2 
4.333 0.3640 0.439 3507 4.714 32.00 13.01 11.64 11.68 10.40  9.47  8.21  6.83  6.25  6.01  5.82  5.76  5.89  16.85 M3.1 
4.339 0.3650 0.440 3508 4.714 32.00 13.00 11.64 11.67 10.39  9.46  8.21  6.83  6.25  6.00  5.82  5.75  5.88  16.86 M3.1 
4.345 0.3660 0.440 3509 4.713 32.01 13.00 11.63 11.66 10.38  9.45  8.20  6.82  6.24  6.00  5.82  5.75  5.88  16.86 M3.1 
4.351 0.3670 0.441 3510 4.713 32.01 12.99 11.62 11.66 10.38  9.45  8.19  6.82  6.24  5.99  5.81  5.74  5.88  16.87 M3.1 
4.356 0.3680 0.442 3511 4.713 32.01 12.98 11.62 11.65 10.37  9.44  8.19  6.81  6.23  5.99  5.81  5.74  5.87  16.87 M3.1 
4.362 0.3690 0.443 3512 4.712 32.01 12.98 11.61 11.64 10.36  9.43  8.18  6.81  6.23  5.98  5.80  5.73  5.87  16.88 M3.1 
4.368 0.3700 0.444 3514 4.712 32.02 12.97 11.60 11.63 10.35  9.43  8.18  6.80  6.22  5.98  5.80  5.73  5.86  16.88 M3.1 
4.374 0.3710 0.445 3515 4.711 32.02 12.96 11.59 11.63 10.35  9.42  8.17  6.80  6.22  5.97  5.79  5.73  5.86  16.89 M3.1 
4.380 0.3720 0.445 3516 4.711 32.02 12.95 11.59 11.62 10.34  9.41  8.16  6.79  6.21  5.97  5.79  5.72  5.85  16.89 M3.1 
4.386 0.3730 0.446 3517 4.710 32.02 12.95 11.58 11.61 10.33  9.41  8.16  6.79  6.21  5.96  5.78  5.72  5.85  16.90 M3.1 
4.392 0.3740 0.447 3518 4.710 32.02 12.94 11.57 11.61 10.33  9.40  8.15  6.78  6.20  5.96  5.78  5.71  5.84  16.90 M3.1 
4.397 0.3750 0.448 3519 4.709 32.03 12.93 11.57 11.60 10.32  9.39  8.15  6.78  6.20  5.95  5.77  5.71  5.84  16.91 M3.1 
4.403 0.3760 0.449 3521 4.709 32.03 12.93 11.56 11.59 10.31  9.39  8.14  6.77  6.19  5.95  5.77  5.70  5.83  16.92 M3.1 
4.409 0.3770 0.450 3522 4.708 32.03 12.92 11.55 11.58 10.30  9.38  8.13  6.77  6.19  5.94  5.76  5.70  5.83  16.92 M3.1 
4.415 0.3780 0.450 3523 4.708 32.03 12.91 11.54 11.58 10.30  9.37  8.13  6.76  6.18  5.94  5.76  5.69  5.83  16.93 M3.1 
4.421 0.3790 0.451 3524 4.707 32.04 12.90 11.54 11.57 10.29  9.37  8.12  6.76  6.18  5.93  5.75  5.69  5.82  16.93 M3.1 
4.426 0.3800 0.452 3525 4.707 32.04 12.90 11.53 11.56 10.28  9.36  8.12  6.75  6.17  5.93  5.75  5.68  5.82  16.94 M3.1 
4.432 0.3810 0.453 3527 4.707 32.04 12.89 11.52 11.55 10.28  9.35  8.11  6.75  6.16  5.92  5.74  5.68  5.81  16.94 M3.1 
4.438 0.3820 0.454 3528 4.706 32.04 12.88 11.51 11.55 10.27  9.35  8.10  6.74  6.16  5.92  5.74  5.68  5.81  16.95 M3.1 
4.444 0.3830 0.455 3529 4.706 32.04 12.88 11.51 11.54 10.26  9.34  8.10  6.74  6.15  5.91  5.73  5.67  5.80  16.95 M3   
4.449 0.3840 0.455 3530 4.705 32.05 12.87 11.50 11.53 10.26  9.33  8.09  6.73  6.15  5.91  5.73  5.67  5.80  16.96 M3   
4.455 0.3850 0.456 3531 4.705 32.05 12.86 11.49 11.53 10.25  9.33  8.09  6.73  6.14  5.90  5.72  5.66  5.79  16.97 M3   
4.461 0.3860 0.457 3533 4.704 32.05 12.85 11.49 11.52 10.24  9.32  8.08  6.72  6.14  5.90  5.72  5.66  5.79  16.97 M3   
4.466 0.3870 0.458 3534 4.704 32.05 12.85 11.48 11.51 10.23  9.31  8.08  6.72  6.13  5.89  5.72  5.65  5.79  16.98 M3   
4.472 0.3880 0.459 3535 4.703 32.05 12.84 11.47 11.50 10.23  9.31  8.07  6.71  6.13  5.89  5.71  5.65  5.78  16.98 M3   
4.478 0.3890 0.460 3536 4.703 32.06 12.83 11.46 11.50 10.22  9.30  8.06  6.71  6.12  5.88  5.71  5.64  5.78  16.99 M3   
4.483 0.3900 0.460 3537 4.703 32.06 12.83 11.46 11.49 10.21  9.29  8.06  6.70  6.12  5.88  5.70  5.64  5.77  16.99 M3   
4.489 0.3910 0.461 3539 4.702 32.06 12.82 11.45 11.48 10.21  9.29  8.05  6.70  6.11  5.87  5.70  5.63  5.77  17.00 M3   
4.495 0.3920 0.462 3540 4.702 32.06 12.81 11.44 11.48 10.20  9.28  8.05  6.69  6.11  5.87  5.69  5.63  5.76  17.01 M3   
4.500 0.3930 0.463 3541 4.701 32.07 12.80 11.44 11.47 10.19  9.27  8.04  6.69  6.10  5.86  5.69  5.63  5.76  17.01 M3   
4.506 0.3940 0.464 3542 4.701 32.07 12.80 11.43 11.46 10.18  9.27  8.03  6.68  6.10  5.86  5.68  5.62  5.75  17.02 M3   
4.512 0.3950 0.464 3544 4.700 32.07 12.79 11.42 11.45 10.18  9.26  8.03  6.68  6.09  5.85  5.68  5.62  5.75  17.02 M3   
4.517 0.3960 0.465 3545 4.700 32.07 12.78 11.41 11.45 10.17  9.25  8.02  6.67  6.09  5.85  5.67  5.61  5.75  17.03 M3   
4.523 0.3970 0.466 3546 4.700 32.07 12.78 11.41 11.44 10.16  9.25  8.02  6.67  6.08  5.84  5.67  5.61  5.74  17.03 M3   
4.529 0.3980 0.467 3547 4.699 32.08 12.77 11.40 11.43 10.16  9.24  8.01  6.66  6.08  5.84  5.66  5.60  5.74  17.04 M3   
4.534 0.3990 0.468 3549 4.699 32.08 12.76 11.39 11.43 10.15  9.23  8.00  6.66  6.07  5.83  5.66  5.60  5.73  17.05 M3   
4.540 0.4000 0.469 3550 4.698 32.08 12.75 11.39 11.42 10.14  9.23  8.00  6.65  6.07  5.83  5.66  5.59  5.73  17.05 M2.9 
4.545 0.4010 0.469 3551 4.698 32.08 12.75 11.38 11.41 10.14  9.22  7.99  6.65  6.06  5.82  5.65  5.59  5.72  17.06 M2.9 
4.551 0.4020 0.470 3552 4.697 32.08 12.74 11.37 11.40 10.13  9.21  7.99  6.64  6.06  5.82  5.65  5.59  5.72  17.06 M2.9 
4.556 0.4030 0.471 3554 4.697 32.09 12.73 11.36 11.40 10.12  9.21  7.98  6.64  6.05  5.81  5.64  5.58  5.72  17.07 M2.9 
4.562 0.4040 0.472 3555 4.697 32.09 12.73 11.36 11.39 10.11  9.20  7.98  6.63  6.05  5.81  5.64  5.58  5.71  17.08 M2.9 
4.568 0.4050 0.473 3556 4.696 32.09 12.72 11.35 11.38 10.11  9.19  7.97  6.63  6.04  5.80  5.63  5.57  5.71  17.08 M2.9 
4.573 0.4060 0.473 3557 4.696 32.09 12.71 11.34 11.38 10.10  9.19  7.96  6.62  6.04  5.80  5.63  5.57  5.70  17.09 M2.9 
4.579 0.4070 0.474 3559 4.695 32.10 12.70 11.34 11.37 10.09  9.18  7.96  6.62  6.03  5.80  5.62  5.56  5.70  17.09 M2.9 
4.584 0.4080 0.475 3560 4.695 32.10 12.70 11.33 11.36 10.09  9.17  7.95  6.61  6.03  5.79  5.62  5.56  5.69  17.10 M2.9 
4.590 0.4090 0.476 3561 4.694 32.10 12.69 11.32 11.35 10.08  9.17  7.95  6.61  6.02  5.79  5.62  5.56  5.69  17.11 M2.9 
4.595 0.4100 0.477 3562 4.694 32.10 12.68 11.31 11.35 10.07  9.16  7.94  6.60  6.02  5.78  5.61  5.55  5.69  17.11 M2.9 
4.601 0.4110 0.478 3564 4.694 32.10 12.68 11.31 11.34 10.07  9.15  7.94  6.60  6.01  5.78  5.61  5.55  5.68  17.12 M2.9 
4.606 0.4120 0.478 3565 4.693 32.11 12.67 11.30 11.33 10.06  9.15  7.93  6.59  6.01  5.77  5.60  5.54  5.68  17.12 M2.9 
4.612 0.4130 0.479 3566 4.693 32.11 12.66 11.29 11.33 10.05  9.14  7.92  6.59  6.00  5.77  5.60  5.54  5.67  17.13 M2.9 
4.617 0.4140 0.480 3568 4.692 32.11 12.66 11.29 11.32 10.05  9.14  7.92  6.58  6.00  5.76  5.59  5.53  5.67  17.14 M2.9 
4.622 0.4150 0.481 3569 4.692 32.11 12.65 11.28 11.31 10.04  9.13  7.91  6.58  5.99  5.76  5.59  5.53  5.67  17.14 M2.9 
4.628 0.4160 0.482 3570 4.692 32.11 12.64 11.27 11.30 10.03  9.12  7.91  6.57  5.99  5.75  5.58  5.53  5.66  17.15 M2.9 
4.633 0.4170 0.482 3571 4.691 32.12 12.63 11.26 11.30 10.02  9.12  7.90  6.57  5.98  5.75  5.58  5.52  5.66  17.16 M2.8 
4.639 0.4180 0.483 3573 4.691 32.12 12.63 11.26 11.29 10.02  9.11  7.90  6.56  5.98  5.74  5.58  5.52  5.65  17.16 M2.8 
4.644 0.4190 0.484 3574 4.690 32.12 12.62 11.25 11.28 10.01  9.10  7.89  6.56  5.97  5.74  5.57  5.51  5.65  17.17 M2.8 
4.650 0.4200 0.485 3575 4.690 32.12 12.61 11.24 11.28 10.00  9.10  7.88  6.55  5.97  5.73  5.57  5.51  5.64  17.17 M2.8 
4.655 0.4210 0.486 3576 4.690 32.12 12.61 11.24 11.27 10.00  9.09  7.88  6.55  5.96  5.73  5.56  5.50  5.64  17.18 M2.8 
4.660 0.4220 0.486 3578 4.689 32.13 12.60 11.23 11.26  9.99  9.08  7.87  6.54  5.96  5.72  5.56  5.50  5.64  17.19 M2.8 
4.666 0.4230 0.487 3579 4.689 32.13 12.59 11.22 11.25  9.98  9.08  7.87  6.54  5.95  5.72  5.55  5.50  5.63  17.19 M2.8 
4.671 0.4240 0.488 3580 4.688 32.13 12.59 11.22 11.25  9.98  9.07  7.86  6.53  5.95  5.72  5.55  5.49  5.63  17.20 M2.8 
4.677 0.4250 0.489 3582 4.688 32.13 12.58 11.21 11.24  9.97  9.06  7.86  6.53  5.94  5.71  5.54  5.49  5.62  17.21 M2.8 
4.682 0.4260 0.490 3583 4.688 32.13 12.57 11.20 11.23  9.96  9.06  7.85  6.52  5.94  5.71  5.54  5.48  5.62  17.21 M2.8 
4.687 0.4270 0.490 3584 4.687 32.14 12.56 11.19 11.23  9.96  9.05  7.84  6.52  5.93  5.70  5.54  5.48  5.62  17.22 M2.8 
4.693 0.4280 0.491 3586 4.687 32.14 12.56 11.19 11.22  9.95  9.04  7.84  6.51  5.93  5.70  5.53  5.48  5.61  17.22 M2.8 
4.698 0.4290 0.492 3587 4.686 32.14 12.55 11.18 11.21  9.94  9.04  7.83  6.51  5.92  5.69  5.53  5.47  5.61  17.23 M2.8 
4.703 0.4300 0.493 3588 4.686 32.14 12.54 11.17 11.21  9.93  9.03  7.83  6.50  5.92  5.69  5.52  5.47  5.60  17.24 M2.8 
4.709 0.4310 0.494 3589 4.686 32.14 12.54 11.17 11.20  9.93  9.03  7.82  6.50  5.91  5.68  5.52  5.46  5.60  17.24 M2.8 
4.714 0.4320 0.494 3591 4.685 32.15 12.53 11.16 11.19  9.92  9.02  7.82  6.50  5.91  5.68  5.51  5.46  5.60  17.25 M2.7 
4.719 0.4330 0.495 3592 4.685 32.15 12.52 11.15 11.18  9.91  9.01  7.81  6.49  5.90  5.67  5.51  5.45  5.59  17.26 M2.7 
4.725 0.4340 0.496 3593 4.684 32.15 12.52 11.14 11.18  9.91  9.01  7.80  6.49  5.90  5.67  5.51  5.45  5.59  17.26 M2.7 
4.730 0.4350 0.497 3595 4.684 32.15 12.51 11.14 11.17  9.90  9.00  7.80  6.48  5.89  5.66  5.50  5.45  5.58  17.27 M2.7 
4.735 0.4360 0.498 3596 4.684 32.16 12.50 11.13 11.16  9.89  8.99  7.79  6.48  5.89  5.66  5.50  5.44  5.58  17.28 M2.7 
4.740 0.4370 0.498 3597 4.683 32.16 12.49 11.12 11.16  9.89  8.99  7.79  6.47  5.88  5.66  5.49  5.44  5.58  17.28 M2.7 
4.746 0.4380 0.499 3599 4.683 32.16 12.49 11.12 11.15  9.88  8.98  7.78  6.47  5.88  5.65  5.49  5.43  5.57  17.29 M2.7 
4.751 0.4390 0.500 3600 4.682 32.16 12.48 11.11 11.14  9.87  8.97  7.78  6.46  5.87  5.65  5.48  5.43  5.57  17.30 M2.7 
4.756 0.4400 0.501 3601 4.682 32.16 12.47 11.10 11.14  9.87  8.97  7.77  6.46  5.87  5.64  5.48  5.43  5.56  17.30 M2.7 
4.761 0.4410 0.502 3603 4.682 32.17 12.47 11.10 11.13  9.86  8.96  7.77  6.45  5.86  5.64  5.48  5.42  5.56  17.31 M2.7 
4.767 0.4420 0.502 3604 4.681 32.17 12.46 11.09 11.12  9.85  8.96  7.76  6.45  5.86  5.63  5.47  5.42  5.56  17.31 M2.7 
4.772 0.4430 0.503 3605 4.681 32.17 12.46 11.08 11.12  9.85  8.95  7.76  6.44  5.85  5.63  5.47  5.41  5.55  17.32 M2.7 
4.777 0.4440 0.504 3606 4.680 32.17 12.45 11.08 11.11  9.84  8.94  7.75  6.44  5.85  5.62  5.46  5.41  5.55  17.32 M2.7 
4.782 0.4450 0.505 3608 4.680 32.17 12.44 11.07 11.10  9.83  8.94  7.74  6.43  5.84  5.62  5.46  5.41  5.54  17.33 M2.7 
4.787 0.4460 0.505 3609 4.680 32.17 12.44 11.06 11.10  9.83  8.93  7.74  6.43  5.84  5.62  5.46  5.40  5.54  17.34 M2.7 
4.793 0.4470 0.506 3610 4.679 32.18 12.43 11.06 11.09  9.82  8.92  7.73  6.43  5.83  5.61  5.45  5.40  5.54  17.34 M2.7 
4.798 0.4480 0.507 3611 4.679 32.18 12.42 11.05 11.08  9.81  8.92  7.73  6.42  5.83  5.61  5.45  5.39  5.53  17.35 M2.7 
4.803 0.4490 0.508 3613 4.679 32.18 12.42 11.04 11.08  9.81  8.91  7.72  6.42  5.83  5.60  5.44  5.39  5.53  17.35 M2.6 
4.808 0.4500 0.509 3614 4.678 32.18 12.41 11.04 11.07  9.80  8.91  7.72  6.41  5.82  5.60  5.44  5.39  5.53  17.36 M2.6 
4.813 0.4510 0.509 3615 4.678 32.18 12.41 11.03 11.06  9.79  8.90  7.71  6.41  5.82  5.59  5.44  5.38  5.52  17.36 M2.6 
4.819 0.4520 0.510 3617 4.677 32.19 12.40 11.02 11.06  9.79  8.89  7.71  6.40  5.81  5.59  5.43  5.38  5.52  17.37 M2.6 
4.824 0.4530 0.511 3618 4.677 32.19 12.39 11.02 11.05  9.78  8.89  7.70  6.40  5.81  5.58  5.43  5.37  5.51  17.38 M2.6 
4.829 0.4540 0.512 3619 4.677 32.19 12.39 11.01 11.04  9.77  8.88  7.70  6.39  5.80  5.58  5.42  5.37  5.51  17.38 M2.6 
4.834 0.4550 0.513 3621 4.676 32.19 12.38 11.00 11.04  9.77  8.88  7.69  6.39  5.80  5.58  5.42  5.37  5.51  17.39 M2.6 
4.839 0.4560 0.513 3622 4.676 32.19 12.37 11.00 11.03  9.76  8.87  7.69  6.38  5.79  5.57  5.41  5.36  5.50  17.39 M2.6 
4.844 0.4570 0.514 3623 4.675 32.20 12.37 10.99 11.02  9.75  8.86  7.68  6.38  5.79  5.57  5.41  5.36  5.50  17.40 M2.6 
4.849 0.4580 0.515 3625 4.675 32.20 12.36 10.98 11.02  9.75  8.86  7.67  6.38  5.78  5.56  5.41  5.35  5.50  17.41 M2.6 
4.854 0.4590 0.516 3626 4.675 32.20 12.35 10.98 11.01  9.74  8.85  7.67  6.37  5.78  5.56  5.40  5.35  5.49  17.41 M2.6 
4.860 0.4600 0.516 3628 4.674 32.20 12.35 10.97 11.00  9.73  8.84  7.66  6.37  5.77  5.55  5.40  5.35  5.49  17.42 M2.6 
4.865 0.4610 0.517 3629 4.674 32.20 12.34 10.96 11.00  9.73  8.84  7.66  6.36  5.77  5.55  5.39  5.34  5.48  17.42 M2.6 
4.870 0.4620 0.518 3630 4.674 32.21 12.34 10.96 10.99  9.72  8.83  7.65  6.36  5.76  5.54  5.39  5.34  5.48  17.43 M2.6 
4.875 0.4630 0.519 3632 4.673 32.21 12.33 10.95 10.98  9.71  8.83  7.65  6.35  5.76  5.54  5.39  5.33  5.48  17.44 M2.6 
4.880 0.4640 0.520 3633 4.673 32.21 12.32 10.94 10.98  9.71  8.82  7.64  6.35  5.75  5.54  5.38  5.33  5.47  17.44 M2.6 
4.885 0.4650 0.520 3634 4.673 32.21 12.32 10.94 10.97  9.70  8.81  7.64  6.34  5.75  5.53  5.38  5.33  5.47  17.45 M2.6 
4.890 0.4660 0.521 3636 4.672 32.21 12.31 10.93 10.96  9.69  8.81  7.63  6.34  5.74  5.53  5.37  5.32  5.46  17.46 M2.5 
4.895 0.4670 0.522 3637 4.672 32.22 12.30 10.92 10.95  9.69  8.80  7.63  6.34  5.74  5.52  5.37  5.32  5.46  17.46 M2.5 
4.900 0.4680 0.523 3639 4.671 32.22 12.30 10.92 10.95  9.68  8.79  7.62  6.33  5.73  5.52  5.37  5.32  5.46  17.47 M2.5 
4.905 0.4690 0.524 3640 4.671 32.22 12.29 10.91 10.94  9.67  8.79  7.62  6.33  5.73  5.51  5.36  5.31  5.45  17.47 M2.5 
4.910 0.4700 0.524 3642 4.671 32.22 12.28 10.90 10.93  9.67  8.78  7.61  6.32  5.73  5.51  5.36  5.31  5.45  17.48 M2.5 
4.915 0.4710 0.525 3643 4.670 32.22 12.28 10.90 10.93  9.66  8.77  7.60  6.32  5.72  5.50  5.35  5.30  5.45  17.49 M2.5 
4.920 0.4720 0.526 3645 4.670 32.23 12.27 10.89 10.92  9.65  8.77  7.60  6.31  5.72  5.50  5.35  5.30  5.44  17.49 M2.5 
4.925 0.4730 0.527 3646 4.670 32.23 12.26 10.88 10.91  9.65  8.76  7.59  6.31  5.71  5.50  5.35  5.30  5.44  17.50 M2.5 
4.930 0.4740 0.527 3648 4.669 32.23 12.26 10.87 10.91  9.64  8.75  7.59  6.30  5.71  5.49  5.34  5.29  5.44  17.51 M2.5 
4.935 0.4750 0.528 3649 4.669 32.23 12.25 10.87 10.90  9.63  8.75  7.58  6.30  5.70  5.49  5.34  5.29  5.43  17.52 M2.5 
4.940 0.4760 0.529 3651 4.669 32.23 12.24 10.86 10.89  9.63  8.74  7.58  6.29  5.70  5.48  5.33  5.28  5.43  17.52 M2.5 
4.945 0.4770 0.530 3652 4.668 32.24 12.24 10.85 10.89  9.62  8.74  7.57  6.29  5.69  5.48  5.33  5.28  5.42  17.53 M2.5 
4.950 0.4780 0.530 3654 4.668 32.24 12.23 10.85 10.88  9.61  8.73  7.57  6.28  5.69  5.47  5.33  5.28  5.42  17.54 M2.5 
4.955 0.4790 0.531 3655 4.667 32.24 12.22 10.84 10.87  9.61  8.72  7.56  6.28  5.68  5.47  5.32  5.27  5.42  17.54 M2.5 
4.960 0.4800 0.532 3657 4.667 32.24 12.22 10.83 10.86  9.60  8.72  7.56  6.28  5.68  5.46  5.32  5.27  5.41  17.55 M2.4 
4.965 0.4810 0.533 3659 4.667 32.24 12.21 10.82 10.86  9.59  8.71  7.55  6.27  5.67  5.46  5.31  5.26  5.41  17.56 M2.4 
4.970 0.4820 0.534 3660 4.666 32.25 12.20 10.82 10.85  9.58  8.70  7.54  6.27  5.67  5.46  5.31  5.26  5.41  17.57 M2.4 
4.975 0.4830 0.534 3662 4.666 32.25 12.20 10.81 10.84  9.58  8.70  7.54  6.26  5.66  5.45  5.31  5.26  5.40  17.57 M2.4 
4.980 0.4840 0.535 3663 4.666 32.25 12.19 10.80 10.84  9.57  8.69  7.53  6.26  5.66  5.45  5.30  5.25  5.40  17.58 M2.4 
4.985 0.4850 0.536 3665 4.665 32.25 12.18 10.80 10.83  9.56  8.68  7.53  6.25  5.65  5.44  5.30  5.25  5.39  17.59 M2.4 
4.990 0.4860 0.537 3666 4.665 32.25 12.18 10.79 10.82  9.56  8.68  7.52  6.25  5.65  5.44  5.29  5.25  5.39  17.59 M2.4 
4.995 0.4870 0.537 3668 4.665 32.26 12.17 10.78 10.81  9.55  8.67  7.52  6.24  5.64  5.43  5.29  5.24  5.39  17.60 M2.4 
4.999 0.4880 0.538 3670 4.664 32.26 12.16 10.77 10.81  9.54  8.66  7.51  6.24  5.64  5.43  5.29  5.24  5.38  17.61 M2.4 
5.004 0.4890 0.539 3671 4.664 32.26 12.16 10.77 10.80  9.53  8.66  7.50  6.23  5.63  5.42  5.28  5.23  5.38  17.62 M2.4 
5.009 0.4900 0.540 3673 4.664 32.26 12.15 10.76 10.79  9.53  8.65  7.50  6.23  5.63  5.42  5.28  5.23  5.38  17.63 M2.4 
5.014 0.4910 0.541 3675 4.663 32.26 12.14 10.75 10.79  9.52  8.64  7.49  6.23  5.62  5.42  5.27  5.23  5.37  17.63 M2.4 
5.019 0.4920 0.541 3676 4.663 32.27 12.14 10.75 10.78  9.51  8.64  7.49  6.22  5.62  5.41  5.27  5.22  5.37  17.64 M2.4 
5.024 0.4930 0.542 3678 4.663 32.27 12.13 10.74 10.77  9.51  8.63  7.48  6.22  5.61  5.41  5.27  5.22  5.37  17.65 M2.4 
5.029 0.4940 0.543 3680 4.662 32.27 12.12 10.73 10.76  9.50  8.62  7.48  6.21  5.61  5.40  5.26  5.21  5.36  17.66 M2.3 
5.034 0.4950 0.544 3682 4.662 32.27 12.12 10.72 10.76  9.49  8.62  7.47  6.21  5.60  5.40  5.26  5.21  5.36  17.67 M2.3 
5.038 0.4960 0.544 3683 4.662 32.27 12.11 10.72 10.75  9.48  8.61  7.47  6.20  5.60  5.39  5.25  5.21  5.35  17.67 M2.3 
5.043 0.4970 0.545 3685 4.661 32.28 12.10 10.71 10.74  9.48  8.60  7.46  6.20  5.59  5.39  5.25  5.20  5.35  17.68 M2.3 
5.048 0.4980 0.546 3687 4.661 32.28 12.10 10.70 10.73  9.47  8.60  7.45  6.19  5.59  5.38  5.25  5.20  5.35  17.69 M2.3 
5.053 0.4990 0.547 3688 4.660 32.28 12.09 10.69 10.73  9.46  8.59  7.45  6.19  5.58  5.38  5.24  5.20  5.34  17.70 M2.3 
5.058 0.5000 0.547 3690 4.660 32.28 12.08 10.69 10.72  9.46  8.58  7.44  6.18  5.58  5.38  5.24  5.19  5.34  17.71 M2.3 
5.063 0.5010 0.548 3692 4.660 32.28 12.07 10.68 10.71  9.45  8.58  7.44  6.18  5.57  5.37  5.23  5.19  5.34  17.71 M2.3 
5.067 0.5020 0.549 3694 4.659 32.29 12.07 10.67 10.70  9.44  8.57  7.43  6.17  5.57  5.37  5.23  5.18  5.33  17.72 M2.3 
5.072 0.5030 0.550 3696 4.659 32.29 12.06 10.66 10.70  9.43  8.56  7.43  6.17  5.57  5.36  5.22  5.18  5.33  17.73 M2.3 
5.077 0.5040 0.550 3697 4.659 32.29 12.05 10.66 10.69  9.43  8.55  7.42  6.17  5.56  5.36  5.22  5.18  5.32  17.74 M2.3 
5.082 0.5050 0.551 3699 4.658 32.29 12.05 10.65 10.68  9.42  8.55  7.41  6.16  5.56  5.35  5.22  5.17  5.32  17.75 M2.3 
5.087 0.5060 0.552 3701 4.658 32.30 12.04 10.64 10.67  9.41  8.54  7.41  6.16  5.55  5.35  5.21  5.17  5.32  17.76 M2.2 
5.091 0.5070 0.553 3703 4.658 32.30 12.03 10.63 10.67  9.40  8.53  7.40  6.15  5.55  5.34  5.21  5.17  5.31  17.76 M2.2 
5.096 0.5080 0.553 3705 4.657 32.30 12.03 10.63 10.66  9.40  8.53  7.40  6.15  5.54  5.34  5.20  5.16  5.31  17.77 M2.2 
5.101 0.5090 0.554 3707 4.657 32.30 12.02 10.62 10.65  9.39  8.52  7.39  6.14  5.54  5.33  5.20  5.16  5.31  17.78 M2.2 
5.106 0.5100 0.555 3709 4.657 32.30 12.01 10.61 10.65  9.38  8.51  7.39  6.14  5.53  5.33  5.20  5.15  5.30  17.79 M2.2 
5.110 0.5110 0.556 3710 4.656 32.31 12.01 10.61 10.64  9.37  8.51  7.38  6.13  5.53  5.33  5.19  5.15  5.30  17.80 M2.2 
5.115 0.5120 0.557 3712 4.656 32.31 12.00 10.60 10.63  9.37  8.50  7.37  6.13  5.52  5.32  5.19  5.15  5.30  17.80 M2.2 
5.120 0.5130 0.557 3714 4.656 32.31 11.99 10.59 10.62  9.36  8.49  7.37  6.12  5.52  5.32  5.19  5.14  5.29  17.81 M2.2 
5.125 0.5140 0.558 3716 4.655 32.31 11.99 10.58 10.62  9.35  8.49  7.36  6.12  5.51  5.31  5.18  5.14  5.29  17.82 M2.2 
5.129 0.5150 0.559 3718 4.655 32.31 11.98 10.57 10.61  9.34  8.48  7.36  6.11  5.50  5.31  5.18  5.13  5.29  17.83 M2.2 
5.134 0.5160 0.560 3720 4.655 32.32 11.97 10.57 10.60  9.34  8.47  7.35  6.11  5.50  5.30  5.17  5.13  5.28  17.84 M2.2 
5.139 0.5170 0.560 3722 4.654 32.32 11.97 10.56 10.59  9.33  8.46  7.35  6.11  5.49  5.30  5.17  5.13  5.28  17.84 M2.2 
5.144 0.5180 0.561 3724 4.654 32.32 11.96 10.55 10.59  9.32  8.46  7.34  6.10  5.49  5.29  5.17  5.12  5.27  17.85 M2.1 
5.148 0.5190 0.562 3726 4.654 32.32 11.95 10.54 10.58  9.31  8.45  7.33  6.10  5.48  5.29  5.16  5.12  5.27  17.86 M2.1 
5.153 0.5200 0.563 3728 4.653 32.32 11.95 10.54 10.57  9.31  8.44  7.33  6.09  5.48  5.28  5.16  5.12  5.27  17.87 M2.1 
5.158 0.5210 0.563 3730 4.653 32.33 11.94 10.53 10.56  9.30  8.44  7.32  6.09  5.47  5.28  5.15  5.11  5.26  17.88 M2.1 
5.162 0.5220 0.564 3732 4.653 32.33 11.93 10.52 10.55  9.29  8.43  7.32  6.08  5.47  5.28  5.15  5.11  5.26  17.89 M2.1 
5.167 0.5230 0.565 3734 4.652 32.33 11.93 10.51 10.55  9.28  8.42  7.31  6.08  5.46  5.27  5.15  5.10  5.26  17.89 M2.1 
5.172 0.5240 0.566 3736 4.652 32.33 11.92 10.51 10.54  9.28  8.41  7.31  6.07  5.46  5.27  5.14  5.10  5.25  17.90 M2.1 
5.176 0.5250 0.566 3738 4.652 32.33 11.91 10.50 10.53  9.27  8.41  7.30  6.07  5.45  5.26  5.14  5.10  5.25  17.91 M2.1 
5.181 0.5260 0.567 3740 4.651 32.34 11.91 10.49 10.52  9.26  8.40  7.29  6.06  5.45  5.26  5.13  5.09  5.25  17.92 M2.1 
5.186 0.5270 0.568 3742 4.651 32.34 11.90 10.48 10.52  9.25  8.39  7.29  6.06  5.44  5.25  5.13  5.09  5.24  17.93 M2.1 
5.190 0.5280 0.569 3744 4.651 32.34 11.89 10.48 10.51  9.24  8.39  7.28  6.05  5.44  5.25  5.13  5.09  5.24  17.94 M2.1 
5.195 0.5290 0.569 3746 4.650 32.34 11.88 10.47 10.50  9.24  8.38  7.28  6.05  5.43  5.24  5.12  5.08  5.24  17.94 M2.1 
5.200 0.5300 0.570 3748 4.650 32.35 11.88 10.46 10.49  9.23  8.37  7.27  6.04  5.43  5.24  5.12  5.08  5.23  17.95 M2   
5.204 0.5310 0.571 3750 4.650 32.35 11.87 10.45 10.49  9.22  8.36  7.27  6.04  5.42  5.23  5.11  5.07  5.23  17.96 M2   
5.209 0.5320 0.572 3752 4.650 32.35 11.86 10.45 10.48  9.21  8.36  7.26  6.04  5.42  5.23  5.11  5.07  5.23  17.97 M2   
5.213 0.5330 0.572 3755 4.649 32.35 11.86 10.44 10.47  9.21  8.35  7.25  6.03  5.41  5.23  5.11  5.07  5.22  17.98 M2   
5.218 0.5340 0.573 3757 4.649 32.35 11.85 10.43 10.46  9.20  8.34  7.25  6.03  5.41  5.22  5.10  5.06  5.22  17.99 M2   
5.223 0.5350 0.574 3759 4.649 32.36 11.84 10.42 10.46  9.19  8.34  7.24  6.02  5.40  5.22  5.10  5.06  5.22  18.00 M2   
5.227 0.5360 0.575 3761 4.648 32.36 11.84 10.41 10.45  9.18  8.33  7.24  6.02  5.40  5.21  5.09  5.06  5.21  18.01 M2   
5.232 0.5370 0.575 3763 4.648 32.36 11.83 10.41 10.44  9.18  8.32  7.23  6.01  5.39  5.21  5.09  5.05  5.21  18.01 M2   
5.236 0.5380 0.576 3765 4.648 32.36 11.82 10.40 10.43  9.17  8.31  7.23  6.01  5.39  5.20  5.09  5.05  5.20  18.02 M2   
5.241 0.5390 0.577 3767 4.647 32.36 11.82 10.39 10.42  9.16  8.31  7.22  6.00  5.38  5.20  5.08  5.05  5.20  18.03 M2   
5.246 0.5400 0.578 3769 4.647 32.37 11.81 10.38 10.42  9.15  8.30  7.21  6.00  5.38  5.19  5.08  5.04  5.20  18.04 M2   
5.250 0.5410 0.578 3771 4.647 32.37 11.80 10.38 10.41  9.15  8.29  7.21  5.99  5.37  5.19  5.07  5.04  5.19  18.05 M1.9 
5.255 0.5420 0.579 3773 4.646 32.37 11.80 10.37 10.40  9.14  8.29  7.20  5.99  5.37  5.19  5.07  5.03  5.19  18.06 M1.9 
5.259 0.5430 0.580 3775 4.646 32.37 11.79 10.36 10.39  9.13  8.28  7.20  5.98  5.36  5.18  5.07  5.03  5.19  18.07 M1.9 
5.264 0.5440 0.581 3777 4.646 32.37 11.78 10.35 10.39  9.12  8.27  7.19  5.98  5.36  5.18  5.06  5.03  5.18  18.08 M1.9 
5.268 0.5450 0.581 3780 4.645 32.38 11.78 10.35 10.38  9.11  8.26  7.18  5.98  5.35  5.17  5.06  5.02  5.18  18.09 M1.9 
5.273 0.5460 0.582 3782 4.645 32.38 11.77 10.34 10.37  9.11  8.26  7.18  5.97  5.35  5.17  5.06  5.02  5.18  18.10 M1.9 
5.278 0.5470 0.583 3784 4.645 32.38 11.76 10.33 10.36  9.10  8.25  7.17  5.97  5.34  5.16  5.05  5.02  5.17  18.10 M1.9 
5.282 0.5480 0.584 3786 4.644 32.38 11.76 10.32 10.36  9.09  8.24  7.17  5.96  5.34  5.16  5.05  5.01  5.17  18.11 M1.9 
5.287 0.5490 0.584 3788 4.644 32.38 11.75 10.31 10.35  9.08  8.24  7.16  5.96  5.33  5.15  5.04  5.01  5.17  18.12 M1.9 
5.291 0.5500 0.585 3790 4.644 32.39 11.74 10.31 10.34  9.08  8.23  7.16  5.95  5.33  5.15  5.04  5.00  5.16  18.13 M1.9 
5.296 0.5510 0.586 3792 4.644 32.39 11.74 10.30 10.33  9.07  8.22  7.15  5.95  5.32  5.14  5.04  5.00  5.16  18.14 M1.9 
5.300 0.5520 0.586 3794 4.643 32.39 11.73 10.29 10.32  9.06  8.21  7.14  5.94  5.32  5.14  5.03  5.00  5.16  18.15 M1.9 
5.305 0.5530 0.587 3796 4.643 32.39 11.72 10.28 10.32  9.05  8.21  7.14  5.94  5.31  5.14  5.03  4.99  5.15  18.16 M1.8 
5.309 0.5540 0.588 3799 4.643 32.40 11.71 10.28 10.31  9.04  8.20  7.13  5.93  5.31  5.13  5.02  4.99  5.15  18.17 M1.8 
5.314 0.5550 0.589 3801 4.642 32.40 11.71 10.27 10.30  9.04  8.19  7.13  5.93  5.30  5.13  5.02  4.99  5.15  18.18 M1.8 
5.318 0.5560 0.589 3803 4.642 32.40 11.70 10.26 10.29  9.03  8.18  7.12  5.92  5.30  5.12  5.02  4.98  5.14  18.19 M1.8 
5.323 0.5570 0.590 3806 4.642 32.40 11.69 10.25 10.28  9.02  8.18  7.12  5.92  5.29  5.12  5.01  4.98  5.14  18.20 M1.8 
5.327 0.5580 0.591 3808 4.641 32.40 11.69 10.24 10.28  9.01  8.17  7.11  5.91  5.29  5.11  5.01  4.98  5.14  18.21 M1.8 
5.332 0.5590 0.592 3810 4.641 32.41 11.68 10.24 10.27  9.00  8.16  7.10  5.91  5.28  5.11  5.00  4.97  5.13  18.22 M1.8 
5.336 0.5600 0.592 3813 4.641 32.41 11.67 10.23 10.26  9.00  8.15  7.10  5.91  5.28  5.10  5.00  4.97  5.13  18.23 M1.8 
5.341 0.5610 0.593 3815 4.640 32.41 11.67 10.22 10.25  8.99  8.15  7.09  5.90  5.27  5.10  5.00  4.96  5.13  18.24 M1.8 
5.345 0.5620 0.594 3817 4.640 32.41 11.66 10.21 10.24  8.98  8.14  7.09  5.90  5.27  5.10  4.99  4.96  5.12  18.25 M1.8 
5.349 0.5630 0.595 3820 4.640 32.41 11.65 10.20 10.24  8.97  8.13  7.08  5.89  5.26  5.09  4.99  4.96  5.12  18.26 M1.7 
5.354 0.5640 0.595 3822 4.640 32.42 11.65 10.19 10.23  8.96  8.12  7.07  5.89  5.26  5.09  4.99  4.95  5.12  18.27 M1.7 
5.358 0.5650 0.596 3824 4.639 32.42 11.64 10.19 10.22  8.96  8.12  7.07  5.88  5.25  5.08  4.98  4.95  5.11  18.28 M1.7 
5.363 0.5660 0.597 3827 4.639 32.42 11.63 10.18 10.21  8.95  8.11  7.06  5.88  5.25  5.08  4.98  4.95  5.11  18.29 M1.7 
5.367 0.5670 0.598 3829 4.639 32.42 11.62 10.17 10.20  8.94  8.10  7.06  5.87  5.24  5.07  4.97  4.94  5.11  18.30 M1.7 
5.372 0.5680 0.598 3832 4.638 32.43 11.62 10.16 10.20  8.93  8.09  7.05  5.87  5.24  5.07  4.97  4.94  5.10  18.31 M1.7 
5.376 0.5690 0.599 3834 4.638 32.43 11.61 10.15 10.19  8.92  8.09  7.04  5.86  5.23  5.06  4.97  4.94  5.10  18.32 M1.7 
5.380 0.5700 0.600 3836 4.638 32.43 11.60 10.15 10.18  8.92  8.08  7.04  5.86  5.23  5.06  4.96  4.93  5.10  18.33 M1.7 
5.385 0.5710 0.600 3839 4.637 32.43 11.60 10.14 10.17  8.91  8.07  7.03  5.85  5.22  5.05  4.96  4.93  5.09  18.34 M1.7 
5.389 0.5720 0.601 3841 4.637 32.43 11.59 10.13 10.16  8.90  8.06  7.03  5.85  5.22  5.05  4.95  4.92  5.09  18.35 M1.6 
5.394 0.5730 0.602 3844 4.637 32.44 11.58 10.12 10.15  8.89  8.06  7.02  5.84  5.21  5.05  4.95  4.92  5.09  18.36 M1.6 
5.398 0.5740 0.603 3846 4.637 32.44 11.58 10.11 10.15  8.88  8.05  7.02  5.84  5.20  5.04  4.95  4.92  5.08  18.37 M1.6 
5.402 0.5750 0.603 3849 4.636 32.44 11.57 10.10 10.14  8.87  8.04  7.01  5.83  5.20  5.04  4.94  4.91  5.08  18.38 M1.6 
5.407 0.5760 0.604 3851 4.636 32.44 11.56 10.10 10.13  8.87  8.03  7.00  5.83  5.19  5.03  4.94  4.91  5.08  18.39 M1.6 
5.411 0.5770 0.605 3853 4.636 32.44 11.55 10.09 10.12  8.86  8.03  7.00  5.83  5.19  5.03  4.94  4.91  5.07  18.41 M1.6 
5.416 0.5780 0.606 3856 4.635 32.45 11.55 10.08 10.11  8.85  8.02  6.99  5.82  5.18  5.02  4.93  4.90  5.07  18.42 M1.6 
5.420 0.5790 0.606 3858 4.635 32.45 11.54 10.07 10.11  8.84  8.01  6.99  5.82  5.18  5.02  4.93  4.90  5.07  18.43 M1.6 
5.424 0.5800 0.607 3861 4.635 32.45 11.53 10.06 10.10  8.83  8.00  6.98  5.81  5.17  5.01  4.92  4.90  5.06  18.44 M1.6 
5.429 0.5810 0.608 3863 4.634 32.45 11.53 10.06 10.09  8.83  8.00  6.97  5.81  5.17  5.01  4.92  4.89  5.06  18.45 M1.6 
5.433 0.5820 0.608 3865 4.634 32.46 11.52 10.05 10.08  8.82  7.99  6.97  5.80  5.16  5.01  4.92  4.89  5.06  18.46 M1.5 
5.437 0.5830 0.609 3868 4.634 32.46 11.51 10.04 10.07  8.81  7.98  6.96  5.80  5.16  5.00  4.91  4.88  5.05  18.47 M1.5 
5.442 0.5840 0.610 3870 4.634 32.46 11.51 10.03 10.06  8.80  7.97  6.96  5.79  5.15  5.00  4.91  4.88  5.05  18.48 M1.5 
5.446 0.5850 0.611 3873 4.633 32.46 11.50 10.02 10.06  8.79  7.97  6.95  5.79  5.15  4.99  4.91  4.88  5.05  18.49 M1.5 
5.450 0.5860 0.611 3875 4.633 32.46 11.49 10.01 10.05  8.79  7.96  6.94  5.78  5.14  4.99  4.90  4.87  5.04  18.50 M1.5 
5.455 0.5870 0.612 3877 4.633 32.47 11.49 10.01 10.04  8.78  7.95  6.94  5.78  5.14  4.98  4.90  4.87  5.04  18.51 M1.5 
5.459 0.5880 0.613 3880 4.632 32.47 11.48 10.00 10.03  8.77  7.94  6.93  5.77  5.13  4.98  4.89  4.87  5.04  18.52 M1.5 
5.463 0.5890 0.614 3882 4.632 32.47 11.47  9.99 10.02  8.76  7.94  6.93  5.77  5.13  4.97  4.89  4.86  5.03  18.53 M1.5 
5.468 0.5900 0.614 3885 4.632 32.47 11.47  9.98 10.02  8.75  7.93  6.92  5.77  5.12  4.97  4.89  4.86  5.03  18.54 M1.5 
5.472 0.5910 0.615 3887 4.632 32.47 11.46  9.97 10.01  8.75  7.92  6.92  5.76  5.12  4.97  4.88  4.86  5.03  18.55 M1.4 
5.476 0.5920 0.616 3889 4.631 32.48 11.45  9.97 10.00  8.74  7.91  6.91  5.76  5.11  4.96  4.88  4.85  5.02  18.56 M1.4 
5.481 0.5930 0.616 3892 4.631 32.48 11.44  9.96  9.99  8.73  7.91  6.90  5.75  5.11  4.96  4.88  4.85  5.02  18.58 M1.4 
5.485 0.5940 0.617 3894 4.631 32.48 11.44  9.95  9.98  8.72  7.90  6.90  5.75  5.10  4.95  4.87  4.85  5.02  18.59 M1.4 
5.489 0.5950 0.618 3897 4.630 32.48 11.43  9.94  9.98  8.71  7.89  6.89  5.74  5.10  4.95  4.87  4.84  5.01  18.60 M1.4 
5.493 0.5960 0.619 3900 4.630 32.48 11.42  9.93  9.97  8.70  7.88  6.89  5.74  5.09  4.94  4.86  4.84  5.01  18.61 M1.4 
5.498 0.5970 0.619 3902 4.630 32.49 11.42  9.92  9.96  8.70  7.87  6.88  5.73  5.09  4.94  4.86  4.83  5.01  18.62 M1.4 
5.502 0.5980 0.620 3905 4.630 32.49 11.41  9.91  9.95  8.69  7.87  6.87  5.73  5.08  4.93  4.86  4.83  5.00  18.64 M1.4 
5.506 0.5990 0.621 3908 4.629 32.49 11.40  9.91  9.94  8.68  7.86  6.87  5.72  5.08  4.93  4.85  4.83  5.00  18.65 M1.3 
5.511 0.6000 0.622 3911 4.629 32.49 11.39  9.90  9.93  8.67  7.85  6.86  5.72  5.07  4.93  4.85  4.82  5.00  18.67 M1.3 
5.515 0.6010 0.622 3914 4.629 32.50 11.38  9.89  9.92  8.66  7.84  6.85  5.71  5.07  4.92  4.85  4.82  4.99  18.68 M1.3 
5.519 0.6020 0.623 3916 4.628 32.50 11.38  9.88  9.91  8.65  7.83  6.85  5.71  5.06  4.92  4.84  4.82  4.99  18.70 M1.3 
5.523 0.6030 0.624 3919 4.628 32.50 11.37  9.87  9.90  8.64  7.82  6.84  5.70  5.06  4.91  4.84  4.81  4.99  18.71 M1.3 
5.528 0.6040 0.624 3922 4.628 32.50 11.36  9.86  9.89  8.63  7.81  6.84  5.70  5.05  4.91  4.83  4.81  4.98  18.72 M1.3 
5.532 0.6050 0.625 3925 4.628 32.51 11.35  9.85  9.89  8.62  7.81  6.83  5.69  5.05  4.90  4.83  4.81  4.98  18.74 M1.3 
5.536 0.6060 0.626 3928 4.627 32.51 11.35  9.84  9.88  8.61  7.80  6.82  5.69  5.04  4.90  4.83  4.80  4.98  18.75 M1.2 
5.540 0.6070 0.627 3931 4.627 32.51 11.34  9.83  9.87  8.60  7.79  6.82  5.69  5.04  4.89  4.82  4.80  4.97  18.77 M1.2 
5.544 0.6080 0.627 3933 4.627 32.51 11.33  9.82  9.86  8.60  7.78  6.81  5.68  5.03  4.89  4.82  4.80  4.97  18.78 M1.2 
5.549 0.6090 0.628 3936 4.626 32.51 11.32  9.82  9.85  8.59  7.77  6.80  5.68  5.03  4.89  4.82  4.79  4.97  18.80 M1.2 
5.553 0.6100 0.629 3939 4.626 32.52 11.32  9.81  9.84  8.58  7.76  6.80  5.67  5.02  4.88  4.81  4.79  4.96  18.81 M1.2 
5.557 0.6110 0.629 3942 4.626 32.52 11.31  9.80  9.83  8.57  7.75  6.79  5.67  5.02  4.88  4.81  4.79  4.96  18.83 M1.2 
5.561 0.6120 0.630 3945 4.626 32.52 11.30  9.79  9.82  8.56  7.74  6.79  5.66  5.01  4.87  4.80  4.78  4.96  18.84 M1.2 
5.565 0.6130 0.631 3948 4.625 32.52 11.29  9.78  9.81  8.55  7.74  6.78  5.66  5.01  4.87  4.80  4.78  4.95  18.86 M1.1 
5.570 0.6140 0.632 3951 4.625 32.53 11.28  9.77  9.80  8.54  7.73  6.77  5.65  5.00  4.86  4.80  4.77  4.95  18.87 M1.1 
5.574 0.6150 0.632 3953 4.625 32.53 11.28  9.76  9.80  8.53  7.72  6.77  5.65  5.00  4.86  4.79  4.77  4.95  18.89 M1.1 
5.578 0.6160 0.633 3956 4.624 32.53 11.27  9.75  9.79  8.52  7.71  6.76  5.64  4.99  4.85  4.79  4.77  4.94  18.90 M1.1 
5.582 0.6170 0.634 3959 4.624 32.53 11.26  9.74  9.78  8.51  7.70  6.75  5.64  4.99  4.85  4.79  4.76  4.94  18.92 M1.1 
5.586 0.6180 0.634 3962 4.624 32.53 11.25  9.73  9.77  8.50  7.69  6.75  5.63  4.98  4.85  4.78  4.76  4.94  18.93 M1.1 
5.591 0.6190 0.635 3965 4.624 32.54 11.25  9.72  9.76  8.49  7.68  6.74  5.63  4.98  4.84  4.78  4.76  4.93  18.95 M1.1 
5.595 0.6200 0.636 3968 4.623 32.54 11.24  9.72  9.75  8.49  7.68  6.74  5.62  4.97  4.84  4.78  4.75  4.93  18.96 M1   
5.599 0.6210 0.637 3971 4.623 32.54 11.23  9.71  9.74  8.48  7.67  6.73  5.62  4.97  4.83  4.77  4.75  4.93  18.98 M1   
5.603 0.6220 0.637 3973 4.623 32.54 11.22  9.70  9.73  8.47  7.66  6.72  5.61  4.96  4.83  4.77  4.75  4.92  18.99 M1   
5.607 0.6230 0.638 3976 4.623 32.55 11.21  9.69  9.72  8.46  7.65  6.72  5.61  4.96  4.82  4.76  4.74  4.92  19.01 M1   
5.611 0.6240 0.639 3979 4.622 32.55 11.21  9.68  9.71  8.45  7.64  6.71  5.61  4.95  4.82  4.76  4.74  4.92  19.02 M1   
5.616 0.6250 0.639 3982 4.622 32.55 11.20  9.67  9.71  8.44  7.63  6.70  5.60  4.95  4.82  4.76  4.74  4.91  19.04 M1   
5.620 0.6260 0.640 3985 4.622 32.55 11.19  9.66  9.70  8.43  7.62  6.70  5.60  4.94  4.81  4.75  4.73  4.91  19.05 M0.9 
5.624 0.6270 0.641 3988 4.621 32.55 11.18  9.65  9.69  8.42  7.62  6.69  5.59  4.94  4.81  4.75  4.73  4.91  19.07 M0.9 
5.628 0.6280 0.642 3991 4.621 32.56 11.18  9.64  9.68  8.41  7.61  6.69  5.59  4.93  4.80  4.75  4.73  4.90  19.09 M0.9 
5.632 0.6290 0.642 3994 4.621 32.56 11.17  9.63  9.67  8.40  7.60  6.68  5.58  4.93  4.80  4.74  4.72  4.90  19.10 M0.9 
5.636 0.6300 0.643 3996 4.621 32.56 11.16  9.63  9.66  8.39  7.59  6.67  5.58  4.92  4.79  4.74  4.72  4.90  19.12 M0.9 
5.640 0.6310 0.644 3999 4.620 32.56 11.15  9.62  9.65  8.38  7.58  6.67  5.57  4.92  4.79  4.73  4.72  4.89  19.13 M0.9 
5.644 0.6320 0.644 4002 4.620 32.57 11.14  9.61  9.64  8.38  7.57  6.66  5.57  4.91  4.79  4.73  4.71  4.89  19.15 M0.8 
5.648 0.6330 0.645 4005 4.620 32.57 11.14  9.60  9.63  8.37  7.56  6.66  5.56  4.91  4.78  4.73  4.71  4.89  19.17 M0.8 
5.653 0.6340 0.646 4008 4.620 32.57 11.13  9.59  9.62  8.36  7.56  6.65  5.56  4.90  4.78  4.72  4.71  4.88  19.19 M0.8 
5.657 0.6350 0.647 4011 4.619 32.57 11.12  9.58  9.61  8.35  7.55  6.64  5.55  4.90  4.77  4.72  4.70  4.88  19.21 M0.8 
5.661 0.6360 0.647 4014 4.619 32.57 11.11  9.57  9.61  8.34  7.54  6.64  5.55  4.90  4.77  4.72  4.70  4.88  19.23 M0.8 
5.665 0.6370 0.648 4017 4.619 32.58 11.10  9.56  9.60  8.33  7.53  6.63  5.54  4.89  4.77  4.71  4.70  4.87  19.25 M0.8 
5.669 0.6380 0.649 4020 4.618 32.58 11.09  9.55  9.59  8.32  7.52  6.62  5.54  4.89  4.76  4.71  4.69  4.87  19.27 M0.7 
5.673 0.6390 0.649 4023 4.618 32.58 11.08  9.54  9.58  8.31  7.51  6.62  5.54  4.88  4.76  4.71  4.69  4.87  19.29 M0.7 
5.677 0.6400 0.650 4025 4.618 32.58 11.08  9.53  9.57  8.30  7.51  6.61  5.53  4.88  4.75  4.70  4.69  4.86  19.31 M0.7 
5.681 0.6410 0.651 4028 4.618 32.59 11.07  9.52  9.56  8.30  7.50  6.61  5.53  4.87  4.75  4.70  4.68  4.86  19.33 M0.7 
5.685 0.6420 0.652 4031 4.617 32.59 11.06  9.51  9.55  8.29  7.49  6.60  5.52  4.87  4.75  4.70  4.68  4.86  19.35 M0.7 
5.689 0.6430 0.652 4034 4.617 32.59 11.05  9.51  9.54  8.28  7.48  6.59  5.52  4.87  4.74  4.69  4.68  4.85  19.37 M0.6 
5.693 0.6440 0.653 4037 4.617 32.59 11.04  9.50  9.53  8.27  7.47  6.59  5.51  4.86  4.74  4.69  4.67  4.85  19.39 M0.6 
5.697 0.6450 0.654 4040 4.617 32.59 11.03  9.49  9.52  8.26  7.46  6.58  5.51  4.86  4.74  4.69  4.67  4.85  19.41 M0.6 
5.701 0.6460 0.654 4043 4.616 32.60 11.02  9.48  9.51  8.25  7.46  6.58  5.50  4.85  4.73  4.68  4.67  4.84  19.43 M0.6 
5.706 0.6470 0.655 4046 4.616 32.60 11.01  9.47  9.50  8.24  7.45  6.57  5.50  4.85  4.73  4.68  4.66  4.84  19.45 M0.5 
5.710 0.6480 0.656 4049 4.616 32.60 11.01  9.46  9.49  8.23  7.44  6.56  5.49  4.85  4.72  4.68  4.66  4.84  19.47 M0.5 
5.714 0.6490 0.656 4052 4.616 32.60 11.00  9.45  9.49  8.23  7.43  6.56  5.49  4.84  4.72  4.67  4.66  4.83  19.49 M0.5 
5.718 0.6500 0.657 4055 4.615 32.61 10.99  9.44  9.48  8.22  7.42  6.55  5.49  4.84  4.72  4.67  4.65  4.83  19.51 M0.5 
5.722 0.6510 0.658 4058 4.615 32.61 10.98  9.43  9.47  8.21  7.42  6.54  5.48  4.83  4.71  4.67  4.65  4.83  19.53 M0.5 
5.726 0.6520 0.659 4061 4.615 32.61 10.97  9.42  9.46  8.20  7.41  6.54  5.48  4.83  4.71  4.66  4.65  4.83  19.56 M0.4 
5.730 0.6530 0.659 4063 4.614 32.61 10.96  9.41  9.45  8.19  7.40  6.53  5.47  4.82  4.71  4.66  4.64  4.82  19.58 M0.4 
5.734 0.6540 0.660 4066 4.614 32.61 10.95  9.40  9.44  8.18  7.39  6.53  5.47  4.82  4.70  4.66  4.64  4.82  19.60 M0.4 
5.738 0.6550 0.661 4069 4.614 32.62 10.94  9.39  9.43  8.17  7.38  6.52  5.46  4.82  4.70  4.65  4.64  4.82  19.62 M0.4 
5.742 0.6560 0.661 4072 4.614 32.62 10.94  9.39  9.42  8.16  7.37  6.51  5.46  4.81  4.69  4.65  4.63  4.81  19.64 M0.4 
5.746 0.6570 0.662 4075 4.613 32.62 10.93  9.38  9.41  8.15  7.37  6.51  5.45  4.81  4.69  4.65  4.63  4.81  19.66 M0.3 
5.750 0.6580 0.663 4078 4.613 32.62 10.92  9.37  9.40  8.15  7.36  6.50  5.45  4.80  4.69  4.64  4.63  4.81  19.68 M0.3 
5.754 0.6590 0.664 4081 4.613 32.62 10.91  9.36  9.39  8.14  7.35  6.50  5.45  4.80  4.68  4.64  4.62  4.80  19.70 M0.3 
5.758 0.6600 0.664 4084 4.613 32.63 10.90  9.35  9.38  8.13  7.34  6.49  5.44  4.79  4.68  4.64  4.62  4.80  19.73 M0.3 
5.762 0.6610 0.665 4087 4.612 32.63 10.89  9.34  9.37  8.12  7.33  6.48  5.44  4.79  4.68  4.63  4.62  4.80  19.75 M0.3 
5.766 0.6620 0.666 4090 4.612 32.63 10.88  9.33  9.37  8.11  7.32  6.48  5.43  4.79  4.67  4.63  4.61  4.79  19.77 M0.2 
5.770 0.6630 0.666 4093 4.612 32.63 10.87  9.32  9.36  8.10  7.32  6.47  5.43  4.78  4.67  4.62  4.61  4.79  19.79 M0.2 
5.774 0.6640 0.667 4096 4.612 32.64 10.87  9.31  9.35  8.09  7.31  6.46  5.42  4.78  4.66  4.62  4.61  4.79  19.81 M0.2 
5.778 0.6650 0.668 4099 4.611 32.64 10.86  9.30  9.34  8.08  7.30  6.46  5.42  4.77  4.66  4.62  4.60  4.78  19.83 M0.2 
5.782 0.6660 0.668 4102 4.611 32.64 10.85  9.29  9.33  8.07  7.29  6.45  5.41  4.77  4.66  4.61  4.60  4.78  19.86 M0.1 
5.786 0.6670 0.669 4105 4.611 32.64 10.84  9.28  9.32  8.06  7.28  6.45  5.41  4.77  4.65  4.61  4.60  4.78  19.88 M0.1 
5.790 0.6680 0.670 4108 4.611 32.64 10.83  9.27  9.31  8.06  7.27  6.44  5.40  4.76  4.65  4.61  4.59  4.78  19.90 M0.1 
5.793 0.6690 0.671 4111 4.610 32.65 10.82  9.26  9.30  8.05  7.26  6.43  5.40  4.76  4.65  4.60  4.59  4.77  19.92 M0.1 
5.797 0.6700 0.671 4114 4.610 32.65 10.81  9.26  9.29  8.04  7.26  6.43  5.40  4.75  4.64  4.60  4.59  4.77  19.95 M0.1 
5.801 0.6710 0.672 4117 4.610 32.65 10.80  9.25  9.28  8.03  7.25  6.42  5.39  4.75  4.64  4.60  4.58  4.77  19.97 M0   
5.805 0.6720 0.673 4120 4.610 32.65 10.79  9.24  9.27  8.02  7.24  6.42  5.39  4.74  4.63  4.59  4.58  4.76  19.99 M0   
5.809 0.6730 0.673 4123 4.609 32.66 10.79  9.23  9.26  8.01  7.23  6.41  5.38  4.74  4.63  4.59  4.58  4.76  20.01 M0   
5.813 0.6740 0.674 4126 4.609 32.66 10.78  9.22  9.25  8.00  7.22  6.40  5.38  4.74  4.63  4.59  4.58  4.76  20.04 M0   
5.817 0.6750 0.675 4129 4.609 32.66 10.77  9.21  9.24  7.99  7.21  6.40  5.37  4.73  4.62  4.58  4.57  4.75  20.06 K7.9 
5.821 0.6760 0.675 4132 4.609 32.66 10.76  9.20  9.24  7.98  7.21  6.39  5.37  4.73  4.62  4.58  4.57  4.75  20.08 K7.9 
5.825 0.6770 0.676 4135 4.608 32.66 10.75  9.19  9.23  7.98  7.20  6.38  5.36  4.72  4.62  4.58  4.57  4.75  20.11 K7.9 
5.829 0.6780 0.677 4138 4.608 32.67 10.74  9.18  9.22  7.97  7.19  6.38  5.36  4.72  4.61  4.57  4.56  4.74  20.13 K7.9 
5.833 0.6790 0.677 4141 4.608 32.67 10.73  9.17  9.21  7.96  7.18  6.37  5.36  4.72  4.61  4.57  4.56  4.74  20.15 K7.8 
5.837 0.6800 0.678 4144 4.608 32.67 10.72  9.16  9.20  7.95  7.17  6.37  5.35  4.71  4.60  4.57  4.56  4.74  20.18 K7.8 
5.841 0.6810 0.679 4147 4.607 32.67 10.72  9.15  9.19  7.94  7.16  6.36  5.35  4.71  4.60  4.56  4.55  4.74  20.20 K7.8 
5.844 0.6820 0.680 4150 4.607 32.67 10.71  9.14  9.18  7.93  7.16  6.35  5.34  4.70  4.60  4.56  4.55  4.73  20.22 K7.8 
5.848 0.6830 0.680 4153 4.607 32.68 10.70  9.13  9.17  7.92  7.15  6.35  5.34  4.70  4.59  4.56  4.55  4.73  20.25 K7.8 
5.852 0.6840 0.681 4156 4.607 32.68 10.69  9.12  9.16  7.91  7.14  6.34  5.33  4.70  4.59  4.55  4.54  4.73  20.27 K7.7 
5.856 0.6850 0.682 4159 4.606 32.68 10.68  9.12  9.15  7.90  7.13  6.34  5.33  4.69  4.59  4.55  4.54  4.72  20.29 K7.7 
5.860 0.6860 0.682 4162 4.606 32.68 10.67  9.11  9.14  7.89  7.12  6.33  5.32  4.69  4.58  4.55  4.54  4.72  20.32 K7.7 
5.864 0.6870 0.683 4165 4.606 32.69 10.66  9.10  9.13  7.89  7.11  6.32  5.32  4.68  4.58  4.54  4.53  4.72  20.34 K7.7 
5.868 0.6880 0.684 4168 4.606 32.69 10.65  9.09  9.12  7.88  7.11  6.32  5.32  4.68  4.58  4.54  4.53  4.71  20.37 K7.6 
5.872 0.6890 0.684 4171 4.605 32.69 10.64  9.08  9.11  7.87  7.10  6.31  5.31  4.67  4.57  4.54  4.53  4.71  20.39 K7.6 
5.876 0.6900 0.685 4174 4.605 32.69 10.64  9.07  9.10  7.86  7.09  6.30  5.31  4.67  4.57  4.53  4.52  4.71  20.41 K7.6 
5.879 0.6910 0.686 4177 4.605 32.69 10.63  9.06  9.10  7.85  7.08  6.30  5.30  4.67  4.56  4.53  4.52  4.71  20.44 K7.6 
5.883 0.6920 0.687 4180 4.605 32.70 10.62  9.05  9.09  7.84  7.07  6.29  5.30  4.66  4.56  4.53  4.52  4.70  20.46 K7.5 
5.887 0.6930 0.687 4183 4.604 32.70 10.61  9.04  9.08  7.83  7.06  6.29  5.29  4.66  4.56  4.52  4.51  4.70  20.49 K7.5 
5.891 0.6940 0.688 4186 4.604 32.70 10.60  9.03  9.07  7.82  7.06  6.28  5.29  4.65  4.55  4.52  4.51  4.70  20.51 K7.5 
5.895 0.6950 0.689 4189 4.604 32.70 10.59  9.02  9.06  7.81  7.05  6.27  5.28  4.65  4.55  4.52  4.51  4.69  20.54 K7.5 
5.899 0.6960 0.689 4192 4.604 32.70 10.58  9.01  9.05  7.80  7.04  6.27  5.28  4.65  4.55  4.51  4.51  4.69  20.56 K7.4 
5.902 0.6970 0.690 4195 4.603 32.71 10.57  9.00  9.04  7.80  7.03  6.26  5.28  4.64  4.54  4.51  4.50  4.69  20.59 K7.4 
5.906 0.6980 0.691 4198 4.603 32.71 10.56  8.99  9.03  7.79  7.02  6.25  5.27  4.64  4.54  4.51  4.50  4.68  20.61 K7.4 
5.910 0.6990 0.691 4201 4.603 32.71 10.56  8.98  9.02  7.78  7.01  6.25  5.27  4.63  4.54  4.50  4.50  4.68  20.64 K7.4 
5.914 0.7000 0.692 4204 4.603 32.71 10.55  8.98  9.01  7.77  7.01  6.24  5.26  4.63  4.53  4.50  4.49  4.68  20.66 K7.3 


==> table3_full.dat <==
Title: The Evolution of Cataclysmic Variables as Revealed by their Donor Stars 
Authors: Knigge C., Baraffe I., Patterson J.                                   
Table: Binary and evolution parameters along the standard model track         
================================================================================
Byte-by-byte Description of file: apjs386978t5_mrt.txt                                 
--------------------------------------------------------------------------------
   Bytes Format Units        Label   Explanations                               
--------------------------------------------------------------------------------
   1-  5 F5.3   solMass      M1      Primary mass                               
   7- 11 F5.3   solMass      M2      Secondary mass                             
  13- 17 F5.3   solRad       R2      Secondary radius                           
  19- 27 F9.7   h            Period  Orbital period                             
  29- 33 F5.3   solRad       Sep     Binary separation                          
  35- 40 F6.3   [10-7J.s]    logJ    Log of binary angular momentum; erg.s     
  42- 47 F6.3   [10-5N.cm]   logjsys Log of systemic angular momentum     
                                      loss rate (1)                      
  49- 57 F9.3   [10-5N.cm]   logjmg  log of magnetic braking angular momentum
                                      loss rate (1)                         
  59- 64 F6.3   [10-5N.cm]   logjgr  Log of gravitational radiation angular
                                      momentum loss rate (1)              
  66- 74 F9.3   [10-5N.cm]   logjca  Log of consequential angular momentum
                                      loss rate (1)                      
  76- 81 F6.3   [10-5N.cm]   logjtot Log of totat angular momentum loss rate (1)
  83- 91 F9.3   [solMass/yr] logMLR2 Log of secondary mass loss rate (2)      
  93- 98 F6.3   ---          MRInd2  Secondary effective Mass-Radius index   
 100-104 F5.3   [K]          logT2   Log of secondary effective temperature 
 106-110 F5.3   [cm2/s]      log(g2) Log of secondary surface gravity      
 112-117 F6.3   [10-7W]      logL2   Log of secondary luminosity; erg/s   
 119-128 E10.3  [s/s]        logPdot Log of orbital period derivative    
 130-136 F7.5   [yr]         logt    Log of evolution time (3)          
 138-144 F7.5   [yr]         logt0   Log of evolution time (4)         
 146-154 E9.3   yr           Step    Time step                        
--------------------------------------------------------------------------------
Note (1): In units of dyne.cm. A -1000.000 indicates a non-logarithmic value
          of zero.
Note (2): equal to the logarithm of secular mass transfer rate.            
Note (3): arbitrarily initialized to 1e5 yrs.                             
Note (4): Reset to zero at the beginning of thre major phases of evolution: 
          (1) 1initial contact of secondary;                               
          (2) loss of contact at upper edge of period gap;                
          (3) re-establishment of mass-transfer at bottom edge of period gap.
--------------------------------------------------------------------------------
0.750 0.600 0.634 5.6150965 1.765 51.493 35.914    35.911 33.708    35.586 36.081    -8.167  0.855 3.591 4.612 32.507 -4.884e-12 5.00000 0.00000 1.472e+05
0.750 0.599 0.633 5.6087963 1.764 51.492 35.913    35.910 33.708    35.584 36.080    -8.168  0.850 3.591 4.612 32.505 -4.884e-12 5.39299 5.16781 1.472e+05
0.750 0.598 0.632 5.6025595 1.762 51.492 35.912    35.909 33.708    35.582 36.078    -8.168  0.848 3.591 4.613 32.502 -4.829e-12 5.59605 5.46909 1.473e+05
0.750 0.597 0.631 5.5963494 1.760 51.491 35.911    35.908 33.708    35.579 36.077    -8.170  0.848 3.590 4.613 32.500 -4.794e-12 5.73422 5.64569 1.478e+05
0.750 0.596 0.630 5.5901316 1.758 51.490 35.909    35.907 33.708    35.576 36.075    -8.171  0.849 3.590 4.614 32.497 -4.780e-12 5.83927 5.77134 1.484e+05
0.750 0.595 0.630 5.5838939 1.757 51.489 35.908    35.906 33.708    35.573 36.073    -8.173  0.851 3.590 4.614 32.495 -4.773e-12 5.92416 5.86909 1.491e+05
0.750 0.594 0.629 5.5776290 1.755 51.488 35.907    35.904 33.708    35.569 36.071    -8.176  0.853 3.589 4.615 32.493 -4.769e-12 5.99547 5.94920 1.499e+05
0.750 0.593 0.628 5.5713299 1.753 51.488 35.906    35.903 33.708    35.566 36.069    -8.178  0.855 3.589 4.615 32.491 -4.770e-12 6.05701 6.01714 1.506e+05
0.750 0.592 0.627 5.5649987 1.751 51.487 35.905    35.902 33.708    35.563 36.068    -8.180  0.854 3.589 4.616 32.488 -4.772e-12 6.11114 6.07614 1.514e+05
0.750 0.591 0.626 5.5586646 1.750 51.486 35.904    35.901 33.708    35.560 36.066    -8.182  0.855 3.589 4.616 32.486 -4.755e-12 6.15945 6.12827 1.520e+05
0.750 0.590 0.625 5.5523123 1.748 51.485 35.903    35.900 33.707    35.558 36.065    -8.183  0.851 3.588 4.617 32.484 -4.752e-12 6.20306 6.17496 1.525e+05
0.750 0.589 0.624 5.5460199 1.746 51.484 35.902    35.899 33.707    35.557 36.064    -8.183  0.843 3.588 4.617 32.481 -4.706e-12 6.24269 6.21712 1.525e+05
0.750 0.588 0.623 5.5398287 1.744 51.484 35.900    35.898 33.707    35.555 36.062    -8.183  0.842 3.588 4.618 32.479 -4.630e-12 6.27902 6.25555 1.525e+05
0.750 0.587 0.622 5.5336556 1.743 51.483 35.899    35.897 33.707    35.552 36.061    -8.185  0.841 3.588 4.618 32.477 -4.602e-12 6.31264 6.29096 1.530e+05
0.750 0.586 0.622 5.5274807 1.741 51.482 35.898    35.895 33.707    35.549 36.059    -8.186  0.841 3.587 4.619 32.474 -4.586e-12 6.34396 6.32383 1.536e+05
0.750 0.585 0.621 5.5213043 1.739 51.481 35.897    35.894 33.707    35.546 36.057    -8.188  0.842 3.587 4.619 32.472 -4.569e-12 6.37328 6.35449 1.542e+05
0.750 0.584 0.620 5.5151071 1.737 51.480 35.896    35.893 33.707    35.543 36.055    -8.190  0.843 3.587 4.620 32.470 -4.563e-12 6.40088 6.38327 1.549e+05
0.750 0.583 0.619 5.5088895 1.736 51.480 35.895    35.892 33.707    35.540 36.054    -8.192  0.842 3.587 4.620 32.468 -4.558e-12 6.42693 6.41036 1.556e+05
0.750 0.582 0.618 5.5026846 1.734 51.479 35.894    35.891 33.706    35.537 36.052    -8.194  0.844 3.586 4.621 32.465 -4.532e-12 6.45159 6.43596 1.562e+05
0.750 0.581 0.617 5.4964490 1.732 51.478 35.892    35.890 33.706    35.534 36.050    -8.196  0.842 3.586 4.621 32.463 -4.534e-12 6.47503 6.46024 1.569e+05
0.750 0.580 0.616 5.4902293 1.730 51.477 35.891    35.888 33.706    35.534 36.049    -8.196  0.834 3.586 4.622 32.461 -4.516e-12 6.49731 6.48327 1.571e+05
0.750 0.579 0.615 5.4841284 1.729 51.476 35.890    35.887 33.706    35.532 36.048    -8.196  0.829 3.586 4.622 32.458 -4.434e-12 6.51848 6.50511 1.570e+05
0.750 0.578 0.614 5.4780819 1.727 51.476 35.889    35.886 33.706    35.530 36.047    -8.197  0.827 3.585 4.623 32.456 -4.387e-12 6.53869 6.52595 1.572e+05
0.750 0.577 0.613 5.4720596 1.725 51.475 35.888    35.885 33.706    35.527 36.045    -8.198  0.828 3.585 4.623 32.454 -4.356e-12 6.55807 6.54589 1.577e+05
0.750 0.576 0.613 5.4660281 1.724 51.474 35.887    35.884 33.705    35.524 36.043    -8.200  0.827 3.585 4.624 32.451 -4.345e-12 6.57669 6.56503 1.584e+05
0.750 0.575 0.612 5.4599948 1.722 51.473 35.885    35.882 33.705    35.521 36.041    -8.201  0.827 3.584 4.624 32.449 -4.329e-12 6.59462 6.58343 1.590e+05
0.750 0.574 0.611 5.4539619 1.720 51.472 35.884    35.881 33.705    35.518 36.040    -8.203  0.828 3.584 4.625 32.447 -4.311e-12 6.61190 6.60115 1.596e+05
0.750 0.573 0.610 5.4479058 1.718 51.472 35.883    35.880 33.705    35.515 36.038    -8.205  0.828 3.584 4.625 32.444 -4.309e-12 6.62859 6.61826 1.603e+05
0.750 0.572 0.609 5.4418528 1.717 51.471 35.882    35.879 33.705    35.513 36.036    -8.206  0.824 3.584 4.626 32.442 -4.293e-12 6.64472 6.63476 1.608e+05
0.750 0.571 0.608 5.4358442 1.715 51.470 35.881    35.878 33.705    35.512 36.035    -8.207  0.818 3.583 4.626 32.440 -4.257e-12 6.66028 6.65068 1.610e+05
0.750 0.570 0.607 5.4299229 1.713 51.469 35.879    35.876 33.704    35.509 36.034    -8.207  0.817 3.583 4.627 32.437 -4.192e-12 6.67532 6.66605 1.612e+05
0.750 0.569 0.606 5.4240103 1.712 51.468 35.878    35.875 33.704    35.507 36.032    -8.209  0.814 3.583 4.627 32.435 -4.172e-12 6.68990 6.68094 1.617e+05
0.750 0.568 0.606 5.4181232 1.710 51.468 35.877    35.874 33.704    35.504 36.030    -8.210  0.815 3.583 4.628 32.433 -4.141e-12 6.70405 6.69538 1.622e+05
0.750 0.567 0.605 5.4122180 1.708 51.467 35.876    35.873 33.704    35.500 36.028    -8.212  0.816 3.582 4.628 32.430 -4.134e-12 6.71782 6.70943 1.630e+05
0.750 0.566 0.604 5.4062961 1.707 51.466 35.875    35.872 33.704    35.497 36.027    -8.214  0.816 3.582 4.629 32.428 -4.127e-12 6.73123 6.72309 1.637e+05
0.750 0.565 0.603 5.4003697 1.705 51.465 35.873    35.870 33.703    35.495 36.025    -8.216  0.814 3.582 4.629 32.426 -4.115e-12 6.74428 6.73638 1.643e+05
0.750 0.564 0.602 5.3944612 1.703 51.464 35.872    35.869 33.703    35.492 36.024    -8.217  0.812 3.582 4.630 32.424 -4.091e-12 6.75698 6.74932 1.648e+05
0.750 0.563 0.601 5.3885735 1.702 51.464 35.871    35.868 33.703    35.491 36.022    -8.218  0.806 3.581 4.630 32.421 -4.068e-12 6.76935 6.76190 1.651e+05
0.750 0.562 0.600 5.3827748 1.700 51.463 35.870    35.867 33.703    35.489 36.021    -8.218  0.804 3.581 4.631 32.419 -4.004e-12 6.78139 6.77414 1.652e+05
0.750 0.561 0.600 5.3769982 1.698 51.462 35.868    35.865 33.702    35.486 36.019    -8.219  0.804 3.581 4.631 32.417 -3.976e-12 6.79314 6.78609 1.658e+05
0.750 0.560 0.599 5.3712096 1.697 51.461 35.867    35.864 33.702    35.483 36.017    -8.221  0.804 3.580 4.632 32.414 -3.967e-12 6.80462 6.79776 1.665e+05
0.750 0.559 0.598 5.3654171 1.695 51.460 35.866    35.863 33.702    35.479 36.015    -8.223  0.805 3.580 4.632 32.412 -3.953e-12 6.81586 6.80918 1.672e+05
0.750 0.558 0.597 5.3596075 1.693 51.459 35.865    35.862 33.702    35.476 36.014    -8.225  0.804 3.580 4.633 32.410 -3.947e-12 6.82687 6.82035 1.679e+05
0.750 0.557 0.596 5.3537998 1.692 51.459 35.864    35.861 33.702    35.474 36.012    -8.227  0.801 3.580 4.633 32.408 -3.932e-12 6.83763 6.83127 1.685e+05
0.750 0.556 0.595 5.3480304 1.690 51.458 35.862    35.859 33.701    35.483 36.014    -8.224  0.760 3.580 4.633 32.405 -3.927e-12 6.84809 6.84188 1.676e+05
0.750 0.555 0.594 5.3429858 1.689 51.457 35.861    35.858 33.701    35.485 36.014    -8.214  0.741 3.579 4.634 32.403 -3.515e-12 6.85806 6.85199 1.637e+05
0.750 0.554 0.594 5.3382607 1.687 51.456 35.860    35.857 33.700    35.482 36.012    -8.211  0.740 3.579 4.634 32.401 -3.314e-12 6.86774 6.86181 1.626e+05
0.750 0.553 0.593 5.3335358 1.686 51.455 35.858    35.855 33.700    35.479 36.010    -8.213  0.741 3.579 4.635 32.399 -3.299e-12 6.87726 6.87146 1.634e+05
0.750 0.552 0.592 5.3287991 1.684 51.455 35.857    35.854 33.700    35.476 36.008    -8.215  0.740 3.579 4.635 32.397 -3.292e-12 6.88661 6.88094 1.641e+05
0.750 0.551 0.591 5.3240668 1.683 51.454 35.855    35.852 33.699    35.472 36.006    -8.217  0.742 3.578 4.635 32.395 -3.274e-12 6.89581 6.89026 1.649e+05
0.750 0.550 0.590 5.3192987 1.681 51.453 35.854    35.851 33.699    35.470 36.004    -8.219  0.739 3.578 4.636 32.393 -3.283e-12 6.90486 6.89942 1.657e+05
0.750 0.549 0.590 5.3145715 1.680 51.452 35.853    35.850 33.698    35.466 36.002    -8.221  0.740 3.578 4.636 32.390 -3.244e-12 6.91376 6.90843 1.662e+05
0.750 0.548 0.589 5.3098202 1.679 51.451 35.851    35.848 33.698    35.463 36.000    -8.223  0.739 3.578 4.637 32.388 -3.245e-12 6.92252 6.91730 1.671e+05
0.750 0.547 0.588 5.3050798 1.677 51.451 35.850    35.847 33.697    35.461 35.999    -8.224  0.736 3.577 4.637 32.386 -3.226e-12 6.93114 6.92602 1.676e+05
0.750 0.546 0.587 5.3003805 1.676 51.450 35.849    35.846 33.697    35.458 35.997    -8.226  0.736 3.577 4.637 32.384 -3.188e-12 6.93961 6.93459 1.681e+05
0.750 0.545 0.586 5.2956680 1.674 51.449 35.847    35.844 33.696    35.455 35.995    -8.228  0.736 3.577 4.638 32.382 -3.182e-12 6.94796 6.94304 1.689e+05
0.750 0.544 0.586 5.2909577 1.673 51.448 35.846    35.843 33.696    35.452 35.993    -8.230  0.735 3.577 4.638 32.380 -3.167e-12 6.95619 6.95136 1.696e+05
0.750 0.543 0.585 5.2862527 1.671 51.447 35.844    35.841 33.695    35.449 35.991    -8.231  0.734 3.576 4.638 32.378 -3.151e-12 6.96429 6.95955 1.703e+05
0.750 0.542 0.584 5.2815517 1.670 51.446 35.843    35.840 33.695    35.445 35.989    -8.233  0.736 3.576 4.639 32.376 -3.134e-12 6.97229 6.96763 1.711e+05
0.750 0.541 0.583 5.2768216 1.669 51.446 35.842    35.839 33.694    35.442 35.987    -8.235  0.734 3.576 4.639 32.374 -3.138e-12 6.98018 6.97561 1.720e+05
0.750 0.540 0.583 5.2721098 1.667 51.445 35.840    35.837 33.694    35.439 35.986    -8.237  0.732 3.576 4.640 32.371 -3.115e-12 6.98795 6.98346 1.726e+05
0.750 0.539 0.582 5.2674240 1.666 51.444 35.839    35.836 33.693    35.436 35.984    -8.239  0.733 3.575 4.640 32.369 -3.086e-12 6.99562 6.99121 1.732e+05
0.750 0.538 0.581 5.2627179 1.664 51.443 35.837    35.834 33.693    35.434 35.982    -8.240  0.727 3.575 4.640 32.367 -3.087e-12 7.00318 6.99885 1.739e+05
0.750 0.537 0.580 5.2580881 1.663 51.442 35.836    35.833 33.693    35.432 35.980    -8.241  0.724 3.575 4.641 32.365 -3.033e-12 7.01062 7.00637 1.742e+05
0.750 0.536 0.579 5.2534897 1.662 51.442 35.835    35.831 33.692    35.429 35.978    -8.242  0.723 3.575 4.641 32.363 -3.003e-12 7.01797 7.01378 1.747e+05
0.750 0.535 0.579 5.2489009 1.660 51.441 35.833    35.830 33.691    35.425 35.976    -8.244  0.725 3.575 4.641 32.361 -2.983e-12 7.02522 7.02110 1.755e+05
0.750 0.534 0.578 5.2442821 1.659 51.440 35.832    35.829 33.691    35.422 35.974    -8.247  0.724 3.574 4.642 32.359 -2.987e-12 7.03239 7.02834 1.764e+05
0.750 0.533 0.577 5.2396681 1.657 51.439 35.830    35.827 33.690    35.419 35.973    -8.248  0.723 3.574 4.642 32.357 -2.971e-12 7.03947 7.03549 1.771e+05
0.750 0.532 0.576 5.2350691 1.656 51.438 35.829    35.826 33.690    35.416 35.971    -8.250  0.722 3.574 4.642 32.355 -2.951e-12 7.04646 7.04254 1.778e+05
0.750 0.531 0.575 5.2304757 1.655 51.437 35.827    35.824 33.689    35.413 35.969    -8.252  0.719 3.574 4.643 32.353 -2.936e-12 7.05337 7.04952 1.785e+05
0.750 0.530 0.575 5.2259171 1.653 51.437 35.826    35.823 33.689    35.410 35.967    -8.253  0.718 3.573 4.643 32.350 -2.904e-12 7.06020 7.05640 1.791e+05
0.750 0.529 0.574 5.2213659 1.652 51.436 35.825    35.821 33.688    35.407 35.965    -8.255  0.719 3.573 4.644 32.348 -2.887e-12 7.06694 7.06321 1.798e+05
0.750 0.528 0.573 5.2167931 1.650 51.435 35.823    35.820 33.688    35.403 35.963    -8.257  0.720 3.573 4.644 32.346 -2.885e-12 7.07362 7.06994 1.808e+05
0.750 0.527 0.572 5.2121956 1.649 51.434 35.822    35.818 33.687    35.401 35.961    -8.259  0.717 3.573 4.644 32.344 -2.887e-12 7.08023 7.07661 1.817e+05
0.750 0.526 0.572 5.2076446 1.648 51.433 35.820    35.817 33.687    35.397 35.959    -8.261  0.716 3.572 4.645 32.342 -2.849e-12 7.08676 7.08319 1.822e+05
0.750 0.525 0.571 5.2030912 1.646 51.432 35.819    35.816 33.686    35.395 35.958    -8.262  0.715 3.572 4.645 32.340 -2.839e-12 7.09322 7.08970 1.830e+05
0.750 0.524 0.570 5.1985591 1.645 51.432 35.817    35.814 33.686    35.392 35.956    -8.264  0.714 3.572 4.645 32.338 -2.815e-12 7.09961 7.09614 1.837e+05
0.750 0.523 0.569 5.1940303 1.643 51.431 35.816    35.813 33.685    35.388 35.954    -8.266  0.714 3.572 4.646 32.336 -2.800e-12 7.10593 7.10252 1.845e+05
0.750 0.522 0.568 5.1894884 1.642 51.430 35.814    35.811 33.685    35.385 35.952    -8.268  0.714 3.572 4.646 32.334 -2.794e-12 7.11220 7.10883 1.854e+05
0.750 0.521 0.568 5.1849365 1.641 51.429 35.813    35.810 33.684    35.382 35.950    -8.270  0.711 3.571 4.646 32.331 -2.789e-12 7.11840 7.11508 1.862e+05
0.750 0.520 0.567 5.1804333 1.639 51.428 35.811    35.808 33.683    35.379 35.948    -8.271  0.711 3.571 4.647 32.329 -2.751e-12 7.12453 7.12126 1.867e+05
0.750 0.519 0.566 5.1759229 1.638 51.427 35.810    35.807 33.683    35.375 35.946    -8.274  0.714 3.571 4.647 32.327 -2.741e-12 7.13061 7.12738 1.877e+05
0.750 0.518 0.565 5.1713628 1.636 51.426 35.808    35.805 33.682    35.370 35.943    -8.277  0.718 3.571 4.647 32.325 -2.752e-12 7.13664 7.13346 1.890e+05
0.750 0.517 0.565 5.1667304 1.635 51.426 35.807    35.804 33.682    35.367 35.942    -8.279  0.717 3.570 4.648 32.323 -2.777e-12 7.14263 7.13950 1.903e+05
0.750 0.516 0.564 5.1621129 1.634 51.425 35.805    35.802 33.681    35.363 35.939    -8.281  0.718 3.570 4.648 32.321 -2.756e-12 7.14857 7.14547 1.911e+05
0.750 0.515 0.563 5.1574651 1.632 51.424 35.804    35.801 33.681    35.362 35.938    -8.283  0.712 3.570 4.649 32.319 -2.762e-12 7.15445 7.15140 1.920e+05
0.750 0.514 0.562 5.1530814 1.631 51.423 35.802    35.799 33.680    35.360 35.936    -8.281  0.707 3.570 4.649 32.317 -2.618e-12 7.16023 7.15721 1.910e+05
0.750 0.513 0.561 5.1488192 1.630 51.422 35.801    35.798 33.680    35.356 35.934    -8.281  0.707 3.570 4.649 32.315 -2.543e-12 7.16593 7.16296 1.912e+05
0.750 0.512 0.561 5.1445559 1.628 51.421 35.799    35.796 33.679    35.353 35.932    -8.283  0.706 3.569 4.650 32.313 -2.532e-12 7.17159 7.16865 1.921e+05
0.750 0.511 0.560 5.1402915 1.627 51.420 35.798    35.794 33.678    35.349 35.930    -8.286  0.708 3.569 4.650 32.311 -2.520e-12 7.17720 7.17430 1.931e+05
0.750 0.510 0.559 5.1359879 1.626 51.420 35.796    35.793 33.678    35.345 35.928    -8.288  0.709 3.569 4.650 32.308 -2.527e-12 7.18277 7.17991 1.943e+05
0.750 0.509 0.558 5.1316610 1.624 51.419 35.795    35.791 33.677    35.342 35.926    -8.291  0.708 3.569 4.651 32.306 -2.528e-12 7.18830 7.18548 1.953e+05
0.750 0.508 0.558 5.1273518 1.623 51.418 35.793    35.790 33.676    35.340 35.924    -8.292  0.703 3.568 4.651 32.304 -2.509e-12 7.19379 7.19100 1.959e+05
0.750 0.507 0.557 5.1231030 1.622 51.417 35.792    35.788 33.676    35.336 35.922    -8.293  0.702 3.568 4.651 32.302 -2.467e-12 7.19921 7.19646 1.965e+05
0.750 0.506 0.556 5.1188580 1.620 51.416 35.790    35.787 33.675    35.332 35.920    -8.296  0.706 3.568 4.652 32.300 -2.452e-12 7.20460 7.20188 1.975e+05
0.750 0.505 0.555 5.1145470 1.619 51.415 35.788    35.785 33.674    35.329 35.918    -8.299  0.705 3.568 4.652 32.298 -2.473e-12 7.20996 7.20727 1.989e+05
0.750 0.504 0.554 5.1102436 1.618 51.414 35.787    35.783 33.674    35.325 35.916    -8.301  0.706 3.568 4.652 32.296 -2.457e-12 7.21528 7.21262 1.998e+05
0.750 0.503 0.554 5.1059222 1.616 51.414 35.785    35.782 33.673    35.322 35.914    -8.303  0.704 3.567 4.653 32.294 -2.455e-12 7.22056 7.21793 2.008e+05
0.750 0.502 0.553 5.1016292 1.615 51.413 35.784    35.780 33.673    35.319 35.912    -8.304  0.702 3.567 4.653 32.292 -2.430e-12 7.22579 7.22320 2.015e+05
0.750 0.501 0.552 5.0973505 1.614 51.412 35.782    35.779 33.672    35.314 35.909    -8.307  0.708 3.567 4.653 32.290 -2.410e-12 7.23099 7.22843 2.025e+05
0.750 0.500 0.551 5.0929786 1.612 51.411 35.780    35.777 33.671    35.326 35.911    -8.306  0.650 3.567 4.654 32.288 -2.467e-12 7.23612 7.23359 2.022e+05
0.750 0.499 0.551 5.0889413 1.611 51.410 35.779    35.776 33.671    35.323 35.909    -8.303  0.651 3.567 4.654 32.286 -2.292e-12 7.24116 7.23866 2.010e+05
0.750 0.498 0.550 5.0848771 1.610 51.409 35.777    35.774 33.670    35.319 35.907    -8.306  0.651 3.566 4.654 32.284 -2.294e-12 7.24616 7.24369 2.021e+05
0.750 0.497 0.549 5.0808112 1.608 51.408 35.776    35.772 33.669    35.317 35.905    -8.307  0.648 3.566 4.655 32.282 -2.286e-12 7.25114 7.24869 2.029e+05
0.750 0.496 0.548 5.0767921 1.607 51.407 35.774    35.771 33.668    35.312 35.903    -8.309  0.651 3.566 4.655 32.280 -2.251e-12 7.25607 7.25365 2.037e+05
0.750 0.495 0.548 5.0727139 1.606 51.407 35.773    35.769 33.668    35.309 35.901    -8.312  0.650 3.566 4.655 32.278 -2.269e-12 7.26098 7.25859 2.050e+05
0.750 0.494 0.547 5.0686443 1.604 51.406 35.771    35.768 33.667    35.305 35.899    -8.314  0.652 3.566 4.655 32.276 -2.254e-12 7.26586 7.26350 2.060e+05
0.750 0.493 0.546 5.0645402 1.603 51.405 35.770    35.766 33.666    35.303 35.897    -8.316  0.648 3.565 4.656 32.274 -2.261e-12 7.27071 7.26837 2.071e+05
0.750 0.492 0.546 5.0604920 1.602 51.404 35.768    35.765 33.666    35.299 35.895    -8.317  0.647 3.565 4.656 32.272 -2.224e-12 7.27551 7.27321 2.076e+05
0.750 0.491 0.545 5.0564507 1.601 51.403 35.767    35.763 33.665    35.295 35.893    -8.319  0.650 3.565 4.656 32.271 -2.209e-12 7.28029 7.27801 2.087e+05
0.750 0.490 0.544 5.0523635 1.599 51.402 35.765    35.762 33.664    35.290 35.891    -8.322  0.653 3.565 4.656 32.269 -2.219e-12 7.28505 7.28279 2.101e+05
0.750 0.489 0.543 5.0482142 1.598 51.401 35.764    35.760 33.663    35.288 35.889    -8.325  0.651 3.565 4.657 32.267 -2.239e-12 7.28979 7.28755 2.114e+05
0.750 0.488 0.543 5.0440924 1.597 51.400 35.762    35.759 33.663    35.285 35.887    -8.327  0.647 3.564 4.657 32.265 -2.217e-12 7.29449 7.29228 2.121e+05
0.750 0.487 0.542 5.0400191 1.595 51.399 35.760    35.757 33.662    35.282 35.885    -8.328  0.646 3.564 4.657 32.263 -2.184e-12 7.29915 7.29697 2.127e+05
0.750 0.486 0.541 5.0359584 1.594 51.399 35.759    35.755 33.661    35.277 35.883    -8.330  0.651 3.564 4.658 32.261 -2.166e-12 7.30379 7.30163 2.138e+05
0.750 0.485 0.541 5.0318219 1.593 51.398 35.757    35.754 33.661    35.273 35.880    -8.333  0.653 3.564 4.658 32.259 -2.190e-12 7.30842 7.30628 2.154e+05
0.750 0.484 0.540 5.0276394 1.592 51.397 35.756    35.752 33.660    35.270 35.878    -8.336  0.651 3.564 4.658 32.257 -2.202e-12 7.31302 7.31090 2.167e+05
0.750 0.483 0.539 5.0234875 1.590 51.396 35.754    35.751 33.659    35.268 35.877    -8.337  0.645 3.563 4.658 32.255 -2.179e-12 7.31759 7.31549 2.173e+05
0.750 0.482 0.538 5.0194104 1.589 51.395 35.753    35.749 33.658    35.263 35.875    -8.338  0.648 3.563 4.659 32.253 -2.134e-12 7.32212 7.32004 2.180e+05
0.750 0.481 0.538 5.0152813 1.588 51.394 35.751    35.747 33.658    35.259 35.872    -8.341  0.650 3.563 4.659 32.251 -2.147e-12 7.32663 7.32458 2.194e+05
0.750 0.480 0.537 5.0111124 1.586 51.393 35.749    35.746 33.657    35.256 35.870    -8.344  0.649 3.563 4.659 32.249 -2.155e-12 7.33113 7.32910 2.207e+05
0.750 0.479 0.536 5.0069610 1.585 51.392 35.748    35.744 33.656    35.253 35.868    -8.345  0.646 3.563 4.659 32.247 -2.138e-12 7.33559 7.33358 2.215e+05
0.750 0.478 0.535 5.0028457 1.584 51.391 35.746    35.743 33.655    35.250 35.866    -8.347  0.646 3.563 4.660 32.246 -2.111e-12 7.34003 7.33804 2.223e+05
0.750 0.477 0.535 4.9987285 1.582 51.390 35.745    35.741 33.655    35.245 35.864    -8.349  0.649 3.562 4.660 32.244 -2.101e-12 7.34444 7.34248 2.235e+05
0.750 0.476 0.534 4.9945537 1.581 51.390 35.743    35.740 33.654    35.241 35.862    -8.352  0.651 3.562 4.660 32.242 -2.116e-12 7.34885 7.34690 2.251e+05
0.750 0.475 0.533 4.9903421 1.580 51.389 35.741    35.738 33.653    35.238 35.860    -8.355  0.650 3.562 4.661 32.240 -2.122e-12 7.35323 7.35130 2.264e+05
0.750 0.474 0.533 4.9861426 1.578 51.388 35.740    35.736 33.652    35.236 35.858    -8.356  0.644 3.562 4.661 32.238 -2.109e-12 7.35758 7.35567 2.272e+05
0.750 0.473 0.532 4.9820287 1.577 51.387 35.738    35.735 33.652    35.231 35.856    -8.358  0.648 3.562 4.661 32.236 -2.060e-12 7.36190 7.36001 2.278e+05
0.750 0.472 0.531 4.9778471 1.576 51.386 35.737    35.733 33.651    35.227 35.854    -8.361  0.649 3.561 4.661 32.234 -2.079e-12 7.36621 7.36433 2.294e+05
0.750 0.471 0.530 4.9736367 1.575 51.385 35.735    35.731 33.650    35.223 35.852    -8.363  0.650 3.561 4.662 32.232 -2.081e-12 7.37050 7.36864 2.308e+05
0.750 0.470 0.530 4.9693999 1.573 51.384 35.733    35.730 33.649    35.221 35.850    -8.365  0.645 3.561 4.662 32.230 -2.084e-12 7.37477 7.37293 2.319e+05
0.750 0.469 0.529 4.9652347 1.572 51.383 35.732    35.728 33.649    35.217 35.848    -8.366  0.646 3.561 4.662 32.228 -2.044e-12 7.37901 7.37719 2.325e+05
0.750 0.468 0.528 4.9610574 1.571 51.382 35.730    35.727 33.648    35.212 35.845    -8.369  0.650 3.561 4.662 32.227 -2.038e-12 7.38323 7.38143 2.339e+05
0.750 0.467 0.527 4.9568056 1.569 51.381 35.729    35.725 33.647    35.209 35.843    -8.372  0.648 3.561 4.663 32.225 -2.060e-12 7.38744 7.38566 2.355e+05
0.750 0.466 0.527 4.9525738 1.568 51.380 35.727    35.723 33.646    35.206 35.841    -8.374  0.645 3.560 4.663 32.223 -2.042e-12 7.39163 7.38986 2.364e+05
0.750 0.465 0.526 4.9483828 1.567 51.379 35.725    35.722 33.646    35.202 35.839    -8.375  0.645 3.560 4.663 32.221 -2.016e-12 7.39579 7.39404 2.372e+05
0.750 0.464 0.525 4.9441823 1.565 51.378 35.724    35.720 33.645    35.198 35.837    -8.377  0.647 3.560 4.663 32.219 -2.009e-12 7.39993 7.39820 2.385e+05
0.750 0.463 0.525 4.9399515 1.564 51.377 35.722    35.718 33.644    35.191 35.834    -8.381  0.660 3.560 4.664 32.217 -2.008e-12 7.40407 7.40235 2.403e+05
0.750 0.462 0.524 4.9354921 1.563 51.377 35.720    35.717 33.643    35.188 35.832    -8.386  0.658 3.560 4.664 32.215 -2.093e-12 7.40821 7.40651 2.431e+05
0.750 0.461 0.523 4.9310660 1.561 51.376 35.719    35.715 33.643    35.185 35.830    -8.387  0.654 3.560 4.664 32.213 -2.070e-12 7.41233 7.41065 2.439e+05
0.750 0.460 0.522 4.9266877 1.560 51.375 35.717    35.714 33.642    35.180 35.828    -8.389  0.661 3.559 4.665 32.211 -2.039e-12 7.41643 7.41476 2.449e+05
0.750 0.459 0.522 4.9221944 1.559 51.374 35.716    35.712 33.641    35.176 35.826    -8.393  0.660 3.559 4.665 32.209 -2.076e-12 7.42052 7.41887 2.470e+05
0.750 0.458 0.521 4.9177118 1.557 51.373 35.714    35.710 33.640    35.173 35.824    -8.394  0.657 3.559 4.665 32.208 -2.062e-12 7.42459 7.42295 2.479e+05
0.750 0.457 0.520 4.9132773 1.556 51.372 35.712    35.709 33.640    35.170 35.822    -8.396  0.655 3.559 4.666 32.206 -2.034e-12 7.42863 7.42701 2.487e+05
0.750 0.456 0.519 4.9088664 1.554 51.371 35.711    35.707 33.639    35.166 35.820    -8.398  0.658 3.559 4.666 32.204 -2.014e-12 7.43266 7.43105 2.498e+05
0.750 0.455 0.519 4.9043944 1.553 51.370 35.709    35.705 33.638    35.161 35.817    -8.401  0.662 3.559 4.666 32.202 -2.027e-12 7.43668 7.43508 2.516e+05
0.750 0.454 0.518 4.8998520 1.552 51.369 35.707    35.704 33.637    35.159 35.816    -8.403  0.656 3.558 4.666 32.200 -2.047e-12 7.44068 7.43910 2.532e+05
0.750 0.453 0.517 4.8953998 1.550 51.368 35.706    35.702 33.637    35.156 35.814    -8.404  0.653 3.558 4.667 32.198 -2.003e-12 7.44466 7.44309 2.536e+05
0.750 0.452 0.516 4.8909795 1.549 51.367 35.704    35.700 33.636    35.150 35.811    -8.406  0.659 3.558 4.667 32.196 -1.979e-12 7.44861 7.44706 2.548e+05
0.750 0.451 0.516 4.8864624 1.548 51.366 35.702    35.699 33.635    35.147 35.809    -8.410  0.659 3.558 4.667 32.194 -2.007e-12 7.45256 7.45103 2.568e+05
0.750 0.450 0.515 4.8819269 1.546 51.365 35.701    35.697 33.634    35.144 35.807    -8.412  0.655 3.558 4.668 32.192 -2.005e-12 7.45650 7.45498 2.580e+05
0.750 0.449 0.514 4.8774620 1.545 51.364 35.699    35.695 33.634    35.140 35.805    -8.413  0.657 3.558 4.668 32.190 -1.968e-12 7.46041 7.45890 2.588e+05
0.750 0.448 0.513 4.8729451 1.543 51.363 35.698    35.694 33.633    35.136 35.803    -8.416  0.655 3.557 4.668 32.188 -1.979e-12 7.46431 7.46282 2.604e+05
0.750 0.447 0.513 4.8684587 1.542 51.362 35.696    35.692 33.632    35.132 35.801    -8.418  0.658 3.557 4.669 32.187 -1.957e-12 7.46819 7.46671 2.615e+05
0.750 0.446 0.512 4.8639080 1.541 51.361 35.694    35.690 33.631    35.128 35.799    -8.420  0.657 3.557 4.669 32.185 -1.972e-12 7.47206 7.47060 2.633e+05
0.750 0.445 0.511 4.8593788 1.539 51.360 35.692    35.689 33.631    35.124 35.796    -8.422  0.658 3.557 4.669 32.183 -1.954e-12 7.47592 7.47447 2.644e+05
0.750 0.444 0.510 4.8548204 1.538 51.359 35.691    35.687 33.630    35.121 35.794    -8.425  0.657 3.557 4.670 32.181 -1.956e-12 7.47976 7.47832 2.659e+05
0.750 0.443 0.510 4.8502672 1.536 51.358 35.689    35.685 33.629    35.118 35.792    -8.427  0.654 3.557 4.670 32.179 -1.945e-12 7.48359 7.48216 2.671e+05
0.750 0.442 0.509 4.8457502 1.535 51.357 35.687    35.684 33.628    35.113 35.790    -8.428  0.658 3.556 4.670 32.177 -1.921e-12 7.48740 7.48598 2.682e+05
0.750 0.441 0.508 4.8411748 1.534 51.356 35.686    35.682 33.628    35.109 35.788    -8.431  0.659 3.556 4.670 32.175 -1.933e-12 7.49120 7.48979 2.700e+05
0.750 0.440 0.507 4.8365645 1.532 51.355 35.684    35.680 33.627    35.105 35.786    -8.434  0.660 3.556 4.671 32.173 -1.936e-12 7.49499 7.49360 2.717e+05
0.750 0.439 0.507 4.8319259 1.531 51.354 35.682    35.679 33.626    35.102 35.784    -8.436  0.655 3.556 4.671 32.171 -1.938e-12 7.49876 7.49738 2.730e+05
0.750 0.438 0.506 4.8273624 1.529 51.353 35.681    35.677 33.625    35.099 35.782    -8.437  0.654 3.556 4.671 32.169 -1.902e-12 7.50252 7.50115 2.737e+05
0.750 0.437 0.505 4.8228102 1.528 51.352 35.679    35.675 33.625    35.093 35.779    -8.440  0.661 3.556 4.672 32.167 -1.887e-12 7.50626 7.50490 2.752e+05
0.750 0.436 0.504 4.8181449 1.527 51.351 35.677    35.673 33.624    35.091 35.777    -8.443  0.656 3.556 4.672 32.166 -1.919e-12 7.51000 7.50865 2.773e+05
0.750 0.435 0.503 4.8135532 1.525 51.350 35.676    35.672 33.623    35.087 35.775    -8.444  0.656 3.555 4.672 32.164 -1.884e-12 7.51371 7.51238 2.780e+05
0.750 0.434 0.503 4.8089538 1.524 51.349 35.674    35.670 33.622    35.082 35.773    -8.446  0.657 3.555 4.673 32.162 -1.877e-12 7.51742 7.51609 2.795e+05
0.750 0.433 0.502 4.8043146 1.522 51.348 35.672    35.668 33.621    35.078 35.771    -8.449  0.660 3.555 4.673 32.160 -1.881e-12 7.52111 7.51980 2.813e+05
0.750 0.432 0.501 4.7996263 1.521 51.347 35.670    35.667 33.621    35.075 35.769    -8.452  0.655 3.555 4.673 32.158 -1.890e-12 7.52480 7.52350 2.830e+05
0.750 0.431 0.500 4.7950070 1.520 51.346 35.669    35.665 33.620    35.070 35.766    -8.453  0.659 3.555 4.674 32.156 -1.856e-12 7.52847 7.52718 2.839e+05
0.750 0.430 0.500 4.7903152 1.518 51.345 35.667    35.663 33.619    35.067 35.764    -8.456  0.658 3.555 4.674 32.154 -1.872e-12 7.53213 7.53085 2.859e+05
0.750 0.429 0.499 4.7856383 1.517 51.344 35.665    35.661 33.618    35.063 35.762    -8.458  0.656 3.554 4.674 32.152 -1.858e-12 7.53577 7.53451 2.871e+05
0.750 0.428 0.498 4.7809780 1.515 51.343 35.664    35.660 33.617    35.059 35.760    -8.460  0.657 3.554 4.675 32.150 -1.843e-12 7.53941 7.53815 2.884e+05
0.750 0.427 0.497 4.7763037 1.514 51.342 35.662    35.658 33.617    35.054 35.758    -8.463  0.661 3.554 4.675 32.148 -1.838e-12 7.54303 7.54178 2.901e+05
0.750 0.426 0.497 4.7715437 1.513 51.341 35.660    35.656 33.616    35.053 35.756    -8.465  0.652 3.554 4.675 32.146 -1.860e-12 7.54665 7.54541 2.919e+05
0.750 0.425 0.496 4.7669332 1.511 51.340 35.658    35.654 33.615    35.048 35.754    -8.466  0.654 3.554 4.675 32.144 -1.800e-12 7.55023 7.54901 2.922e+05
0.750 0.424 0.495 4.7622699 1.510 51.339 35.657    35.653 33.614    35.045 35.752    -8.468  0.652 3.554 4.676 32.142 -1.809e-12 7.55382 7.55260 2.940e+05
0.750 0.423 0.494 4.7576467 1.508 51.338 35.655    35.651 33.613    35.041 35.749    -8.470  0.651 3.554 4.676 32.140 -1.787e-12 7.55738 7.55618 2.951e+05
0.750 0.422 0.494 4.7530200 1.507 51.337 35.653    35.649 33.613    35.037 35.747    -8.472  0.653 3.553 4.676 32.138 -1.779e-12 7.56094 7.55974 2.967e+05
0.750 0.421 0.493 4.7483594 1.505 51.336 35.651    35.647 33.612    35.033 35.745    -8.475  0.652 3.553 4.677 32.136 -1.782e-12 7.56449 7.56330 2.984e+05
0.750 0.420 0.492 4.7436983 1.504 51.335 35.650    35.646 33.611    35.029 35.743    -8.477  0.654 3.553 4.677 32.134 -1.772e-12 7.56802 7.56685 3.000e+05
0.750 0.419 0.491 4.7390017 1.503 51.333 35.648    35.644 33.610    35.027 35.741    -8.479  0.647 3.553 4.677 32.132 -1.777e-12 7.57155 7.57038 3.016e+05
0.750 0.418 0.490 4.7344179 1.501 51.332 35.646    35.642 33.609    35.022 35.739    -8.480  0.650 3.553 4.678 32.131 -1.730e-12 7.57506 7.57390 3.022e+05
0.750 0.417 0.490 4.7297715 1.500 51.331 35.644    35.640 33.608    35.018 35.736    -8.483  0.651 3.553 4.678 32.129 -1.742e-12 7.57856 7.57741 3.043e+05
0.750 0.416 0.489 4.7251034 1.498 51.330 35.642    35.638 33.608    35.013 35.734    -8.486  0.651 3.553 4.678 32.127 -1.740e-12 7.58205 7.58091 3.060e+05
0.750 0.415 0.488 4.7204218 1.497 51.329 35.641    35.637 33.607    35.011 35.732    -8.488  0.646 3.552 4.679 32.125 -1.737e-12 7.58553 7.58440 3.075e+05
0.750 0.414 0.487 4.7158215 1.496 51.328 35.639    35.635 33.606    35.006 35.730    -8.489  0.649 3.552 4.679 32.123 -1.701e-12 7.58900 7.58788 3.085e+05
0.750 0.413 0.487 4.7111601 1.494 51.327 35.637    35.633 33.605    35.002 35.728    -8.492  0.648 3.552 4.679 32.121 -1.712e-12 7.59246 7.59135 3.105e+05
0.750 0.412 0.486 4.7065066 1.493 51.326 35.635    35.631 33.604    34.998 35.725    -8.494  0.647 3.552 4.680 32.119 -1.701e-12 7.59591 7.59480 3.120e+05
0.750 0.411 0.485 4.7018529 1.491 51.325 35.633    35.629 33.603    34.993 35.723    -8.497  0.652 3.552 4.680 32.117 -1.692e-12 7.59935 7.59826 3.138e+05
0.750 0.410 0.484 4.6971097 1.490 51.324 35.632    35.628 33.603    34.992 35.721    -8.499  0.642 3.552 4.680 32.115 -1.713e-12 7.60279 7.60170 3.158e+05
0.750 0.409 0.484 4.6925353 1.489 51.323 35.630    35.626 33.602    34.985 35.719    -8.500  0.651 3.551 4.680 32.113 -1.650e-12 7.60620 7.60512 3.162e+05
0.750 0.408 0.483 4.6877976 1.487 51.322 35.628    35.624 33.601    34.983 35.717    -8.504  0.646 3.551 4.681 32.111 -1.694e-12 7.60962 7.60855 3.191e+05
0.750 0.407 0.482 4.6831358 1.486 51.321 35.626    35.622 33.600    34.978 35.714    -8.505  0.648 3.551 4.681 32.109 -1.661e-12 7.61302 7.61196 3.202e+05
0.750 0.406 0.481 4.6784186 1.484 51.320 35.624    35.620 33.599    34.975 35.712    -8.508  0.643 3.551 4.681 32.107 -1.671e-12 7.61642 7.61537 3.221e+05
0.750 0.405 0.481 4.6737796 1.483 51.318 35.623    35.618 33.598    34.971 35.710    -8.509  0.643 3.551 4.682 32.105 -1.638e-12 7.61980 7.61875 3.231e+05
0.750 0.404 0.480 4.6691298 1.481 51.317 35.621    35.617 33.597    34.966 35.708    -8.512  0.647 3.551 4.682 32.103 -1.632e-12 7.62317 7.62214 3.249e+05
0.750 0.403 0.479 4.6644162 1.480 51.316 35.619    35.615 33.596    34.962 35.705    -8.515  0.647 3.551 4.682 32.101 -1.643e-12 7.62654 7.62552 3.272e+05
0.750 0.402 0.478 4.6596906 1.479 51.315 35.617    35.613 33.596    34.958 35.703    -8.517  0.646 3.550 4.683 32.099 -1.639e-12 7.62991 7.62889 3.290e+05
0.750 0.401 0.477 4.6549711 1.477 51.314 35.615    35.611 33.595    34.953 35.701    -8.519  0.649 3.550 4.683 32.097 -1.628e-12 7.63326 7.63225 3.307e+05
0.750 0.400 0.477 4.6501833 1.476 51.313 35.613    35.609 33.594    34.952 35.699    -8.522  0.636 3.550 4.683 32.095 -1.642e-12 7.63661 7.63560 3.326e+05
0.750 0.399 0.476 4.6455300 1.474 51.312 35.611    35.607 33.593    34.947 35.697    -8.523  0.639 3.550 4.684 32.093 -1.593e-12 7.63994 7.63894 3.332e+05
0.750 0.398 0.475 4.6408043 1.473 51.311 35.610    35.605 33.592    34.943 35.694    -8.526  0.638 3.550 4.684 32.091 -1.607e-12 7.64326 7.64227 3.355e+05
0.750 0.397 0.474 4.6360870 1.471 51.310 35.608    35.604 33.591    34.939 35.692    -8.528  0.638 3.550 4.684 32.089 -1.596e-12 7.64658 7.64560 3.372e+05
0.750 0.396 0.474 4.6313587 1.470 51.308 35.606    35.602 33.590    34.935 35.690    -8.530  0.640 3.550 4.685 32.087 -1.591e-12 7.64989 7.64891 3.390e+05
0.750 0.395 0.473 4.6265981 1.469 51.307 35.604    35.600 33.589    34.930 35.687    -8.533  0.642 3.549 4.685 32.085 -1.592e-12 7.65319 7.65223 3.412e+05
0.750 0.394 0.472 4.6217873 1.467 51.306 35.602    35.598 33.588    34.926 35.685    -8.536  0.640 3.549 4.685 32.083 -1.598e-12 7.65649 7.65554 3.433e+05
0.750 0.393 0.471 4.6170064 1.466 51.305 35.600    35.596 33.587    34.923 35.683    -8.538  0.638 3.549 4.685 32.081 -1.582e-12 7.65978 7.65883 3.448e+05
0.750 0.392 0.471 4.6122438 1.464 51.304 35.598    35.594 33.587    34.918 35.681    -8.540  0.639 3.549 4.686 32.079 -1.568e-12 7.66307 7.66212 3.464e+05
0.750 0.391 0.470 4.6074525 1.463 51.303 35.597    35.592 33.586    34.913 35.678    -8.542  0.642 3.549 4.686 32.077 -1.568e-12 7.66634 7.66540 3.486e+05
0.750 0.390 0.469 4.6025980 1.461 51.302 35.595    35.590 33.585    34.910 35.676    -8.545  0.638 3.549 4.686 32.075 -1.578e-12 7.66961 7.66868 3.509e+05
0.750 0.389 0.468 4.5978084 1.460 51.301 35.593    35.589 33.584    34.906 35.674    -8.547  0.638 3.549 4.687 32.073 -1.552e-12 7.67287 7.67195 3.521e+05
0.750 0.388 0.468 4.5930108 1.459 51.299 35.591    35.587 33.583    34.902 35.672    -8.549  0.637 3.548 4.687 32.071 -1.546e-12 7.67613 7.67521 3.539e+05
0.750 0.387 0.467 4.5882191 1.457 51.298 35.589    35.585 33.582    34.895 35.669    -8.552  0.648 3.548 4.687 32.069 -1.535e-12 7.67937 7.67847 3.561e+05
0.750 0.386 0.466 4.5832328 1.456 51.297 35.587    35.583 33.581    34.894 35.667    -8.556  0.635 3.548 4.688 32.067 -1.583e-12 7.68263 7.68173 3.594e+05
0.750 0.385 0.465 4.5784609 1.454 51.296 35.585    35.581 33.580    34.888 35.665    -8.556  0.643 3.548 4.688 32.065 -1.514e-12 7.68586 7.68496 3.595e+05
0.750 0.384 0.464 4.5735342 1.453 51.295 35.583    35.579 33.579    34.884 35.662    -8.560  0.641 3.548 4.688 32.063 -1.549e-12 7.68909 7.68820 3.628e+05
0.750 0.383 0.464 4.5686396 1.451 51.294 35.581    35.577 33.578    34.882 35.660    -8.561  0.634 3.548 4.689 32.061 -1.533e-12 7.69232 7.69143 3.641e+05
0.750 0.382 0.463 4.5638624 1.450 51.292 35.580    35.575 33.577    34.874 35.658    -8.563  0.648 3.548 4.689 32.059 -1.492e-12 7.69553 7.69465 3.653e+05
0.750 0.381 0.462 4.5588300 1.448 51.291 35.578    35.573 33.576    34.872 35.656    -8.568  0.638 3.547 4.689 32.057 -1.554e-12 7.69875 7.69788 3.695e+05
0.750 0.380 0.461 4.5539540 1.447 51.290 35.576    35.571 33.575    34.868 35.653    -8.568  0.638 3.547 4.690 32.055 -1.504e-12 7.70195 7.70109 3.698e+05
0.750 0.379 0.461 4.5490692 1.445 51.289 35.574    35.569 33.575    34.863 35.651    -8.570  0.638 3.547 4.690 32.053 -1.498e-12 7.70515 7.70429 3.719e+05
0.750 0.378 0.460 4.5441788 1.444 51.288 35.572    35.567 33.574    34.859 35.649    -8.573  0.639 3.547 4.690 32.051 -1.492e-12 7.70834 7.70749 3.739e+05
0.750 0.377 0.459 4.5392692 1.442 51.287 35.570    35.566 33.573    34.854 35.646    -8.575  0.642 3.547 4.690 32.049 -1.489e-12 7.71153 7.71068 3.762e+05
0.750 0.376 0.458 4.5342889 1.441 51.285 35.568    35.564 33.572    34.852 35.644    -8.578  0.633 3.547 4.691 32.047 -1.501e-12 7.71471 7.71387 3.786e+05
0.750 0.375 0.457 4.5294535 1.440 51.284 35.566    35.562 33.571    34.845 35.642    -8.579  0.643 3.547 4.691 32.045 -1.454e-12 7.71788 7.71704 3.795e+05
0.750 0.374 0.457 4.5244263 1.438 51.283 35.564    35.560 33.570    34.843 35.640    -8.583  0.632 3.546 4.691 32.043 -1.497e-12 7.72105 7.72022 3.830e+05
0.750 0.373 0.456 4.5195998 1.437 51.282 35.562    35.558 33.569    34.837 35.637    -8.583  0.638 3.546 4.692 32.041 -1.437e-12 7.72420 7.72338 3.832e+05
0.750 0.372 0.455 4.5146499 1.435 51.281 35.560    35.556 33.568    34.834 35.635    -8.587  0.633 3.546 4.692 32.039 -1.461e-12 7.72736 7.72654 3.864e+05
0.750 0.371 0.454 4.5097742 1.434 51.279 35.558    35.554 33.567    34.829 35.632    -8.589  0.637 3.546 4.692 32.037 -1.434e-12 7.73050 7.72969 3.878e+05
0.750 0.370 0.454 4.5048269 1.432 51.278 35.556    35.552 33.566    34.825 35.630    -8.592  0.634 3.546 4.693 32.034 -1.445e-12 7.73364 7.73284 3.905e+05
0.750 0.369 0.453 4.4999210 1.431 51.277 35.554    35.550 33.565    34.820 35.628    -8.594  0.637 3.546 4.693 32.032 -1.427e-12 7.73678 7.73598 3.923e+05
0.750 0.368 0.452 4.4949540 1.429 51.276 35.552    35.548 33.564    34.817 35.626    -8.596  0.632 3.546 4.693 32.030 -1.435e-12 7.73991 7.73912 3.949e+05
0.750 0.367 0.451 4.4900650 1.428 51.275 35.550    35.546 33.563    34.812 35.623    -8.598  0.635 3.545 4.694 32.028 -1.407e-12 7.74303 7.74225 3.963e+05
0.750 0.366 0.450 4.4851159 1.426 51.273 35.548    35.544 33.562    34.808 35.621    -8.601  0.634 3.545 4.694 32.026 -1.415e-12 7.74615 7.74537 3.990e+05
0.750 0.365 0.450 4.4801741 1.425 51.272 35.546    35.542 33.561    34.804 35.619    -8.603  0.629 3.545 4.694 32.024 -1.406e-12 7.74927 7.74849 4.009e+05
0.750 0.364 0.449 4.4753090 1.423 51.271 35.544    35.540 33.560    34.799 35.616    -8.605  0.631 3.545 4.695 32.022 -1.379e-12 7.75237 7.75160 4.023e+05
0.750 0.363 0.448 4.4703976 1.422 51.270 35.542    35.538 33.559    34.793 35.613    -8.608  0.638 3.545 4.695 32.020 -1.382e-12 7.75547 7.75471 4.053e+05
0.750 0.362 0.447 4.4653382 1.420 51.269 35.540    35.536 33.558    34.791 35.611    -8.611  0.629 3.545 4.695 32.018 -1.412e-12 7.75857 7.75782 4.088e+05
0.750 0.361 0.447 4.4604366 1.419 51.267 35.538    35.534 33.557    34.784 35.609    -8.612  0.639 3.545 4.696 32.016 -1.365e-12 7.76167 7.76091 4.096e+05
0.750 0.360 0.446 4.4553519 1.417 51.266 35.536    35.532 33.556    34.781 35.606    -8.617  0.633 3.544 4.696 32.014 -1.402e-12 7.76476 7.76402 4.136e+05
0.750 0.359 0.445 4.4503563 1.416 51.265 35.534    35.530 33.555    34.775 35.604    -8.618  0.640 3.544 4.696 32.012 -1.373e-12 7.76785 7.76711 4.151e+05
0.750 0.358 0.444 4.4452209 1.414 51.264 35.532    35.528 33.554    34.772 35.602    -8.622  0.631 3.544 4.697 32.010 -1.399e-12 7.77094 7.77021 4.186e+05
0.750 0.357 0.443 4.4402484 1.413 51.262 35.530    35.525 33.553    34.765 35.599    -8.623  0.642 3.544 4.697 32.007 -1.352e-12 7.77402 7.77329 4.195e+05
0.750 0.356 0.443 4.4350503 1.411 51.261 35.528    35.523 33.552    34.763 35.597    -8.627  0.633 3.544 4.697 32.005 -1.399e-12 7.77711 7.77638 4.240e+05
0.750 0.355 0.442 4.4300109 1.410 51.260 35.526    35.521 33.551    34.756 35.594    -8.628  0.642 3.544 4.698 32.003 -1.353e-12 7.78018 7.77946 4.248e+05
0.750 0.354 0.441 4.4247975 1.408 51.259 35.524    35.519 33.550    34.753 35.592    -8.632  0.634 3.543 4.698 32.001 -1.387e-12 7.78326 7.78254 4.288e+05
0.750 0.353 0.440 4.4197205 1.407 51.257 35.522    35.517 33.549    34.748 35.589    -8.633  0.637 3.543 4.698 31.998 -1.348e-12 7.78632 7.78561 4.297e+05
0.750 0.352 0.439 4.4145768 1.405 51.256 35.520    35.515 33.548    34.744 35.587    -8.636  0.636 3.543 4.699 31.996 -1.356e-12 7.78938 7.78868 4.328e+05
0.750 0.351 0.439 4.4094432 1.404 51.255 35.518    35.513 33.547    34.737 35.584    -8.639  0.647 3.543 4.699 31.994 -1.345e-12 7.79244 7.79174 4.354e+05
0.750 0.350 0.438 4.4040975 1.402 51.253 35.516    35.511 33.546    34.738 35.583    -8.643  0.623 3.543 4.699 31.992 -1.388e-12 7.79551 7.79481 4.394e+05
0.750 0.349 0.437 4.3991944 1.401 51.252 35.514    35.509 33.545    34.728 35.580    -8.641  0.644 3.543 4.700 31.989 -1.278e-12 7.79854 7.79785 4.375e+05
0.750 0.348 0.436 4.3938851 1.399 51.251 35.512    35.507 33.544    34.727 35.578    -8.647  0.630 3.542 4.700 31.987 -1.364e-12 7.80160 7.80091 4.441e+05
0.750 0.347 0.435 4.3888198 1.398 51.250 35.509    35.505 33.543    34.722 35.575    -8.647  0.629 3.542 4.700 31.985 -1.302e-12 7.80463 7.80395 4.437e+05
0.750 0.346 0.435 4.3837619 1.396 51.248 35.507    35.503 33.542    34.717 35.573    -8.650  0.632 3.542 4.701 31.983 -1.293e-12 7.80766 7.80698 4.462e+05
0.750 0.345 0.434 4.3786346 1.395 51.247 35.505    35.501 33.540    34.713 35.570    -8.653  0.630 3.542 4.701 31.980 -1.301e-12 7.81069 7.81002 4.494e+05
0.750 0.344 0.433 4.3735447 1.393 51.246 35.503    35.498 33.539    34.707 35.568    -8.655  0.636 3.542 4.701 31.978 -1.285e-12 7.81371 7.81304 4.517e+05
0.750 0.343 0.432 4.3683331 1.392 51.244 35.501    35.496 33.538    34.707 35.566    -8.658  0.616 3.542 4.702 31.976 -1.307e-12 7.81673 7.81607 4.550e+05
0.750 0.342 0.431 4.3634816 1.390 51.243 35.499    35.494 33.537    34.700 35.563    -8.657  0.627 3.541 4.702 31.974 -1.220e-12 7.81973 7.81907 4.537e+05
0.750 0.341 0.431 4.3584182 1.389 51.242 35.497    35.492 33.536    34.696 35.561    -8.661  0.621 3.541 4.702 31.971 -1.260e-12 7.82273 7.82208 4.586e+05
0.750 0.340 0.430 4.3534583 1.387 51.241 35.495    35.490 33.535    34.690 35.558    -8.663  0.626 3.541 4.703 31.969 -1.230e-12 7.82573 7.82508 4.601e+05
0.750 0.339 0.429 4.3483904 1.386 51.239 35.492    35.488 33.534    34.685 35.555    -8.667  0.627 3.541 4.703 31.967 -1.246e-12 7.82873 7.82809 4.641e+05
0.750 0.338 0.428 4.3432847 1.384 51.238 35.490    35.485 33.533    34.684 35.553    -8.669  0.611 3.541 4.703 31.965 -1.248e-12 7.83173 7.83109 4.666e+05
0.750 0.337 0.428 4.3384745 1.383 51.237 35.488    35.483 33.532    34.676 35.550    -8.669  0.624 3.541 4.703 31.962 -1.177e-12 7.83470 7.83406 4.662e+05
0.750 0.336 0.427 4.3333950 1.381 51.235 35.486    35.481 33.530    34.673 35.548    -8.674  0.617 3.540 4.704 31.960 -1.228e-12 7.83769 7.83706 4.719e+05
0.750 0.335 0.426 4.3284480 1.380 51.234 35.484    35.479 33.529    34.668 35.545    -8.675  0.619 3.540 4.704 31.958 -1.193e-12 7.84066 7.84003 4.731e+05
0.750 0.334 0.425 4.3234495 1.378 51.233 35.482    35.477 33.528    34.663 35.543    -8.678  0.621 3.540 4.704 31.955 -1.197e-12 7.84364 7.84302 4.765e+05
0.750 0.333 0.424 4.3183934 1.377 51.231 35.479    35.474 33.527    34.659 35.541    -8.681  0.615 3.540 4.705 31.953 -1.202e-12 7.84661 7.84600 4.797e+05
0.750 0.332 0.424 4.3134562 1.375 51.230 35.477    35.472 33.526    34.654 35.538    -8.682  0.615 3.540 4.705 31.951 -1.171e-12 7.84958 7.84896 4.811e+05
0.750 0.331 0.423 4.3085003 1.374 51.229 35.475    35.470 33.525    34.648 35.535    -8.685  0.621 3.540 4.705 31.949 -1.167e-12 7.85254 7.85193 4.843e+05
0.750 0.330 0.422 4.3034247 1.372 51.227 35.473    35.468 33.523    34.645 35.533    -8.689  0.613 3.539 4.706 31.946 -1.186e-12 7.85551 7.85490 4.883e+05
0.750 0.329 0.421 4.2984877 1.371 51.226 35.470    35.466 33.522    34.641 35.530    -8.690  0.612 3.539 4.706 31.944 -1.151e-12 7.85846 7.85786 4.894e+05
0.750 0.328 0.420 4.2935638 1.369 51.225 35.468    35.463 33.521    34.635 35.528    -8.692  0.616 3.539 4.706 31.942 -1.141e-12 7.86142 7.86082 4.923e+05
0.750 0.327 0.420 4.2885499 1.368 51.223 35.466    35.461 33.520    34.632 35.525    -8.695  0.608 3.539 4.707 31.940 -1.153e-12 7.86437 7.86378 4.960e+05
0.750 0.326 0.419 4.2836715 1.367 51.222 35.464    35.459 33.519    34.624 35.522    -8.697  0.620 3.539 4.707 31.937 -1.118e-12 7.86731 7.86672 4.977e+05
0.750 0.325 0.418 4.2785485 1.365 51.220 35.461    35.456 33.517    34.620 35.520    -8.702  0.617 3.539 4.707 31.935 -1.161e-12 7.87027 7.86969 5.035e+05
0.750 0.324 0.417 4.2734765 1.363 51.219 35.459    35.454 33.516    34.619 35.518    -8.704  0.600 3.538 4.707 31.933 -1.145e-12 7.87322 7.87264 5.053e+05
0.750 0.323 0.417 4.2687222 1.362 51.218 35.457    35.452 33.515    34.610 35.515    -8.703  0.616 3.538 4.708 31.931 -1.074e-12 7.87615 7.87557 5.049e+05
0.750 0.322 0.416 4.2636395 1.361 51.216 35.455    35.450 33.514    34.606 35.512    -8.709  0.611 3.538 4.708 31.928 -1.133e-12 7.87909 7.87852 5.118e+05
0.750 0.321 0.415 4.2586488 1.359 51.215 35.452    35.447 33.512    34.602 35.510    -8.711  0.609 3.538 4.708 31.926 -1.108e-12 7.88203 7.88146 5.136e+05
0.750 0.320 0.414 4.2536922 1.358 51.214 35.450    35.445 33.511    34.598 35.507    -8.713  0.604 3.538 4.709 31.924 -1.096e-12 7.88496 7.88439 5.161e+05
0.750 0.319 0.413 4.2488042 1.356 51.212 35.448    35.443 33.510    34.588 35.504    -8.715  0.624 3.538 4.709 31.921 -1.074e-12 7.88789 7.88733 5.191e+05
0.750 0.318 0.413 4.2435052 1.355 51.211 35.445    35.440 33.509    34.588 35.502    -8.721  0.602 3.538 4.709 31.919 -1.148e-12 7.89084 7.89028 5.266e+05
0.750 0.317 0.412 4.2386341 1.353 51.209 35.443    35.438 33.507    34.581 35.499    -8.720  0.611 3.537 4.710 31.917 -1.059e-12 7.89376 7.89320 5.246e+05
0.750 0.316 0.411 4.2335812 1.352 51.208 35.441    35.436 33.506    34.577 35.496    -8.724  0.607 3.537 4.710 31.915 -1.088e-12 7.89669 7.89614 5.299e+05
0.750 0.315 0.410 4.2285920 1.350 51.207 35.438    35.433 33.505    34.571 35.494    -8.726  0.612 3.537 4.710 31.912 -1.069e-12 7.89961 7.89906 5.325e+05
0.750 0.314 0.409 4.2234993 1.349 51.205 35.436    35.431 33.504    34.565 35.491    -8.730  0.615 3.537 4.710 31.910 -1.081e-12 7.90254 7.90200 5.372e+05
0.750 0.313 0.409 4.2183177 1.347 51.204 35.434    35.429 33.502    34.562 35.489    -8.733  0.604 3.537 4.711 31.908 -1.092e-12 7.90547 7.90493 5.412e+05
0.750 0.312 0.408 4.2133569 1.346 51.202 35.431    35.426 33.501    34.557 35.486    -8.734  0.604 3.537 4.711 31.905 -1.045e-12 7.90839 7.90785 5.416e+05
0.750 0.311 0.407 4.2083761 1.344 51.201 35.429    35.424 33.500    34.548 35.483    -8.737  0.620 3.536 4.711 31.903 -1.041e-12 7.91130 7.91077 5.457e+05
0.750 0.310 0.406 4.2030589 1.343 51.199 35.427    35.422 33.498    34.544 35.480    -8.743  0.615 3.536 4.712 31.901 -1.096e-12 7.91424 7.91371 5.533e+05
0.750 0.309 0.405 4.1978434 1.341 51.198 35.424    35.419 33.497    34.542 35.478    -8.744  0.600 3.536 4.712 31.898 -1.072e-12 7.91717 7.91664 5.548e+05
0.750 0.308 0.405 4.1929081 1.340 51.197 35.422    35.417 33.496    34.530 35.474    -8.745  0.630 3.536 4.712 31.896 -1.014e-12 7.92008 7.91955 5.555e+05
0.750 0.307 0.404 4.1873563 1.338 51.195 35.420    35.414 33.495    34.531 35.472    -8.753  0.604 3.536 4.713 31.894 -1.119e-12 7.92302 7.92250 5.662e+05
0.750 0.306 0.403 4.1823180 1.336 51.194 35.417    35.412 33.493    34.523 35.469    -8.751  0.615 3.536 4.713 31.891 -1.021e-12 7.92593 7.92542 5.632e+05
0.750 0.305 0.402 4.1770402 1.335 51.192 35.415    35.410 33.492    34.518 35.467    -8.756  0.613 3.536 4.713 31.889 -1.057e-12 7.92886 7.92835 5.698e+05
0.750 0.304 0.401 4.1717838 1.333 51.191 35.412    35.407 33.491    34.514 35.464    -8.758  0.610 3.535 4.714 31.887 -1.047e-12 7.93178 7.93127 5.729e+05
0.750 0.303 0.401 4.1665898 1.332 51.189 35.410    35.405 33.489    34.509 35.461    -8.760  0.609 3.535 4.714 31.884 -1.029e-12 7.93469 7.93419 5.755e+05
0.750 0.302 0.400 4.1613883 1.330 51.188 35.408    35.402 33.488    34.502 35.458    -8.763  0.617 3.535 4.714 31.882 -1.024e-12 7.93761 7.93711 5.795e+05
0.750 0.301 0.399 4.1560099 1.329 51.186 35.405    35.400 33.487    34.499 35.456    -8.767  0.608 3.535 4.715 31.880 -1.049e-12 7.94053 7.94003 5.851e+05
0.750 0.300 0.398 4.1508174 1.327 51.185 35.403    35.397 33.485    34.493 35.453    -8.768  0.609 3.535 4.715 31.877 -1.010e-12 7.94344 7.94295 5.863e+05
0.750 0.299 0.397 4.1455863 1.326 51.183 35.400    35.395 33.484    34.488 35.450    -8.771  0.608 3.535 4.715 31.875 -1.011e-12 7.94635 7.94586 5.904e+05
0.750 0.298 0.397 4.1403629 1.324 51.182 35.398    35.393 33.483    34.477 35.447    -8.774  0.632 3.535 4.715 31.873 -1.002e-12 7.94927 7.94878 5.948e+05
0.750 0.297 0.396 4.1346177 1.323 51.180 35.395    35.390 33.481    34.477 35.445    -8.782  0.609 3.534 4.716 31.870 -1.083e-12 7.95221 7.95172 6.049e+05
0.750 0.296 0.395 4.1293491 1.321 51.179 35.393    35.388 33.480    34.473 35.442    -8.780  0.605 3.534 4.716 31.868 -9.985e-13 7.95512 7.95464 6.019e+05
0.750 0.295 0.394 4.1241436 1.319 51.177 35.391    35.385 33.479    34.465 35.439    -8.782  0.616 3.534 4.716 31.866 -9.812e-13 7.95802 7.95754 6.052e+05
0.750 0.294 0.393 4.1186959 1.318 51.176 35.388    35.383 33.477    34.460 35.437    -8.787  0.611 3.534 4.717 31.863 -1.015e-12 7.96094 7.96047 6.123e+05
0.750 0.293 0.392 4.1133403 1.316 51.174 35.386    35.380 33.476    34.452 35.433    -8.789  0.623 3.534 4.717 31.861 -9.930e-13 7.96386 7.96338 6.152e+05
0.750 0.292 0.392 4.1077051 1.315 51.173 35.383    35.378 33.475    34.451 35.431    -8.794  0.603 3.534 4.718 31.859 -1.033e-12 7.96678 7.96631 6.223e+05
0.750 0.291 0.391 4.1024849 1.313 51.171 35.381    35.375 33.473    34.444 35.428    -8.793  0.612 3.534 4.718 31.856 -9.595e-13 7.96968 7.96922 6.207e+05
0.750 0.290 0.390 4.0970679 1.312 51.169 35.378    35.373 33.472    34.436 35.425    -8.798  0.621 3.533 4.718 31.854 -9.844e-13 7.97260 7.97213 6.277e+05
0.750 0.289 0.389 4.0914504 1.310 51.168 35.376    35.370 33.471    34.432 35.422    -8.802  0.617 3.533 4.719 31.851 -1.010e-12 7.97552 7.97506 6.344e+05
0.750 0.288 0.388 4.0858945 1.308 51.166 35.373    35.368 33.469    34.426 35.420    -8.805  0.616 3.533 4.719 31.849 -9.941e-13 7.97844 7.97798 6.375e+05
0.750 0.287 0.387 4.0803365 1.307 51.165 35.371    35.365 33.468    34.422 35.417    -8.807  0.612 3.533 4.719 31.847 -9.884e-13 7.98136 7.98090 6.415e+05
0.750 0.286 0.387 4.0748577 1.305 51.163 35.368    35.363 33.466    34.416 35.414    -8.809  0.614 3.533 4.720 31.844 -9.698e-13 7.98427 7.98382 6.445e+05
0.750 0.285 0.386 4.0693240 1.304 51.162 35.366    35.360 33.465    34.406 35.411    -8.813  0.632 3.533 4.720 31.842 -9.712e-13 7.98719 7.98674 6.500e+05
0.750 0.284 0.385 4.0633903 1.302 51.160 35.363    35.358 33.464    34.404 35.408    -8.819  0.617 3.533 4.720 31.839 -1.026e-12 7.99013 7.98968 6.595e+05
0.750 0.283 0.384 4.0577576 1.300 51.158 35.360    35.355 33.462    34.398 35.405    -8.819  0.619 3.533 4.721 31.837 -9.746e-13 7.99305 7.99261 6.593e+05
0.750 0.282 0.383 4.0520591 1.299 51.157 35.358    35.352 33.461    34.391 35.402    -8.823  0.625 3.532 4.721 31.835 -9.780e-13 7.99597 7.99553 6.647e+05
0.750 0.281 0.382 4.0462351 1.297 51.155 35.355    35.350 33.460    34.385 35.400    -8.827  0.627 3.532 4.721 31.832 -9.903e-13 7.99890 7.99847 6.709e+05
0.750 0.280 0.382 4.0403363 1.295 51.154 35.353    35.347 33.458    34.383 35.397    -8.830  0.610 3.532 4.722 31.830 -9.960e-13 8.00183 8.00140 6.756e+05
0.750 0.279 0.381 4.0347988 1.294 51.152 35.350    35.345 33.457    34.377 35.394    -8.829  0.613 3.532 4.722 31.827 -9.363e-13 8.00474 8.00431 6.747e+05
0.750 0.278 0.380 4.0291759 1.292 51.150 35.348    35.342 33.455    34.367 35.391    -8.833  0.632 3.532 4.723 31.825 -9.419e-13 8.00766 8.00723 6.810e+05
0.750 0.277 0.379 4.0231294 1.290 51.149 35.345    35.339 33.454    34.364 35.388    -8.840  0.621 3.532 4.723 31.822 -9.976e-13 8.01060 8.01017 6.914e+05
0.750 0.276 0.378 4.0173081 1.289 51.147 35.342    35.337 33.453    34.357 35.385    -8.840  0.624 3.532 4.723 31.820 -9.589e-13 8.01352 8.01310 6.926e+05
0.750 0.275 0.377 4.0113997 1.287 51.145 35.340    35.334 33.451    34.351 35.382    -8.844  0.625 3.531 4.724 31.817 -9.651e-13 8.01645 8.01603 6.984e+05
0.750 0.274 0.376 4.0054499 1.285 51.144 35.337    35.332 33.450    34.347 35.380    -8.847  0.621 3.531 4.724 31.815 -9.649e-13 8.01938 8.01897 7.034e+05
0.750 0.273 0.376 3.9995807 1.284 51.142 35.335    35.329 33.449    34.337 35.376    -8.850  0.640 3.531 4.724 31.812 -9.465e-13 8.02231 8.02190 7.074e+05
0.750 0.272 0.375 3.9932826 1.282 51.140 35.332    35.326 33.447    34.333 35.374    -8.856  0.630 3.531 4.725 31.810 -1.000e-12 8.02526 8.02485 7.182e+05
0.750 0.271 0.374 3.9871901 1.280 51.139 35.329    35.324 33.446    34.330 35.371    -8.857  0.619 3.531 4.725 31.807 -9.663e-13 8.02820 8.02779 7.192e+05
0.750 0.270 0.373 3.9813198 1.278 51.137 35.327    35.321 33.444    34.317 35.367    -8.858  0.652 3.531 4.726 31.804 -9.280e-13 8.03113 8.03072 7.216e+05
0.750 0.269 0.372 3.9747064 1.277 51.135 35.324    35.318 33.443    34.323 35.366    -8.867  0.596 3.531 4.726 31.802 -1.025e-12 8.03409 8.03369 7.359e+05
0.750 0.268 0.371 3.9693139 1.275 51.134 35.322    35.316 33.442    34.309 35.362    -8.859  0.632 3.530 4.727 31.799 -8.510e-13 8.03699 8.03659 7.229e+05
0.750 0.267 0.370 3.9631144 1.273 51.132 35.319    35.313 33.440    34.304 35.359    -8.869  0.630 3.530 4.727 31.796 -9.553e-13 8.03993 8.03953 7.403e+05
0.750 0.266 0.370 3.9569424 1.272 51.130 35.316    35.310 33.439    34.301 35.356    -8.872  0.618 3.530 4.727 31.794 -9.459e-13 8.04287 8.04247 7.443e+05
0.750 0.265 0.369 3.9510075 1.270 51.129 35.314    35.308 33.437    34.294 35.353    -8.873  0.622 3.530 4.728 31.791 -9.080e-13 8.04579 8.04540 7.456e+05
0.750 0.264 0.368 3.9449787 1.268 51.127 35.311    35.305 33.436    34.287 35.350    -8.876  0.627 3.530 4.728 31.788 -9.143e-13 8.04872 8.04833 7.523e+05
0.750 0.263 0.367 3.9388236 1.266 51.125 35.308    35.302 33.435    34.283 35.347    -8.880  0.617 3.530 4.729 31.786 -9.252e-13 8.05166 8.05127 7.590e+05
0.750 0.262 0.366 3.9328696 1.265 51.123 35.305    35.300 33.433    34.271 35.344    -8.882  0.643 3.529 4.729 31.783 -8.918e-13 8.05458 8.05420 7.616e+05
0.750 0.261 0.365 3.9263072 1.263 51.122 35.303    35.297 33.432    34.272 35.341    -8.890  0.614 3.529 4.729 31.780 -9.653e-13 8.05755 8.05716 7.756e+05
0.750 0.260 0.364 3.9203842 1.261 51.120 35.300    35.294 33.430    34.267 35.338    -8.887  0.611 3.529 4.730 31.778 -8.772e-13 8.06047 8.06009 7.702e+05
0.750 0.259 0.363 3.9145165 1.260 51.118 35.297    35.291 33.429    34.259 35.335    -8.889  0.618 3.529 4.730 31.775 -8.639e-13 8.06338 8.06301 7.748e+05
0.750 0.258 0.363 3.9084604 1.258 51.116 35.294    35.289 33.427    34.253 35.332    -8.894  0.617 3.529 4.731 31.772 -8.821e-13 8.06631 8.06594 7.832e+05
0.750 0.257 0.362 3.9024156 1.256 51.115 35.292    35.286 33.426    34.247 35.329    -8.897  0.615 3.529 4.731 31.769 -8.749e-13 8.06924 8.06887 7.882e+05
0.750 0.256 0.361 3.8964080 1.254 51.113 35.289    35.283 33.424    34.242 35.326    -8.899  0.612 3.529 4.731 31.767 -8.643e-13 8.07217 8.07180 7.929e+05
0.750 0.255 0.360 3.8904419 1.253 51.111 35.286    35.280 33.423    34.233 35.323    -8.902  0.623 3.528 4.732 31.764 -8.529e-13 8.07509 8.07473 7.980e+05
0.750 0.254 0.359 3.8842045 1.251 51.109 35.283    35.277 33.421    34.229 35.320    -8.907  0.613 3.528 4.732 31.761 -8.810e-13 8.07803 8.07767 8.077e+05
0.750 0.253 0.358 3.8781858 1.249 51.108 35.280    35.274 33.419    34.223 35.317    -8.908  0.615 3.528 4.733 31.759 -8.480e-13 8.08096 8.08060 8.096e+05
0.750 0.252 0.357 3.8721108 1.248 51.106 35.278    35.272 33.418    34.217 35.314    -8.912  0.614 3.528 4.733 31.756 -8.491e-13 8.08389 8.08354 8.162e+05
0.750 0.251 0.356 3.8660246 1.246 51.104 35.275    35.269 33.416    34.214 35.311    -8.915  0.599 3.528 4.733 31.753 -8.452e-13 8.08682 8.08647 8.215e+05
0.750 0.250 0.356 3.8602676 1.244 51.102 35.272    35.266 33.415    34.203 35.307    -8.915  0.618 3.528 4.734 31.750 -7.986e-13 8.08974 8.08939 8.223e+05
0.750 0.249 0.355 3.8540953 1.242 51.100 35.269    35.263 33.413    34.198 35.304    -8.922  0.615 3.527 4.734 31.748 -8.432e-13 8.09268 8.09233 8.351e+05
0.750 0.248 0.354 3.8479656 1.241 51.098 35.266    35.260 33.411    34.191 35.301    -8.924  0.618 3.527 4.734 31.745 -8.321e-13 8.09562 8.09527 8.403e+05
0.750 0.247 0.353 3.8417436 1.239 51.097 35.263    35.257 33.410    34.187 35.298    -8.928  0.608 3.527 4.735 31.742 -8.375e-13 8.09856 8.09821 8.475e+05
0.750 0.246 0.352 3.8357334 1.237 51.095 35.260    35.254 33.408    34.175 35.295    -8.930  0.633 3.527 4.735 31.739 -8.060e-13 8.10149 8.10115 8.506e+05
0.750 0.245 0.351 3.8291231 1.235 51.093 35.257    35.251 33.407    34.173 35.292    -8.938  0.611 3.527 4.736 31.736 -8.705e-13 8.10446 8.10412 8.663e+05
0.750 0.244 0.350 3.8230167 1.234 51.091 35.255    35.248 33.405    34.171 35.289    -8.936  0.594 3.527 4.736 31.734 -8.072e-13 8.10740 8.10706 8.630e+05
0.750 0.243 0.349 3.8172899 1.232 51.089 35.252    35.245 33.403    34.157 35.285    -8.936  0.625 3.526 4.736 31.731 -7.565e-13 8.11032 8.10998 8.636e+05
0.750 0.242 0.349 3.8108170 1.230 51.087 35.249    35.242 33.402    34.152 35.282    -8.946  0.621 3.526 4.737 31.728 -8.364e-13 8.11328 8.11295 8.828e+05
0.750 0.241 0.348 3.8044192 1.228 51.085 35.246    35.239 33.400    34.150 35.279    -8.948  0.601 3.526 4.737 31.725 -8.227e-13 8.11624 8.11591 8.871e+05
0.750 0.240 0.347 3.7984844 1.227 51.083 35.243    35.236 33.398    34.143 35.276    -8.947  0.601 3.526 4.738 31.722 -7.648e-13 8.11917 8.11884 8.853e+05
0.750 0.239 0.346 3.7925158 1.225 51.082 35.240    35.233 33.397    34.133 35.272    -8.951  0.619 3.526 4.738 31.719 -7.625e-13 8.12211 8.12178 8.930e+05
0.750 0.238 0.345 3.7861042 1.223 51.080 35.237    35.230 33.395    34.132 35.270    -8.957  0.593 3.526 4.739 31.716 -8.069e-13 8.12507 8.12475 9.065e+05
0.750 0.237 0.344 3.7802955 1.222 51.078 35.234    35.227 33.393    34.120 35.266    -8.956  0.617 3.525 4.739 31.713 -7.337e-13 8.12800 8.12768 9.031e+05
0.750 0.236 0.343 3.7738903 1.220 51.076 35.231    35.224 33.392    34.115 35.263    -8.964  0.609 3.525 4.739 31.710 -7.940e-13 8.13097 8.13065 9.203e+05
0.750 0.235 0.342 3.7676553 1.218 51.074 35.228    35.221 33.390    34.113 35.260    -8.965  0.590 3.525 4.740 31.708 -7.704e-13 8.13392 8.13360 9.233e+05
0.750 0.234 0.342 3.7618502 1.216 51.072 35.224    35.218 33.388    34.099 35.256    -8.965  0.622 3.525 4.740 31.705 -7.172e-13 8.13686 8.13654 9.233e+05
0.750 0.233 0.341 3.7552590 1.215 51.070 35.221    35.215 33.386    34.099 35.253    -8.975  0.592 3.525 4.741 31.702 -7.968e-13 8.13984 8.13953 9.436e+05
0.750 0.232 0.340 3.7493751 1.213 51.068 35.218    35.212 33.385    34.093 35.250    -8.972  0.588 3.525 4.741 31.699 -7.160e-13 8.14278 8.14247 9.374e+05
0.750 0.231 0.339 3.7435668 1.211 51.066 35.215    35.209 33.383    34.071 35.245    -8.976  0.659 3.524 4.741 31.696 -7.009e-13 8.14573 8.14542 9.454e+05
0.750 0.230 0.338 3.7360228 1.209 51.064 35.212    35.206 33.381    34.076 35.243    -8.993  0.605 3.524 4.742 31.693 -8.755e-13 8.14877 8.14846 9.830e+05
0.750 0.229 0.337 3.7297681 1.207 51.062 35.209    35.203 33.379    34.066 35.239    -8.985  0.619 3.524 4.742 31.690 -7.383e-13 8.15174 8.15143 9.664e+05
0.750 0.228 0.336 3.7231431 1.206 51.060 35.206    35.200 33.378    34.060 35.236    -8.991  0.614 3.524 4.743 31.687 -7.708e-13 8.15473 8.15442 9.804e+05
0.750 0.227 0.335 3.7166167 1.204 51.058 35.203    35.196 33.376    34.054 35.233    -8.994  0.611 3.524 4.743 31.684 -7.553e-13 8.15772 8.15741 9.858e+05
0.750 0.226 0.334 3.7101473 1.202 51.056 35.200    35.193 33.374    34.044 35.229    -8.997  0.623 3.524 4.743 31.681 -7.436e-13 8.16070 8.16040 9.924e+05
0.750 0.225 0.333 3.7033767 1.200 51.054 35.197    35.190 33.373    34.040 35.226    -9.002  0.611 3.523 4.744 31.678 -7.683e-13 8.16371 8.16341 1.005e+06
0.750 0.224 0.333 3.6968678 1.198 51.052 35.193    35.187 33.371    34.032 35.222    -9.003  0.616 3.523 4.744 31.675 -7.367e-13 8.16670 8.16641 1.008e+06
0.750 0.223 0.332 3.6902136 1.196 51.050 35.190    35.184 33.369    34.026 35.219    -9.008  0.610 3.523 4.745 31.670 -7.456e-13 8.16970 8.16941 1.018e+06
0.750 0.222 0.331 3.6836868 1.195 51.048 35.187    35.180 33.367    34.019 35.216    -9.010  0.613 3.523 4.745 31.667 -7.275e-13 8.17270 8.17241 1.023e+06
0.750 0.221 0.330 3.6770670 1.193 51.046 35.184    35.177 33.365    34.011 35.212    -9.014  0.616 3.522 4.746 31.664 -7.309e-13 8.17570 8.17541 1.033e+06
0.750 0.220 0.329 3.6703449 1.191 51.044 35.181    35.174 33.364    34.005 35.209    -9.018  0.612 3.522 4.746 31.661 -7.352e-13 8.17872 8.17843 1.043e+06
0.750 0.219 0.328 3.6636998 1.189 51.042 35.177    35.171 33.362    33.998 35.205    -9.021  0.610 3.522 4.747 31.658 -7.224e-13 8.18173 8.18144 1.049e+06
0.750 0.218 0.327 3.6570908 1.187 51.039 35.174    35.167 33.360    33.990 35.202    -9.024  0.614 3.522 4.747 31.654 -7.134e-13 8.18474 8.18445 1.057e+06
0.750 0.217 0.326 3.6503711 1.185 51.037 35.171    35.164 33.358    33.983 35.198    -9.028  0.614 3.522 4.748 31.651 -7.183e-13 8.18775 8.18747 1.067e+06
0.750 0.216 0.325 3.6436235 1.183 51.035 35.168    35.161 33.356    33.976 35.195    -9.032  0.614 3.521 4.748 31.648 -7.153e-13 8.19078 8.19050 1.076e+06
0.750 0.215 0.324 3.6368589 1.182 51.033 35.164    35.158 33.354    33.969 35.191    -9.035  0.614 3.521 4.748 31.645 -7.114e-13 8.19380 8.19352 1.085e+06
0.750 0.214 0.323 3.6300490 1.180 51.031 35.161    35.154 33.353    33.961 35.188    -9.039  0.615 3.521 4.749 31.641 -7.100e-13 8.19683 8.19656 1.094e+06
0.750 0.213 0.322 3.6232022 1.178 51.029 35.158    35.151 33.351    33.954 35.184    -9.043  0.613 3.521 4.749 31.638 -7.079e-13 8.19987 8.19959 1.103e+06
0.750 0.212 0.321 3.6163870 1.176 51.027 35.154    35.148 33.349    33.946 35.181    -9.046  0.617 3.521 4.750 31.635 -6.995e-13 8.20290 8.20263 1.112e+06
0.750 0.211 0.321 3.6094505 1.174 51.024 35.151    35.144 33.347    33.939 35.177    -9.050  0.619 3.520 4.750 31.631 -7.048e-13 8.20595 8.20568 1.123e+06
0.750 0.210 0.320 3.6024396 1.172 51.022 35.148    35.141 33.345    33.934 35.174    -9.054  0.604 3.520 4.751 31.628 -7.061e-13 8.20900 8.20873 1.133e+06
0.750 0.209 0.319 3.5957766 1.170 51.020 35.144    35.138 33.343    33.924 35.170    -9.055  0.616 3.520 4.751 31.625 -6.698e-13 8.21204 8.21177 1.135e+06
0.750 0.208 0.318 3.5887862 1.168 51.018 35.141    35.134 33.341    33.918 35.166    -9.061  0.613 3.520 4.752 31.621 -6.931e-13 8.21509 8.21483 1.151e+06
0.750 0.207 0.317 3.5818531 1.166 51.016 35.138    35.131 33.339    33.910 35.163    -9.064  0.615 3.520 4.752 31.618 -6.826e-13 8.21815 8.21788 1.159e+06
0.750 0.206 0.316 3.5748461 1.164 51.013 35.134    35.127 33.337    33.901 35.159    -9.068  0.620 3.519 4.753 31.615 -6.834e-13 8.22121 8.22095 1.170e+06
0.750 0.205 0.315 3.5676865 1.162 51.011 35.131    35.124 33.335    33.893 35.155    -9.073  0.622 3.519 4.753 31.611 -6.908e-13 8.22428 8.22403 1.182e+06
0.750 0.204 0.314 3.5604527 1.161 51.009 35.127    35.120 33.334    33.886 35.152    -9.077  0.618 3.519 4.754 31.608 -6.916e-13 8.22737 8.22711 1.193e+06
0.750 0.203 0.313 3.5532886 1.159 51.007 35.124    35.117 33.332    33.879 35.148    -9.080  0.618 3.519 4.754 31.604 -6.803e-13 8.23045 8.23019 1.201e+06
0.750 0.202 0.312 3.5461049 1.157 51.004 35.121    35.113 33.330    33.870 35.144    -9.083  0.623 3.519 4.755 31.601 -6.764e-13 8.23353 8.23328 1.212e+06
0.750 0.201 0.311 3.5387557 1.155 51.002 35.117    35.110 33.328    33.863 35.141    -9.088  0.619 3.518 4.755 31.597 -6.845e-13 8.23663 8.23637 1.225e+06
0.750 0.200 0.310 3.5314866 1.153 51.000 35.114    35.106 33.326    33.852 35.137    -9.091  0.636 3.518 4.756 31.594 -6.723e-13 8.23972 8.23947 1.233e+06
0.750 0.200 0.229 3.5304866 1.152 51.000 33.326 -1000.000 33.326 -1000.000 33.326 -1000.000  0.770 3.517 5.019 31.327 -8.091e-14 8.23997 0.00000 1.410e+06
0.750 0.200 0.229 3.5294866 1.152 51.000 33.326 -1000.000 33.326 -1000.000 33.326 -1000.000  0.770 3.517 5.019 31.327 -8.091e-14 8.24348 6.14919 1.410e+06
0.750 0.200 0.229 3.5284866 1.152 51.000 33.327 -1000.000 33.327 -1000.000 33.327 -1000.000  0.770 3.517 5.019 31.327 -8.095e-14 8.24696 6.45012 1.409e+06
0.750 0.200 0.229 3.5274866 1.152 51.000 33.327 -1000.000 33.327 -1000.000 33.327 -1000.000  0.770 3.517 5.019 31.327 -8.099e-14 8.25041 6.62611 1.409e+06
0.750 0.200 0.229 3.5264866 1.152 51.000 33.327 -1000.000 33.327 -1000.000 33.327 -1000.000  0.770 3.517 5.019 31.327 -8.103e-14 8.25383 6.75094 1.408e+06
0.750 0.200 0.229 3.5254866 1.151 50.999 33.328 -1000.000 33.328 -1000.000 33.328 -1000.000  0.770 3.517 5.019 31.327 -8.106e-14 8.25723 6.84775 1.407e+06
0.750 0.200 0.229 3.5244866 1.151 50.999 33.328 -1000.000 33.328 -1000.000 33.328 -1000.000  0.770 3.517 5.019 31.327 -8.110e-14 8.26059 6.92683 1.407e+06
0.750 0.200 0.229 3.5234866 1.151 50.999 33.328 -1000.000 33.328 -1000.000 33.328 -1000.000  0.770 3.517 5.019 31.327 -8.114e-14 8.26393 6.99367 1.406e+06
0.750 0.200 0.229 3.5224866 1.151 50.999 33.328 -1000.000 33.328 -1000.000 33.328 -1000.000  0.770 3.517 5.019 31.327 -8.118e-14 8.26724 7.05156 1.405e+06
0.750 0.200 0.229 3.5214866 1.150 50.999 33.329 -1000.000 33.329 -1000.000 33.329 -1000.000  0.770 3.517 5.019 31.327 -8.122e-14 8.27052 7.10261 1.405e+06
0.750 0.200 0.229 3.5204866 1.150 50.999 33.329 -1000.000 33.329 -1000.000 33.329 -1000.000  0.770 3.517 5.019 31.327 -8.126e-14 8.27378 7.14827 1.404e+06
0.750 0.200 0.229 3.5194866 1.150 50.999 33.329 -1000.000 33.329 -1000.000 33.329 -1000.000  0.770 3.517 5.019 31.327 -8.129e-14 8.27701 7.18956 1.403e+06
0.750 0.200 0.229 3.5184866 1.150 50.999 33.330 -1000.000 33.330 -1000.000 33.330 -1000.000  0.770 3.517 5.019 31.327 -8.133e-14 8.28022 7.22724 1.403e+06
0.750 0.200 0.229 3.5174866 1.150 50.999 33.330 -1000.000 33.330 -1000.000 33.330 -1000.000  0.770 3.517 5.019 31.327 -8.137e-14 8.28340 7.26190 1.402e+06
0.750 0.200 0.229 3.5164866 1.149 50.999 33.330 -1000.000 33.330 -1000.000 33.330 -1000.000  0.770 3.517 5.019 31.327 -8.141e-14 8.28656 7.29399 1.401e+06
0.750 0.200 0.229 3.5154866 1.149 50.999 33.330 -1000.000 33.330 -1000.000 33.330 -1000.000  0.770 3.517 5.019 31.327 -8.145e-14 8.28969 7.32385 1.401e+06
0.750 0.200 0.229 3.5144866 1.149 50.999 33.331 -1000.000 33.331 -1000.000 33.331 -1000.000  0.770 3.517 5.019 31.327 -8.149e-14 8.29280 7.35177 1.400e+06
0.750 0.200 0.229 3.5134866 1.149 50.999 33.331 -1000.000 33.331 -1000.000 33.331 -1000.000  0.770 3.517 5.019 31.327 -8.153e-14 8.29589 7.37800 1.399e+06
0.750 0.200 0.229 3.5124866 1.148 50.999 33.331 -1000.000 33.331 -1000.000 33.331 -1000.000  0.770 3.517 5.019 31.327 -8.156e-14 8.29895 7.40272 1.399e+06
0.750 0.200 0.229 3.5114866 1.148 50.999 33.332 -1000.000 33.332 -1000.000 33.332 -1000.000  0.770 3.517 5.019 31.327 -8.160e-14 8.30199 7.42610 1.398e+06
0.750 0.200 0.229 3.5104866 1.148 50.999 33.332 -1000.000 33.332 -1000.000 33.332 -1000.000  0.770 3.517 5.019 31.327 -8.164e-14 8.30501 7.44827 1.397e+06
0.750 0.200 0.229 3.5094866 1.148 50.999 33.332 -1000.000 33.332 -1000.000 33.332 -1000.000  0.770 3.517 5.019 31.327 -8.168e-14 8.30800 7.46936 1.397e+06
0.750 0.200 0.229 3.5084866 1.148 50.999 33.333 -1000.000 33.333 -1000.000 33.333 -1000.000  0.770 3.517 5.019 31.327 -8.172e-14 8.31098 7.48946 1.396e+06
0.750 0.200 0.229 3.5074866 1.147 50.999 33.333 -1000.000 33.333 -1000.000 33.333 -1000.000  0.770 3.517 5.019 31.327 -8.176e-14 8.31393 7.50866 1.395e+06
0.750 0.200 0.229 3.5064866 1.147 50.999 33.333 -1000.000 33.333 -1000.000 33.333 -1000.000  0.770 3.517 5.019 31.327 -8.180e-14 8.31686 7.52704 1.395e+06
0.750 0.200 0.229 3.5054866 1.147 50.999 33.333 -1000.000 33.333 -1000.000 33.333 -1000.000  0.770 3.517 5.019 31.327 -8.184e-14 8.31977 7.54467 1.394e+06
0.750 0.200 0.229 3.5044866 1.147 50.999 33.334 -1000.000 33.334 -1000.000 33.334 -1000.000  0.770 3.517 5.019 31.327 -8.188e-14 8.32265 7.56160 1.393e+06
0.750 0.200 0.229 3.5034866 1.146 50.999 33.334 -1000.000 33.334 -1000.000 33.334 -1000.000  0.770 3.517 5.019 31.327 -8.191e-14 8.32552 7.57789 1.393e+06
0.750 0.200 0.229 3.5024866 1.146 50.999 33.334 -1000.000 33.334 -1000.000 33.334 -1000.000  0.770 3.517 5.019 31.327 -8.195e-14 8.32837 7.59358 1.392e+06
0.750 0.200 0.229 3.5014866 1.146 50.998 33.335 -1000.000 33.335 -1000.000 33.335 -1000.000  0.770 3.517 5.019 31.327 -8.199e-14 8.33120 7.60871 1.391e+06
0.750 0.200 0.229 3.5004866 1.146 50.998 33.335 -1000.000 33.335 -1000.000 33.335 -1000.000  0.770 3.517 5.019 31.327 -8.203e-14 8.33400 7.62333 1.391e+06
0.750 0.200 0.229 3.4994866 1.146 50.998 33.335 -1000.000 33.335 -1000.000 33.335 -1000.000  0.770 3.517 5.019 31.327 -8.207e-14 8.33679 7.63747 1.390e+06
0.750 0.200 0.229 3.4984866 1.145 50.998 33.335 -1000.000 33.335 -1000.000 33.335 -1000.000  0.770 3.517 5.019 31.327 -8.211e-14 8.33956 7.65116 1.389e+06
0.750 0.200 0.229 3.4974866 1.145 50.998 33.336 -1000.000 33.336 -1000.000 33.336 -1000.000  0.770 3.517 5.019 31.327 -8.215e-14 8.34231 7.66442 1.389e+06
0.750 0.200 0.229 3.4964866 1.145 50.998 33.336 -1000.000 33.336 -1000.000 33.336 -1000.000  0.770 3.517 5.019 31.327 -8.219e-14 8.34505 7.67728 1.388e+06
0.750 0.200 0.229 3.4954866 1.145 50.998 33.336 -1000.000 33.336 -1000.000 33.336 -1000.000  0.770 3.517 5.019 31.327 -8.223e-14 8.34776 7.68977 1.387e+06
0.750 0.200 0.229 3.4944866 1.145 50.998 33.337 -1000.000 33.337 -1000.000 33.337 -1000.000  0.770 3.517 5.019 31.327 -8.227e-14 8.35045 7.70190 1.387e+06
0.750 0.200 0.229 3.4934866 1.144 50.998 33.337 -1000.000 33.337 -1000.000 33.337 -1000.000  0.770 3.517 5.019 31.327 -8.231e-14 8.35313 7.71369 1.386e+06
0.750 0.200 0.229 3.4924866 1.144 50.998 33.337 -1000.000 33.337 -1000.000 33.337 -1000.000  0.770 3.517 5.019 31.327 -8.234e-14 8.35579 7.72517 1.385e+06
0.750 0.200 0.229 3.4914866 1.144 50.998 33.337 -1000.000 33.337 -1000.000 33.337 -1000.000  0.770 3.517 5.019 31.327 -8.238e-14 8.35843 7.73635 1.385e+06
0.750 0.200 0.229 3.4904866 1.144 50.998 33.338 -1000.000 33.338 -1000.000 33.338 -1000.000  0.770 3.517 5.019 31.327 -8.242e-14 8.36106 7.74724 1.384e+06
0.750 0.200 0.229 3.4894866 1.143 50.998 33.338 -1000.000 33.338 -1000.000 33.338 -1000.000  0.770 3.517 5.019 31.327 -8.246e-14 8.36367 7.75786 1.383e+06
0.750 0.200 0.229 3.4884866 1.143 50.998 33.338 -1000.000 33.338 -1000.000 33.338 -1000.000  0.770 3.517 5.019 31.327 -8.250e-14 8.36626 7.76823 1.383e+06
0.750 0.200 0.229 3.4874866 1.143 50.998 33.339 -1000.000 33.339 -1000.000 33.339 -1000.000  0.770 3.517 5.019 31.327 -8.254e-14 8.36883 7.77834 1.382e+06
0.750 0.200 0.229 3.4864866 1.143 50.998 33.339 -1000.000 33.339 -1000.000 33.339 -1000.000  0.770 3.517 5.019 31.327 -8.258e-14 8.37139 7.78822 1.381e+06
0.750 0.200 0.229 3.4854866 1.143 50.998 33.339 -1000.000 33.339 -1000.000 33.339 -1000.000  0.770 3.517 5.019 31.327 -8.262e-14 8.37394 7.79788 1.381e+06
0.750 0.200 0.229 3.4844866 1.142 50.998 33.339 -1000.000 33.339 -1000.000 33.339 -1000.000  0.770 3.517 5.019 31.327 -8.266e-14 8.37646 7.80732 1.380e+06
0.750 0.200 0.229 3.4834866 1.142 50.998 33.340 -1000.000 33.340 -1000.000 33.340 -1000.000  0.770 3.517 5.019 31.327 -8.270e-14 8.37897 7.81656 1.379e+06
0.750 0.200 0.229 3.4824866 1.142 50.998 33.340 -1000.000 33.340 -1000.000 33.340 -1000.000  0.770 3.517 5.019 31.327 -8.274e-14 8.38147 7.82560 1.379e+06
0.750 0.200 0.229 3.4814866 1.142 50.998 33.340 -1000.000 33.340 -1000.000 33.340 -1000.000  0.770 3.517 5.019 31.327 -8.278e-14 8.38395 7.83445 1.378e+06
0.750 0.200 0.229 3.4804866 1.141 50.998 33.341 -1000.000 33.341 -1000.000 33.341 -1000.000  0.770 3.517 5.019 31.327 -8.282e-14 8.38641 7.84312 1.377e+06
0.750 0.200 0.229 3.4794866 1.141 50.998 33.341 -1000.000 33.341 -1000.000 33.341 -1000.000  0.770 3.517 5.019 31.327 -8.286e-14 8.38886 7.85162 1.377e+06
0.750 0.200 0.229 3.4784866 1.141 50.998 33.341 -1000.000 33.341 -1000.000 33.341 -1000.000  0.770 3.517 5.019 31.327 -8.290e-14 8.39129 7.85995 1.376e+06
0.750 0.200 0.229 3.4774866 1.141 50.997 33.342 -1000.000 33.342 -1000.000 33.342 -1000.000  0.770 3.517 5.019 31.327 -8.294e-14 8.39371 7.86812 1.375e+06
0.750 0.200 0.229 3.4764866 1.141 50.997 33.342 -1000.000 33.342 -1000.000 33.342 -1000.000  0.770 3.517 5.019 31.327 -8.298e-14 8.39612 7.87613 1.375e+06
0.750 0.200 0.229 3.4754866 1.140 50.997 33.342 -1000.000 33.342 -1000.000 33.342 -1000.000  0.770 3.517 5.019 31.327 -8.302e-14 8.39851 7.88400 1.374e+06
0.750 0.200 0.229 3.4744866 1.140 50.997 33.342 -1000.000 33.342 -1000.000 33.342 -1000.000  0.770 3.517 5.019 31.327 -8.306e-14 8.40089 7.89172 1.373e+06
0.750 0.200 0.229 3.4734866 1.140 50.997 33.343 -1000.000 33.343 -1000.000 33.343 -1000.000  0.770 3.517 5.019 31.327 -8.310e-14 8.40325 7.89931 1.373e+06
0.750 0.200 0.229 3.4724866 1.140 50.997 33.343 -1000.000 33.343 -1000.000 33.343 -1000.000  0.770 3.517 5.019 31.327 -8.314e-14 8.40560 7.90676 1.372e+06
0.750 0.200 0.229 3.4714866 1.140 50.997 33.343 -1000.000 33.343 -1000.000 33.343 -1000.000  0.770 3.517 5.019 31.327 -8.318e-14 8.40793 7.91408 1.372e+06
0.750 0.200 0.229 3.4704866 1.139 50.997 33.344 -1000.000 33.344 -1000.000 33.344 -1000.000  0.770 3.517 5.019 31.327 -8.322e-14 8.41025 7.92127 1.371e+06
0.750 0.200 0.229 3.4694866 1.139 50.997 33.344 -1000.000 33.344 -1000.000 33.344 -1000.000  0.770 3.517 5.019 31.327 -8.326e-14 8.41256 7.92835 1.370e+06
0.750 0.200 0.229 3.4684866 1.139 50.997 33.344 -1000.000 33.344 -1000.000 33.344 -1000.000  0.770 3.517 5.019 31.327 -8.330e-14 8.41485 7.93531 1.370e+06
0.750 0.200 0.229 3.4674866 1.139 50.997 33.344 -1000.000 33.344 -1000.000 33.344 -1000.000  0.770 3.517 5.019 31.327 -8.334e-14 8.41714 7.94215 1.369e+06
0.750 0.200 0.229 3.4664866 1.138 50.997 33.345 -1000.000 33.345 -1000.000 33.345 -1000.000  0.770 3.517 5.019 31.327 -8.338e-14 8.41940 7.94889 1.368e+06
0.750 0.200 0.229 3.4654866 1.138 50.997 33.345 -1000.000 33.345 -1000.000 33.345 -1000.000  0.770 3.517 5.019 31.327 -8.342e-14 8.42166 7.95552 1.368e+06
0.750 0.200 0.229 3.4644866 1.138 50.997 33.345 -1000.000 33.345 -1000.000 33.345 -1000.000  0.770 3.517 5.019 31.327 -8.346e-14 8.42390 7.96205 1.367e+06
0.750 0.200 0.229 3.4634866 1.138 50.997 33.346 -1000.000 33.346 -1000.000 33.346 -1000.000  0.770 3.517 5.019 31.327 -8.350e-14 8.42613 7.96847 1.366e+06
0.750 0.200 0.229 3.4624866 1.138 50.997 33.346 -1000.000 33.346 -1000.000 33.346 -1000.000  0.770 3.517 5.019 31.327 -8.354e-14 8.42835 7.97480 1.366e+06
0.750 0.200 0.229 3.4614866 1.137 50.997 33.346 -1000.000 33.346 -1000.000 33.346 -1000.000  0.770 3.517 5.019 31.327 -8.358e-14 8.43055 7.98104 1.365e+06
0.750 0.200 0.229 3.4604866 1.137 50.997 33.346 -1000.000 33.346 -1000.000 33.346 -1000.000  0.770 3.517 5.019 31.327 -8.362e-14 8.43275 7.98719 1.364e+06
0.750 0.200 0.229 3.4594866 1.137 50.997 33.347 -1000.000 33.347 -1000.000 33.347 -1000.000  0.770 3.517 5.019 31.327 -8.366e-14 8.43493 7.99324 1.364e+06
0.750 0.200 0.229 3.4584866 1.137 50.997 33.347 -1000.000 33.347 -1000.000 33.347 -1000.000  0.770 3.517 5.019 31.327 -8.370e-14 8.43710 7.99921 1.363e+06
0.750 0.200 0.229 3.4574866 1.136 50.997 33.347 -1000.000 33.347 -1000.000 33.347 -1000.000  0.770 3.517 5.019 31.327 -8.374e-14 8.43925 8.00510 1.362e+06
0.750 0.200 0.229 3.4564866 1.136 50.997 33.348 -1000.000 33.348 -1000.000 33.348 -1000.000  0.770 3.517 5.019 31.327 -8.378e-14 8.44140 8.01091 1.362e+06
0.750 0.200 0.229 3.4554866 1.136 50.997 33.348 -1000.000 33.348 -1000.000 33.348 -1000.000  0.770 3.517 5.019 31.327 -8.382e-14 8.44353 8.01663 1.361e+06
0.750 0.200 0.229 3.4544866 1.136 50.997 33.348 -1000.000 33.348 -1000.000 33.348 -1000.000  0.770 3.517 5.019 31.327 -8.386e-14 8.44566 8.02228 1.360e+06
0.750 0.200 0.229 3.4534866 1.136 50.996 33.349 -1000.000 33.349 -1000.000 33.349 -1000.000  0.770 3.517 5.019 31.327 -8.390e-14 8.44777 8.02786 1.360e+06
0.750 0.200 0.229 3.4524866 1.135 50.996 33.349 -1000.000 33.349 -1000.000 33.349 -1000.000  0.770 3.517 5.019 31.327 -8.394e-14 8.44987 8.03336 1.359e+06
0.750 0.200 0.229 3.4514866 1.135 50.996 33.349 -1000.000 33.349 -1000.000 33.349 -1000.000  0.770 3.517 5.019 31.327 -8.398e-14 8.45196 8.03879 1.358e+06
0.750 0.200 0.229 3.4504866 1.135 50.996 33.349 -1000.000 33.349 -1000.000 33.349 -1000.000  0.770 3.517 5.019 31.327 -8.402e-14 8.45403 8.04415 1.358e+06
0.750 0.200 0.229 3.4494866 1.135 50.996 33.350 -1000.000 33.350 -1000.000 33.350 -1000.000  0.770 3.517 5.019 31.327 -8.406e-14 8.45610 8.04944 1.357e+06
0.750 0.200 0.229 3.4484866 1.134 50.996 33.350 -1000.000 33.350 -1000.000 33.350 -1000.000  0.770 3.517 5.019 31.327 -8.410e-14 8.45816 8.05466 1.356e+06
0.750 0.200 0.229 3.4474866 1.134 50.996 33.350 -1000.000 33.350 -1000.000 33.350 -1000.000  0.770 3.517 5.019 31.327 -8.414e-14 8.46020 8.05982 1.356e+06
0.750 0.200 0.229 3.4464866 1.134 50.996 33.351 -1000.000 33.351 -1000.000 33.351 -1000.000  0.770 3.517 5.019 31.327 -8.418e-14 8.46224 8.06492 1.355e+06
0.750 0.200 0.229 3.4454866 1.134 50.996 33.351 -1000.000 33.351 -1000.000 33.351 -1000.000  0.770 3.517 5.019 31.327 -8.423e-14 8.46426 8.06996 1.354e+06
0.750 0.200 0.229 3.4444866 1.134 50.996 33.351 -1000.000 33.351 -1000.000 33.351 -1000.000  0.770 3.517 5.019 31.327 -8.427e-14 8.46627 8.07493 1.354e+06
0.750 0.200 0.229 3.4434866 1.133 50.996 33.351 -1000.000 33.351 -1000.000 33.351 -1000.000  0.770 3.517 5.019 31.327 -8.431e-14 8.46828 8.07985 1.353e+06
0.750 0.200 0.229 3.4424866 1.133 50.996 33.352 -1000.000 33.352 -1000.000 33.352 -1000.000  0.770 3.517 5.019 31.327 -8.435e-14 8.47027 8.08471 1.352e+06
0.750 0.200 0.229 3.4414866 1.133 50.996 33.352 -1000.000 33.352 -1000.000 33.352 -1000.000  0.770 3.517 5.019 31.327 -8.439e-14 8.47226 8.08951 1.352e+06
0.750 0.200 0.229 3.4404866 1.133 50.996 33.352 -1000.000 33.352 -1000.000 33.352 -1000.000  0.770 3.517 5.019 31.327 -8.443e-14 8.47423 8.09426 1.351e+06
0.750 0.200 0.229 3.4394866 1.132 50.996 33.353 -1000.000 33.353 -1000.000 33.353 -1000.000  0.770 3.517 5.019 31.327 -8.447e-14 8.47619 8.09896 1.350e+06
0.750 0.200 0.229 3.4384866 1.132 50.996 33.353 -1000.000 33.353 -1000.000 33.353 -1000.000  0.770 3.517 5.019 31.327 -8.451e-14 8.47815 8.10360 1.350e+06
0.750 0.200 0.229 3.4374866 1.132 50.996 33.353 -1000.000 33.353 -1000.000 33.353 -1000.000  0.770 3.517 5.019 31.327 -8.455e-14 8.48009 8.10819 1.349e+06
0.750 0.200 0.229 3.4364866 1.132 50.996 33.354 -1000.000 33.354 -1000.000 33.354 -1000.000  0.770 3.517 5.019 31.327 -8.459e-14 8.48203 8.11273 1.349e+06
0.750 0.200 0.229 3.4354866 1.132 50.996 33.354 -1000.000 33.354 -1000.000 33.354 -1000.000  0.770 3.517 5.019 31.327 -8.463e-14 8.48395 8.11723 1.348e+06
0.750 0.200 0.229 3.4344866 1.131 50.996 33.354 -1000.000 33.354 -1000.000 33.354 -1000.000  0.770 3.517 5.019 31.327 -8.468e-14 8.48587 8.12167 1.347e+06
0.750 0.200 0.229 3.4334866 1.131 50.996 33.354 -1000.000 33.354 -1000.000 33.354 -1000.000  0.770 3.517 5.019 31.327 -8.472e-14 8.48777 8.12607 1.347e+06
0.750 0.200 0.229 3.4324866 1.131 50.996 33.355 -1000.000 33.355 -1000.000 33.355 -1000.000  0.770 3.517 5.019 31.327 -8.476e-14 8.48967 8.13042 1.346e+06
0.750 0.200 0.229 3.4314866 1.131 50.996 33.355 -1000.000 33.355 -1000.000 33.355 -1000.000  0.770 3.517 5.019 31.327 -8.480e-14 8.49156 8.13472 1.345e+06
0.750 0.200 0.229 3.4304866 1.131 50.996 33.355 -1000.000 33.355 -1000.000 33.355 -1000.000  0.770 3.517 5.019 31.327 -8.484e-14 8.49344 8.13898 1.345e+06
0.750 0.200 0.229 3.4294866 1.130 50.995 33.356 -1000.000 33.356 -1000.000 33.356 -1000.000  0.770 3.517 5.019 31.327 -8.488e-14 8.49531 8.14320 1.344e+06
0.750 0.200 0.229 3.4284866 1.130 50.995 33.356 -1000.000 33.356 -1000.000 33.356 -1000.000  0.770 3.517 5.019 31.327 -8.492e-14 8.49717 8.14738 1.343e+06
0.750 0.200 0.229 3.4274866 1.130 50.995 33.356 -1000.000 33.356 -1000.000 33.356 -1000.000  0.770 3.517 5.019 31.327 -8.496e-14 8.49902 8.15151 1.343e+06
0.750 0.200 0.229 3.4264866 1.130 50.995 33.356 -1000.000 33.356 -1000.000 33.356 -1000.000  0.770 3.517 5.019 31.327 -8.501e-14 8.50086 8.15560 1.342e+06
0.750 0.200 0.229 3.4254866 1.129 50.995 33.357 -1000.000 33.357 -1000.000 33.357 -1000.000  0.770 3.517 5.019 31.327 -8.505e-14 8.50270 8.15965 1.341e+06
0.750 0.200 0.229 3.4244866 1.129 50.995 33.357 -1000.000 33.357 -1000.000 33.357 -1000.000  0.770 3.517 5.019 31.327 -8.509e-14 8.50452 8.16367 1.341e+06
0.750 0.200 0.229 3.4234866 1.129 50.995 33.357 -1000.000 33.357 -1000.000 33.357 -1000.000  0.770 3.517 5.019 31.327 -8.513e-14 8.50634 8.16764 1.340e+06
0.750 0.200 0.229 3.4224866 1.129 50.995 33.358 -1000.000 33.358 -1000.000 33.358 -1000.000  0.770 3.517 5.019 31.327 -8.517e-14 8.50815 8.17158 1.339e+06
0.750 0.200 0.229 3.4214866 1.129 50.995 33.358 -1000.000 33.358 -1000.000 33.358 -1000.000  0.770 3.517 5.019 31.327 -8.521e-14 8.50995 8.17548 1.339e+06
0.750 0.200 0.229 3.4204866 1.128 50.995 33.358 -1000.000 33.358 -1000.000 33.358 -1000.000  0.770 3.517 5.019 31.327 -8.525e-14 8.51174 8.17934 1.338e+06
0.750 0.200 0.229 3.4194866 1.128 50.995 33.359 -1000.000 33.359 -1000.000 33.359 -1000.000  0.770 3.517 5.019 31.327 -8.530e-14 8.51353 8.18317 1.337e+06
0.750 0.200 0.229 3.4184866 1.128 50.995 33.359 -1000.000 33.359 -1000.000 33.359 -1000.000  0.770 3.517 5.019 31.327 -8.534e-14 8.51530 8.18696 1.337e+06
0.750 0.200 0.229 3.4174866 1.128 50.995 33.359 -1000.000 33.359 -1000.000 33.359 -1000.000  0.770 3.517 5.019 31.327 -8.538e-14 8.51707 8.19071 1.336e+06
0.750 0.200 0.229 3.4164866 1.127 50.995 33.359 -1000.000 33.359 -1000.000 33.359 -1000.000  0.770 3.517 5.019 31.327 -8.542e-14 8.51883 8.19444 1.335e+06
0.750 0.200 0.229 3.4154866 1.127 50.995 33.360 -1000.000 33.360 -1000.000 33.360 -1000.000  0.770 3.517 5.019 31.327 -8.546e-14 8.52058 8.19813 1.335e+06
0.750 0.200 0.229 3.4144866 1.127 50.995 33.360 -1000.000 33.360 -1000.000 33.360 -1000.000  0.770 3.517 5.019 31.327 -8.550e-14 8.52233 8.20178 1.334e+06
0.750 0.200 0.229 3.4134866 1.127 50.995 33.360 -1000.000 33.360 -1000.000 33.360 -1000.000  0.770 3.517 5.019 31.327 -8.555e-14 8.52406 8.20541 1.334e+06
0.750 0.200 0.229 3.4124866 1.127 50.995 33.361 -1000.000 33.361 -1000.000 33.361 -1000.000  0.770 3.517 5.019 31.327 -8.559e-14 8.52579 8.20900 1.333e+06
0.750 0.200 0.229 3.4114866 1.126 50.995 33.361 -1000.000 33.361 -1000.000 33.361 -1000.000  0.770 3.517 5.019 31.327 -8.563e-14 8.52751 8.21256 1.332e+06
0.750 0.200 0.229 3.4104866 1.126 50.995 33.361 -1000.000 33.361 -1000.000 33.361 -1000.000  0.770 3.517 5.019 31.327 -8.567e-14 8.52922 8.21609 1.332e+06
0.750 0.200 0.229 3.4094866 1.126 50.995 33.362 -1000.000 33.362 -1000.000 33.362 -1000.000  0.770 3.517 5.019 31.327 -8.571e-14 8.53093 8.21959 1.331e+06
0.750 0.200 0.229 3.4084866 1.126 50.995 33.362 -1000.000 33.362 -1000.000 33.362 -1000.000  0.770 3.517 5.019 31.327 -8.575e-14 8.53263 8.22306 1.330e+06
0.750 0.200 0.229 3.4074866 1.125 50.995 33.362 -1000.000 33.362 -1000.000 33.362 -1000.000  0.770 3.517 5.019 31.327 -8.580e-14 8.53432 8.22650 1.330e+06
0.750 0.200 0.229 3.4064866 1.125 50.994 33.362 -1000.000 33.362 -1000.000 33.362 -1000.000  0.770 3.517 5.019 31.327 -8.584e-14 8.53600 8.22991 1.329e+06
0.750 0.200 0.229 3.4054866 1.125 50.994 33.363 -1000.000 33.363 -1000.000 33.363 -1000.000  0.770 3.517 5.019 31.327 -8.588e-14 8.53768 8.23330 1.328e+06
0.750 0.200 0.229 3.4044866 1.125 50.994 33.363 -1000.000 33.363 -1000.000 33.363 -1000.000  0.770 3.517 5.019 31.327 -8.592e-14 8.53935 8.23666 1.328e+06
0.750 0.200 0.229 3.4034866 1.125 50.994 33.363 -1000.000 33.363 -1000.000 33.363 -1000.000  0.770 3.517 5.019 31.327 -8.596e-14 8.54101 8.23998 1.327e+06
0.750 0.200 0.229 3.4024866 1.124 50.994 33.364 -1000.000 33.364 -1000.000 33.364 -1000.000  0.770 3.517 5.019 31.327 -8.601e-14 8.54266 8.24329 1.326e+06
0.750 0.200 0.229 3.4014866 1.124 50.994 33.364 -1000.000 33.364 -1000.000 33.364 -1000.000  0.770 3.517 5.019 31.327 -8.605e-14 8.54431 8.24656 1.326e+06
0.750 0.200 0.229 3.4004866 1.124 50.994 33.364 -1000.000 33.364 -1000.000 33.364 -1000.000  0.770 3.517 5.019 31.327 -8.609e-14 8.54595 8.24981 1.325e+06
0.750 0.200 0.229 3.3994866 1.124 50.994 33.364 -1000.000 33.364 -1000.000 33.364 -1000.000  0.770 3.517 5.019 31.327 -8.613e-14 8.54758 8.25304 1.324e+06
0.750 0.200 0.229 3.3984866 1.123 50.994 33.365 -1000.000 33.365 -1000.000 33.365 -1000.000  0.770 3.517 5.019 31.327 -8.618e-14 8.54921 8.25623 1.324e+06
0.750 0.200 0.229 3.3974866 1.123 50.994 33.365 -1000.000 33.365 -1000.000 33.365 -1000.000  0.770 3.517 5.019 31.327 -8.622e-14 8.55083 8.25941 1.323e+06
0.750 0.200 0.229 3.3964866 1.123 50.994 33.365 -1000.000 33.365 -1000.000 33.365 -1000.000  0.770 3.517 5.019 31.327 -8.626e-14 8.55244 8.26256 1.322e+06
0.750 0.200 0.229 3.3954866 1.123 50.994 33.366 -1000.000 33.366 -1000.000 33.366 -1000.000  0.770 3.517 5.019 31.327 -8.630e-14 8.55405 8.26568 1.322e+06
0.750 0.200 0.229 3.3944866 1.123 50.994 33.366 -1000.000 33.366 -1000.000 33.366 -1000.000  0.770 3.517 5.019 31.327 -8.635e-14 8.55565 8.26878 1.321e+06
0.750 0.200 0.229 3.3934866 1.122 50.994 33.366 -1000.000 33.366 -1000.000 33.366 -1000.000  0.770 3.517 5.019 31.327 -8.639e-14 8.55724 8.27186 1.321e+06
0.750 0.200 0.229 3.3924866 1.122 50.994 33.367 -1000.000 33.367 -1000.000 33.367 -1000.000  0.770 3.517 5.019 31.327 -8.643e-14 8.55882 8.27492 1.320e+06
0.750 0.200 0.229 3.3914866 1.122 50.994 33.367 -1000.000 33.367 -1000.000 33.367 -1000.000  0.770 3.517 5.019 31.327 -8.647e-14 8.56040 8.27795 1.319e+06
0.750 0.200 0.229 3.3904866 1.122 50.994 33.367 -1000.000 33.367 -1000.000 33.367 -1000.000  0.770 3.517 5.019 31.327 -8.651e-14 8.56198 8.28096 1.319e+06
0.750 0.200 0.229 3.3894866 1.121 50.994 33.367 -1000.000 33.367 -1000.000 33.367 -1000.000  0.770 3.517 5.019 31.327 -8.656e-14 8.56354 8.28394 1.318e+06
0.750 0.200 0.229 3.3884866 1.121 50.994 33.368 -1000.000 33.368 -1000.000 33.368 -1000.000  0.770 3.517 5.019 31.327 -8.660e-14 8.56510 8.28691 1.317e+06
0.750 0.200 0.229 3.3874866 1.121 50.994 33.368 -1000.000 33.368 -1000.000 33.368 -1000.000  0.770 3.517 5.019 31.327 -8.664e-14 8.56666 8.28985 1.317e+06
0.750 0.200 0.229 3.3864866 1.121 50.994 33.368 -1000.000 33.368 -1000.000 33.368 -1000.000  0.770 3.517 5.019 31.327 -8.669e-14 8.56820 8.29277 1.316e+06
0.750 0.200 0.229 3.3854866 1.121 50.994 33.369 -1000.000 33.369 -1000.000 33.369 -1000.000  0.770 3.517 5.019 31.327 -8.673e-14 8.56975 8.29568 1.315e+06
0.750 0.200 0.229 3.3844866 1.120 50.994 33.369 -1000.000 33.369 -1000.000 33.369 -1000.000  0.770 3.517 5.019 31.327 -8.677e-14 8.57128 8.29856 1.315e+06
0.750 0.200 0.229 3.3834866 1.120 50.994 33.369 -1000.000 33.369 -1000.000 33.369 -1000.000  0.770 3.517 5.019 31.327 -8.681e-14 8.57281 8.30142 1.314e+06
0.750 0.200 0.229 3.3824866 1.120 50.993 33.370 -1000.000 33.370 -1000.000 33.370 -1000.000  0.770 3.517 5.019 31.327 -8.686e-14 8.57433 8.30426 1.313e+06
0.750 0.200 0.229 3.3814866 1.120 50.993 33.370 -1000.000 33.370 -1000.000 33.370 -1000.000  0.770 3.517 5.019 31.327 -8.690e-14 8.57585 8.30708 1.313e+06
0.750 0.200 0.229 3.3804866 1.120 50.993 33.370 -1000.000 33.370 -1000.000 33.370 -1000.000  0.770 3.517 5.019 31.327 -8.694e-14 8.57736 8.30988 1.312e+06
0.750 0.200 0.229 3.3794866 1.119 50.993 33.370 -1000.000 33.370 -1000.000 33.370 -1000.000  0.770 3.517 5.019 31.327 -8.698e-14 8.57886 8.31266 1.311e+06
0.750 0.200 0.229 3.3784866 1.119 50.993 33.371 -1000.000 33.371 -1000.000 33.371 -1000.000  0.770 3.517 5.019 31.327 -8.703e-14 8.58036 8.31542 1.311e+06
0.750 0.200 0.229 3.3774866 1.119 50.993 33.371 -1000.000 33.371 -1000.000 33.371 -1000.000  0.770 3.517 5.019 31.327 -8.707e-14 8.58186 8.31817 1.310e+06
0.750 0.200 0.229 3.3764866 1.119 50.993 33.371 -1000.000 33.371 -1000.000 33.371 -1000.000  0.770 3.517 5.019 31.327 -8.711e-14 8.58334 8.32089 1.310e+06
0.750 0.200 0.229 3.3754866 1.118 50.993 33.372 -1000.000 33.372 -1000.000 33.372 -1000.000  0.770 3.517 5.019 31.327 -8.716e-14 8.58482 8.32360 1.309e+06
0.750 0.200 0.229 3.3744866 1.118 50.993 33.372 -1000.000 33.372 -1000.000 33.372 -1000.000  0.770 3.517 5.019 31.327 -8.720e-14 8.58630 8.32629 1.308e+06
0.750 0.200 0.229 3.3734866 1.118 50.993 33.372 -1000.000 33.372 -1000.000 33.372 -1000.000  0.770 3.517 5.019 31.327 -8.724e-14 8.58777 8.32896 1.308e+06
0.750 0.200 0.229 3.3724866 1.118 50.993 33.373 -1000.000 33.373 -1000.000 33.373 -1000.000  0.770 3.517 5.019 31.327 -8.729e-14 8.58923 8.33161 1.307e+06
0.750 0.200 0.229 3.3714866 1.118 50.993 33.373 -1000.000 33.373 -1000.000 33.373 -1000.000  0.770 3.517 5.019 31.327 -8.733e-14 8.59069 8.33424 1.306e+06
0.750 0.200 0.229 3.3704866 1.117 50.993 33.373 -1000.000 33.373 -1000.000 33.373 -1000.000  0.770 3.517 5.019 31.327 -8.737e-14 8.59214 8.33686 1.306e+06
0.750 0.200 0.229 3.3694866 1.117 50.993 33.373 -1000.000 33.373 -1000.000 33.373 -1000.000  0.770 3.517 5.019 31.327 -8.742e-14 8.59359 8.33947 1.305e+06
0.750 0.200 0.229 3.3684866 1.117 50.993 33.374 -1000.000 33.374 -1000.000 33.374 -1000.000  0.770 3.517 5.019 31.327 -8.746e-14 8.59503 8.34205 1.304e+06
0.750 0.200 0.229 3.3674866 1.117 50.993 33.374 -1000.000 33.374 -1000.000 33.374 -1000.000  0.770 3.517 5.019 31.327 -8.750e-14 8.59647 8.34462 1.304e+06
0.750 0.200 0.229 3.3664866 1.116 50.993 33.374 -1000.000 33.374 -1000.000 33.374 -1000.000  0.770 3.517 5.019 31.327 -8.755e-14 8.59790 8.34717 1.303e+06
0.750 0.200 0.229 3.3654866 1.116 50.993 33.375 -1000.000 33.375 -1000.000 33.375 -1000.000  0.770 3.517 5.019 31.327 -8.759e-14 8.59932 8.34971 1.302e+06
0.750 0.200 0.229 3.3644866 1.116 50.993 33.375 -1000.000 33.375 -1000.000 33.375 -1000.000  0.770 3.517 5.019 31.327 -8.763e-14 8.60074 8.35223 1.302e+06
0.750 0.200 0.229 3.3634866 1.116 50.993 33.375 -1000.000 33.375 -1000.000 33.375 -1000.000  0.770 3.517 5.019 31.327 -8.768e-14 8.60216 8.35473 1.301e+06
0.750 0.200 0.229 3.3624866 1.116 50.993 33.376 -1000.000 33.376 -1000.000 33.376 -1000.000  0.770 3.517 5.019 31.327 -8.772e-14 8.60357 8.35722 1.300e+06
0.750 0.200 0.229 3.3614866 1.115 50.993 33.376 -1000.000 33.376 -1000.000 33.376 -1000.000  0.770 3.517 5.019 31.327 -8.776e-14 8.60497 8.35969 1.300e+06
0.750 0.200 0.229 3.3604866 1.115 50.993 33.376 -1000.000 33.376 -1000.000 33.376 -1000.000  0.770 3.517 5.019 31.327 -8.781e-14 8.60637 8.36215 1.299e+06
0.750 0.200 0.229 3.3594866 1.115 50.992 33.376 -1000.000 33.376 -1000.000 33.376 -1000.000  0.770 3.517 5.019 31.327 -8.785e-14 8.60777 8.36459 1.299e+06
0.750 0.200 0.229 3.3584866 1.115 50.992 33.377 -1000.000 33.377 -1000.000 33.377 -1000.000  0.770 3.517 5.019 31.327 -8.789e-14 8.60915 8.36702 1.298e+06
0.750 0.200 0.229 3.3574866 1.114 50.992 33.377 -1000.000 33.377 -1000.000 33.377 -1000.000  0.770 3.517 5.019 31.327 -8.794e-14 8.61054 8.36943 1.297e+06
0.750 0.200 0.229 3.3564866 1.114 50.992 33.377 -1000.000 33.377 -1000.000 33.377 -1000.000  0.770 3.517 5.019 31.327 -8.798e-14 8.61192 8.37183 1.297e+06
0.750 0.200 0.229 3.3554866 1.114 50.992 33.378 -1000.000 33.378 -1000.000 33.378 -1000.000  0.770 3.517 5.019 31.327 -8.802e-14 8.61329 8.37421 1.296e+06
0.750 0.200 0.229 3.3544866 1.114 50.992 33.378 -1000.000 33.378 -1000.000 33.378 -1000.000  0.770 3.517 5.019 31.327 -8.807e-14 8.61466 8.37659 1.295e+06
0.750 0.200 0.229 3.3534866 1.114 50.992 33.378 -1000.000 33.378 -1000.000 33.378 -1000.000  0.770 3.517 5.019 31.327 -8.811e-14 8.61602 8.37894 1.295e+06
0.750 0.200 0.229 3.3524866 1.113 50.992 33.379 -1000.000 33.379 -1000.000 33.379 -1000.000  0.770 3.517 5.019 31.327 -8.816e-14 8.61738 8.38128 1.294e+06
0.750 0.200 0.229 3.3514866 1.113 50.992 33.379 -1000.000 33.379 -1000.000 33.379 -1000.000  0.770 3.517 5.019 31.327 -8.820e-14 8.61873 8.38361 1.293e+06
0.750 0.200 0.229 3.3504866 1.113 50.992 33.379 -1000.000 33.379 -1000.000 33.379 -1000.000  0.770 3.517 5.019 31.327 -8.824e-14 8.62008 8.38593 1.293e+06
0.750 0.200 0.229 3.3494866 1.113 50.992 33.380 -1000.000 33.380 -1000.000 33.380 -1000.000  0.770 3.517 5.019 31.327 -8.829e-14 8.62143 8.38823 1.292e+06
0.750 0.200 0.229 3.3484866 1.112 50.992 33.380 -1000.000 33.380 -1000.000 33.380 -1000.000  0.770 3.517 5.019 31.327 -8.833e-14 8.62276 8.39052 1.291e+06
0.750 0.200 0.229 3.3474866 1.112 50.992 33.380 -1000.000 33.380 -1000.000 33.380 -1000.000  0.770 3.517 5.019 31.327 -8.838e-14 8.62410 8.39279 1.291e+06
0.750 0.200 0.229 3.3464866 1.112 50.992 33.380 -1000.000 33.380 -1000.000 33.380 -1000.000  0.770 3.517 5.019 31.327 -8.842e-14 8.62543 8.39505 1.290e+06
0.750 0.200 0.229 3.3454866 1.112 50.992 33.381 -1000.000 33.381 -1000.000 33.381 -1000.000  0.770 3.517 5.019 31.327 -8.846e-14 8.62675 8.39730 1.290e+06
0.750 0.200 0.229 3.3444866 1.112 50.992 33.381 -1000.000 33.381 -1000.000 33.381 -1000.000  0.770 3.517 5.019 31.327 -8.851e-14 8.62807 8.39954 1.289e+06
0.750 0.200 0.229 3.3434866 1.111 50.992 33.381 -1000.000 33.381 -1000.000 33.381 -1000.000  0.770 3.517 5.019 31.327 -8.855e-14 8.62939 8.40176 1.288e+06
0.750 0.200 0.229 3.3424866 1.111 50.992 33.382 -1000.000 33.382 -1000.000 33.382 -1000.000  0.770 3.517 5.019 31.327 -8.860e-14 8.63070 8.40397 1.288e+06
0.750 0.200 0.229 3.3414866 1.111 50.992 33.382 -1000.000 33.382 -1000.000 33.382 -1000.000  0.770 3.517 5.019 31.327 -8.864e-14 8.63201 8.40617 1.287e+06
0.750 0.200 0.229 3.3404866 1.111 50.992 33.382 -1000.000 33.382 -1000.000 33.382 -1000.000  0.770 3.517 5.019 31.327 -8.868e-14 8.63331 8.40836 1.286e+06
0.750 0.200 0.229 3.3394866 1.110 50.992 33.383 -1000.000 33.383 -1000.000 33.383 -1000.000  0.770 3.517 5.019 31.327 -8.873e-14 8.63460 8.41054 1.286e+06
0.750 0.200 0.229 3.3384866 1.110 50.992 33.383 -1000.000 33.383 -1000.000 33.383 -1000.000  0.770 3.517 5.019 31.327 -8.877e-14 8.63590 8.41270 1.285e+06
0.750 0.200 0.229 3.3374866 1.110 50.992 33.383 -1000.000 33.383 -1000.000 33.383 -1000.000  0.770 3.517 5.019 31.327 -8.882e-14 8.63718 8.41485 1.284e+06
0.750 0.200 0.229 3.3364866 1.110 50.991 33.383 -1000.000 33.383 -1000.000 33.383 -1000.000  0.770 3.517 5.019 31.327 -8.886e-14 8.63847 8.41699 1.284e+06
0.750 0.200 0.229 3.3354866 1.110 50.991 33.384 -1000.000 33.384 -1000.000 33.384 -1000.000  0.770 3.517 5.019 31.327 -8.891e-14 8.63975 8.41912 1.283e+06
0.750 0.200 0.229 3.3344866 1.109 50.991 33.384 -1000.000 33.384 -1000.000 33.384 -1000.000  0.770 3.517 5.019 31.327 -8.895e-14 8.64102 8.42124 1.282e+06
0.750 0.200 0.229 3.3334866 1.109 50.991 33.384 -1000.000 33.384 -1000.000 33.384 -1000.000  0.770 3.517 5.019 31.327 -8.899e-14 8.64229 8.42334 1.282e+06
0.750 0.200 0.229 3.3324866 1.109 50.991 33.385 -1000.000 33.385 -1000.000 33.385 -1000.000  0.770 3.517 5.019 31.327 -8.904e-14 8.64356 8.42543 1.281e+06
0.750 0.200 0.229 3.3314866 1.109 50.991 33.385 -1000.000 33.385 -1000.000 33.385 -1000.000  0.770 3.517 5.019 31.327 -8.908e-14 8.64482 8.42752 1.281e+06
0.750 0.200 0.229 3.3304866 1.108 50.991 33.385 -1000.000 33.385 -1000.000 33.385 -1000.000  0.770 3.517 5.019 31.327 -8.913e-14 8.64608 8.42959 1.280e+06
0.750 0.200 0.229 3.3294866 1.108 50.991 33.386 -1000.000 33.386 -1000.000 33.386 -1000.000  0.770 3.517 5.019 31.327 -8.917e-14 8.64733 8.43165 1.279e+06
0.750 0.200 0.229 3.3284866 1.108 50.991 33.386 -1000.000 33.386 -1000.000 33.386 -1000.000  0.770 3.517 5.019 31.327 -8.922e-14 8.64858 8.43370 1.279e+06
0.750 0.200 0.229 3.3274866 1.108 50.991 33.386 -1000.000 33.386 -1000.000 33.386 -1000.000  0.770 3.517 5.019 31.327 -8.926e-14 8.64983 8.43574 1.278e+06
0.750 0.200 0.229 3.3264866 1.108 50.991 33.386 -1000.000 33.386 -1000.000 33.386 -1000.000  0.770 3.517 5.019 31.327 -8.931e-14 8.65107 8.43777 1.277e+06
0.750 0.200 0.229 3.3254866 1.107 50.991 33.387 -1000.000 33.387 -1000.000 33.387 -1000.000  0.770 3.517 5.019 31.327 -8.935e-14 8.65230 8.43979 1.277e+06
0.750 0.200 0.229 3.3244866 1.107 50.991 33.387 -1000.000 33.387 -1000.000 33.387 -1000.000  0.770 3.517 5.019 31.327 -8.940e-14 8.65353 8.44180 1.276e+06
0.750 0.200 0.229 3.3234866 1.107 50.991 33.387 -1000.000 33.387 -1000.000 33.387 -1000.000  0.770 3.517 5.019 31.327 -8.944e-14 8.65476 8.44380 1.275e+06
0.750 0.200 0.229 3.3224866 1.107 50.991 33.388 -1000.000 33.388 -1000.000 33.388 -1000.000  0.770 3.517 5.019 31.327 -8.949e-14 8.65599 8.44578 1.275e+06
0.750 0.200 0.229 3.3214866 1.106 50.991 33.388 -1000.000 33.388 -1000.000 33.388 -1000.000  0.770 3.517 5.019 31.327 -8.953e-14 8.65721 8.44776 1.274e+06
0.750 0.200 0.229 3.3204866 1.106 50.991 33.388 -1000.000 33.388 -1000.000 33.388 -1000.000  0.770 3.517 5.019 31.327 -8.958e-14 8.65842 8.44973 1.274e+06
0.750 0.200 0.229 3.3194866 1.106 50.991 33.389 -1000.000 33.389 -1000.000 33.389 -1000.000  0.770 3.517 5.019 31.327 -8.962e-14 8.65964 8.45169 1.273e+06
0.750 0.200 0.229 3.3184866 1.106 50.991 33.389 -1000.000 33.389 -1000.000 33.389 -1000.000  0.770 3.517 5.019 31.327 -8.967e-14 8.66084 8.45364 1.272e+06
0.750 0.200 0.229 3.3174866 1.106 50.991 33.389 -1000.000 33.389 -1000.000 33.389 -1000.000  0.770 3.517 5.019 31.327 -8.971e-14 8.66205 8.45558 1.272e+06
0.750 0.200 0.229 3.3164866 1.105 50.991 33.390 -1000.000 33.390 -1000.000 33.390 -1000.000  0.770 3.517 5.019 31.327 -8.976e-14 8.66325 8.45751 1.271e+06
0.750 0.200 0.229 3.3154866 1.105 50.991 33.390 -1000.000 33.390 -1000.000 33.390 -1000.000  0.770 3.517 5.019 31.327 -8.980e-14 8.66444 8.45942 1.270e+06
0.750 0.200 0.229 3.3144866 1.105 50.991 33.390 -1000.000 33.390 -1000.000 33.390 -1000.000  0.770 3.517 5.019 31.327 -8.985e-14 8.66564 8.46134 1.270e+06
0.750 0.200 0.229 3.3134866 1.105 50.990 33.390 -1000.000 33.390 -1000.000 33.390 -1000.000  0.770 3.517 5.019 31.327 -8.989e-14 8.66683 8.46324 1.269e+06
0.750 0.200 0.229 3.3124866 1.104 50.990 33.391 -1000.000 33.391 -1000.000 33.391 -1000.000  0.770 3.517 5.019 31.327 -8.994e-14 8.66801 8.46513 1.268e+06
0.750 0.200 0.229 3.3114866 1.104 50.990 33.391 -1000.000 33.391 -1000.000 33.391 -1000.000  0.770 3.517 5.019 31.327 -8.998e-14 8.66919 8.46701 1.268e+06
0.750 0.200 0.229 3.3104866 1.104 50.990 33.391 -1000.000 33.391 -1000.000 33.391 -1000.000  0.770 3.517 5.019 31.327 -9.003e-14 8.67037 8.46888 1.267e+06
0.750 0.200 0.229 3.3094866 1.104 50.990 33.392 -1000.000 33.392 -1000.000 33.392 -1000.000  0.770 3.517 5.019 31.327 -9.007e-14 8.67154 8.47075 1.266e+06
0.750 0.200 0.229 3.3084866 1.104 50.990 33.392 -1000.000 33.392 -1000.000 33.392 -1000.000  0.770 3.517 5.019 31.327 -9.012e-14 8.67271 8.47260 1.266e+06
0.750 0.200 0.229 3.3074866 1.103 50.990 33.392 -1000.000 33.392 -1000.000 33.392 -1000.000  0.770 3.517 5.019 31.327 -9.016e-14 8.67388 8.47445 1.265e+06
0.750 0.200 0.229 3.3064866 1.103 50.990 33.393 -1000.000 33.393 -1000.000 33.393 -1000.000  0.770 3.517 5.019 31.327 -9.021e-14 8.67504 8.47629 1.265e+06
0.750 0.200 0.229 3.3054866 1.103 50.990 33.393 -1000.000 33.393 -1000.000 33.393 -1000.000  0.770 3.517 5.019 31.327 -9.025e-14 8.67620 8.47812 1.264e+06
0.750 0.200 0.229 3.3044866 1.103 50.990 33.393 -1000.000 33.393 -1000.000 33.393 -1000.000  0.770 3.517 5.019 31.327 -9.030e-14 8.67735 8.47994 1.263e+06
0.750 0.200 0.229 3.3034866 1.102 50.990 33.394 -1000.000 33.394 -1000.000 33.394 -1000.000  0.770 3.517 5.019 31.327 -9.035e-14 8.67850 8.48175 1.263e+06
0.750 0.200 0.229 3.3024866 1.102 50.990 33.394 -1000.000 33.394 -1000.000 33.394 -1000.000  0.770 3.517 5.019 31.327 -9.039e-14 8.67965 8.48356 1.262e+06
0.750 0.200 0.229 3.3014866 1.102 50.990 33.394 -1000.000 33.394 -1000.000 33.394 -1000.000  0.770 3.517 5.019 31.327 -9.044e-14 8.68080 8.48535 1.261e+06
0.750 0.200 0.229 3.3004866 1.102 50.990 33.394 -1000.000 33.394 -1000.000 33.394 -1000.000  0.770 3.517 5.019 31.327 -9.048e-14 8.68194 8.48714 1.261e+06
0.750 0.200 0.229 3.2994866 1.102 50.990 33.395 -1000.000 33.395 -1000.000 33.395 -1000.000  0.770 3.517 5.019 31.327 -9.053e-14 8.68307 8.48892 1.260e+06
0.750 0.200 0.229 3.2984866 1.101 50.990 33.395 -1000.000 33.395 -1000.000 33.395 -1000.000  0.770 3.517 5.019 31.327 -9.057e-14 8.68421 8.49069 1.259e+06
0.750 0.200 0.229 3.2974866 1.101 50.990 33.395 -1000.000 33.395 -1000.000 33.395 -1000.000  0.770 3.517 5.019 31.327 -9.062e-14 8.68534 8.49245 1.259e+06
0.750 0.200 0.229 3.2964866 1.101 50.990 33.396 -1000.000 33.396 -1000.000 33.396 -1000.000  0.770 3.517 5.019 31.327 -9.067e-14 8.68646 8.49421 1.258e+06
0.750 0.200 0.229 3.2954866 1.101 50.990 33.396 -1000.000 33.396 -1000.000 33.396 -1000.000  0.770 3.517 5.019 31.327 -9.071e-14 8.68758 8.49595 1.258e+06
0.750 0.200 0.229 3.2944866 1.100 50.990 33.396 -1000.000 33.396 -1000.000 33.396 -1000.000  0.770 3.517 5.019 31.327 -9.076e-14 8.68870 8.49769 1.257e+06
0.750 0.200 0.229 3.2934866 1.100 50.990 33.397 -1000.000 33.397 -1000.000 33.397 -1000.000  0.770 3.517 5.019 31.327 -9.080e-14 8.68982 8.49942 1.256e+06
0.750 0.200 0.229 3.2924866 1.100 50.990 33.397 -1000.000 33.397 -1000.000 33.397 -1000.000  0.770 3.517 5.019 31.327 -9.085e-14 8.69093 8.50115 1.256e+06
0.750 0.200 0.229 3.2914866 1.100 50.990 33.397 -1000.000 33.397 -1000.000 33.397 -1000.000  0.770 3.517 5.019 31.327 -9.090e-14 8.69204 8.50286 1.255e+06
0.750 0.200 0.229 3.2904866 1.100 50.989 33.398 -1000.000 33.398 -1000.000 33.398 -1000.000  0.770 3.517 5.019 31.327 -9.094e-14 8.69315 8.50457 1.254e+06
0.750 0.200 0.229 3.2894866 1.099 50.989 33.398 -1000.000 33.398 -1000.000 33.398 -1000.000  0.770 3.517 5.019 31.327 -9.099e-14 8.69425 8.50627 1.254e+06
0.750 0.200 0.229 3.2884866 1.099 50.989 33.398 -1000.000 33.398 -1000.000 33.398 -1000.000  0.770 3.517 5.019 31.327 -9.103e-14 8.69535 8.50796 1.253e+06
0.750 0.200 0.229 3.2874866 1.099 50.989 33.398 -1000.000 33.398 -1000.000 33.398 -1000.000  0.770 3.517 5.019 31.327 -9.108e-14 8.69644 8.50965 1.252e+06
0.750 0.200 0.229 3.2864866 1.099 50.989 33.399 -1000.000 33.399 -1000.000 33.399 -1000.000  0.770 3.517 5.019 31.327 -9.113e-14 8.69754 8.51133 1.252e+06
0.750 0.200 0.229 3.2854866 1.098 50.989 33.399 -1000.000 33.399 -1000.000 33.399 -1000.000  0.770 3.517 5.019 31.327 -9.117e-14 8.69863 8.51300 1.251e+06
0.750 0.200 0.229 3.2844866 1.098 50.989 33.399 -1000.000 33.399 -1000.000 33.399 -1000.000  0.770 3.517 5.019 31.327 -9.122e-14 8.69971 8.51466 1.251e+06
0.750 0.200 0.229 3.2834866 1.098 50.989 33.400 -1000.000 33.400 -1000.000 33.400 -1000.000  0.770 3.517 5.019 31.327 -9.126e-14 8.70079 8.51632 1.250e+06
0.750 0.200 0.229 3.2824866 1.098 50.989 33.400 -1000.000 33.400 -1000.000 33.400 -1000.000  0.770 3.517 5.019 31.327 -9.131e-14 8.70187 8.51797 1.249e+06
0.750 0.200 0.229 3.2814866 1.098 50.989 33.400 -1000.000 33.400 -1000.000 33.400 -1000.000  0.770 3.517 5.019 31.327 -9.136e-14 8.70295 8.51961 1.249e+06
0.750 0.200 0.229 3.2804866 1.097 50.989 33.401 -1000.000 33.401 -1000.000 33.401 -1000.000  0.770 3.517 5.019 31.327 -9.140e-14 8.70402 8.52124 1.248e+06
0.750 0.200 0.229 3.2794866 1.097 50.989 33.401 -1000.000 33.401 -1000.000 33.401 -1000.000  0.770 3.517 5.019 31.327 -9.145e-14 8.70509 8.52287 1.247e+06
0.750 0.200 0.229 3.2784866 1.097 50.989 33.401 -1000.000 33.401 -1000.000 33.401 -1000.000  0.770 3.517 5.019 31.327 -9.150e-14 8.70616 8.52449 1.247e+06
0.750 0.200 0.229 3.2774866 1.097 50.989 33.402 -1000.000 33.402 -1000.000 33.402 -1000.000  0.770 3.517 5.019 31.327 -9.154e-14 8.70722 8.52611 1.246e+06
0.750 0.200 0.229 3.2764866 1.096 50.989 33.402 -1000.000 33.402 -1000.000 33.402 -1000.000  0.770 3.517 5.019 31.327 -9.159e-14 8.70828 8.52772 1.246e+06
0.750 0.200 0.229 3.2754866 1.096 50.989 33.402 -1000.000 33.402 -1000.000 33.402 -1000.000  0.770 3.517 5.019 31.327 -9.164e-14 8.70934 8.52932 1.245e+06
0.750 0.200 0.229 3.2744866 1.096 50.989 33.402 -1000.000 33.402 -1000.000 33.402 -1000.000  0.770 3.517 5.019 31.327 -9.168e-14 8.71039 8.53091 1.244e+06
0.750 0.200 0.229 3.2734866 1.096 50.989 33.403 -1000.000 33.403 -1000.000 33.403 -1000.000  0.770 3.517 5.019 31.327 -9.173e-14 8.71144 8.53250 1.244e+06
0.750 0.200 0.229 3.2724866 1.096 50.989 33.403 -1000.000 33.403 -1000.000 33.403 -1000.000  0.770 3.517 5.019 31.327 -9.178e-14 8.71249 8.53408 1.243e+06
0.750 0.200 0.229 3.2714866 1.095 50.989 33.403 -1000.000 33.403 -1000.000 33.403 -1000.000  0.770 3.517 5.019 31.327 -9.182e-14 8.71354 8.53566 1.242e+06
0.750 0.200 0.229 3.2704866 1.095 50.989 33.404 -1000.000 33.404 -1000.000 33.404 -1000.000  0.770 3.517 5.019 31.327 -9.187e-14 8.71458 8.53722 1.242e+06
0.750 0.200 0.229 3.2694866 1.095 50.989 33.404 -1000.000 33.404 -1000.000 33.404 -1000.000  0.770 3.517 5.019 31.327 -9.192e-14 8.71562 8.53879 1.241e+06
0.750 0.200 0.229 3.2684866 1.095 50.989 33.404 -1000.000 33.404 -1000.000 33.404 -1000.000  0.770 3.517 5.019 31.327 -9.196e-14 8.71665 8.54034 1.240e+06
0.750 0.200 0.229 3.2674866 1.094 50.988 33.405 -1000.000 33.405 -1000.000 33.405 -1000.000  0.770 3.517 5.019 31.327 -9.201e-14 8.71768 8.54189 1.240e+06
0.750 0.200 0.229 3.2664866 1.094 50.988 33.405 -1000.000 33.405 -1000.000 33.405 -1000.000  0.770 3.517 5.019 31.327 -9.206e-14 8.71871 8.54343 1.239e+06
0.750 0.200 0.229 3.2654866 1.094 50.988 33.405 -1000.000 33.405 -1000.000 33.405 -1000.000  0.770 3.517 5.019 31.327 -9.210e-14 8.71974 8.54497 1.239e+06
0.750 0.200 0.229 3.2644866 1.094 50.988 33.406 -1000.000 33.406 -1000.000 33.406 -1000.000  0.770 3.517 5.019 31.327 -9.215e-14 8.72076 8.54650 1.238e+06
0.750 0.200 0.229 3.2634866 1.094 50.988 33.406 -1000.000 33.406 -1000.000 33.406 -1000.000  0.770 3.517 5.019 31.327 -9.220e-14 8.72179 8.54802 1.237e+06
0.750 0.200 0.229 3.2624866 1.093 50.988 33.406 -1000.000 33.406 -1000.000 33.406 -1000.000  0.770 3.517 5.019 31.327 -9.225e-14 8.72280 8.54954 1.237e+06
0.750 0.200 0.229 3.2614866 1.093 50.988 33.406 -1000.000 33.406 -1000.000 33.406 -1000.000  0.770 3.517 5.019 31.327 -9.229e-14 8.72382 8.55105 1.236e+06
0.750 0.200 0.229 3.2604866 1.093 50.988 33.407 -1000.000 33.407 -1000.000 33.407 -1000.000  0.770 3.517 5.019 31.327 -9.234e-14 8.72483 8.55256 1.235e+06
0.750 0.200 0.229 3.2594866 1.093 50.988 33.407 -1000.000 33.407 -1000.000 33.407 -1000.000  0.770 3.517 5.019 31.327 -9.239e-14 8.72584 8.55406 1.235e+06
0.750 0.200 0.229 3.2584866 1.092 50.988 33.407 -1000.000 33.407 -1000.000 33.407 -1000.000  0.770 3.517 5.019 31.327 -9.244e-14 8.72685 8.55555 1.234e+06
0.750 0.200 0.229 3.2574866 1.092 50.988 33.408 -1000.000 33.408 -1000.000 33.408 -1000.000  0.770 3.517 5.019 31.327 -9.248e-14 8.72785 8.55704 1.234e+06
0.750 0.200 0.229 3.2564866 1.092 50.988 33.408 -1000.000 33.408 -1000.000 33.408 -1000.000  0.770 3.517 5.019 31.327 -9.253e-14 8.72885 8.55852 1.233e+06
0.750 0.200 0.229 3.2554866 1.092 50.988 33.408 -1000.000 33.408 -1000.000 33.408 -1000.000  0.770 3.517 5.019 31.327 -9.258e-14 8.72985 8.56000 1.232e+06
0.750 0.200 0.229 3.2544866 1.092 50.988 33.409 -1000.000 33.409 -1000.000 33.409 -1000.000  0.770 3.517 5.019 31.327 -9.262e-14 8.73084 8.56147 1.232e+06
0.750 0.200 0.229 3.2534866 1.091 50.988 33.409 -1000.000 33.409 -1000.000 33.409 -1000.000  0.770 3.517 5.019 31.327 -9.267e-14 8.73184 8.56293 1.231e+06
0.750 0.200 0.229 3.2524866 1.091 50.988 33.409 -1000.000 33.409 -1000.000 33.409 -1000.000  0.770 3.517 5.019 31.327 -9.272e-14 8.73283 8.56439 1.230e+06
0.750 0.200 0.229 3.2514866 1.091 50.988 33.410 -1000.000 33.410 -1000.000 33.410 -1000.000  0.770 3.517 5.019 31.327 -9.277e-14 8.73381 8.56585 1.230e+06
0.750 0.200 0.229 3.2504866 1.091 50.988 33.410 -1000.000 33.410 -1000.000 33.410 -1000.000  0.770 3.517 5.019 31.327 -9.281e-14 8.73480 8.56730 1.229e+06
0.750 0.200 0.229 3.2494866 1.090 50.988 33.410 -1000.000 33.410 -1000.000 33.410 -1000.000  0.770 3.517 5.019 31.327 -9.286e-14 8.73578 8.56874 1.228e+06
0.750 0.200 0.229 3.2484866 1.090 50.988 33.411 -1000.000 33.411 -1000.000 33.411 -1000.000  0.770 3.517 5.019 31.327 -9.291e-14 8.73676 8.57018 1.228e+06
0.750 0.200 0.229 3.2474866 1.090 50.988 33.411 -1000.000 33.411 -1000.000 33.411 -1000.000  0.770 3.517 5.019 31.327 -9.296e-14 8.73773 8.57161 1.227e+06
0.750 0.200 0.229 3.2464866 1.090 50.988 33.411 -1000.000 33.411 -1000.000 33.411 -1000.000  0.770 3.517 5.019 31.327 -9.301e-14 8.73871 8.57303 1.227e+06
0.750 0.200 0.229 3.2454866 1.089 50.987 33.411 -1000.000 33.411 -1000.000 33.411 -1000.000  0.770 3.517 5.019 31.327 -9.305e-14 8.73968 8.57445 1.226e+06
0.750 0.200 0.229 3.2444866 1.089 50.987 33.412 -1000.000 33.412 -1000.000 33.412 -1000.000  0.770 3.517 5.019 31.327 -9.310e-14 8.74065 8.57587 1.225e+06
0.750 0.200 0.229 3.2434866 1.089 50.987 33.412 -1000.000 33.412 -1000.000 33.412 -1000.000  0.770 3.517 5.019 31.327 -9.315e-14 8.74161 8.57728 1.225e+06
0.750 0.200 0.229 3.2424866 1.089 50.987 33.412 -1000.000 33.412 -1000.000 33.412 -1000.000  0.770 3.517 5.019 31.327 -9.320e-14 8.74257 8.57868 1.224e+06
0.750 0.200 0.229 3.2414866 1.089 50.987 33.413 -1000.000 33.413 -1000.000 33.413 -1000.000  0.770 3.517 5.019 31.327 -9.324e-14 8.74353 8.58008 1.223e+06
0.750 0.200 0.229 3.2404866 1.088 50.987 33.413 -1000.000 33.413 -1000.000 33.413 -1000.000  0.770 3.517 5.019 31.327 -9.329e-14 8.74449 8.58148 1.223e+06
0.750 0.200 0.229 3.2394866 1.088 50.987 33.413 -1000.000 33.413 -1000.000 33.413 -1000.000  0.770 3.517 5.019 31.327 -9.334e-14 8.74545 8.58287 1.222e+06
0.750 0.200 0.229 3.2384866 1.088 50.987 33.414 -1000.000 33.414 -1000.000 33.414 -1000.000  0.770 3.517 5.019 31.327 -9.339e-14 8.74640 8.58425 1.222e+06
0.750 0.200 0.229 3.2374866 1.088 50.987 33.414 -1000.000 33.414 -1000.000 33.414 -1000.000  0.770 3.517 5.019 31.327 -9.344e-14 8.74735 8.58563 1.221e+06
0.750 0.200 0.229 3.2364866 1.087 50.987 33.414 -1000.000 33.414 -1000.000 33.414 -1000.000  0.770 3.517 5.019 31.327 -9.348e-14 8.74830 8.58700 1.220e+06
0.750 0.200 0.229 3.2354866 1.087 50.987 33.415 -1000.000 33.415 -1000.000 33.415 -1000.000  0.770 3.517 5.019 31.327 -9.353e-14 8.74924 8.58837 1.220e+06
0.750 0.200 0.229 3.2344866 1.087 50.987 33.415 -1000.000 33.415 -1000.000 33.415 -1000.000  0.770 3.517 5.019 31.327 -9.358e-14 8.75018 8.58974 1.219e+06
0.750 0.200 0.229 3.2334866 1.087 50.987 33.415 -1000.000 33.415 -1000.000 33.415 -1000.000  0.770 3.517 5.019 31.327 -9.363e-14 8.75112 8.59109 1.218e+06
0.750 0.200 0.229 3.2324866 1.087 50.987 33.416 -1000.000 33.416 -1000.000 33.416 -1000.000  0.770 3.517 5.019 31.327 -9.368e-14 8.75206 8.59245 1.218e+06
0.750 0.200 0.229 3.2314866 1.086 50.987 33.416 -1000.000 33.416 -1000.000 33.416 -1000.000  0.770 3.517 5.019 31.327 -9.373e-14 8.75299 8.59380 1.217e+06
0.750 0.200 0.229 3.2304866 1.086 50.987 33.416 -1000.000 33.416 -1000.000 33.416 -1000.000  0.770 3.517 5.019 31.327 -9.377e-14 8.75393 8.59514 1.217e+06
0.750 0.200 0.229 3.2294866 1.086 50.987 33.416 -1000.000 33.416 -1000.000 33.416 -1000.000  0.770 3.517 5.019 31.327 -9.382e-14 8.75485 8.59648 1.216e+06
0.750 0.200 0.229 3.2284866 1.086 50.987 33.417 -1000.000 33.417 -1000.000 33.417 -1000.000  0.770 3.517 5.019 31.327 -9.387e-14 8.75578 8.59782 1.215e+06
0.750 0.200 0.229 3.2274866 1.085 50.987 33.417 -1000.000 33.417 -1000.000 33.417 -1000.000  0.770 3.517 5.019 31.327 -9.392e-14 8.75671 8.59915 1.215e+06
0.750 0.200 0.229 3.2264866 1.085 50.987 33.417 -1000.000 33.417 -1000.000 33.417 -1000.000  0.770 3.517 5.019 31.327 -9.397e-14 8.75763 8.60047 1.214e+06
0.750 0.200 0.229 3.2254866 1.085 50.987 33.418 -1000.000 33.418 -1000.000 33.418 -1000.000  0.770 3.517 5.019 31.327 -9.402e-14 8.75855 8.60179 1.213e+06
0.750 0.200 0.229 3.2244866 1.085 50.987 33.418 -1000.000 33.418 -1000.000 33.418 -1000.000  0.770 3.517 5.019 31.327 -9.407e-14 8.75947 8.60311 1.213e+06
0.750 0.200 0.229 3.2234866 1.085 50.987 33.418 -1000.000 33.418 -1000.000 33.418 -1000.000  0.770 3.517 5.019 31.327 -9.411e-14 8.76038 8.60442 1.212e+06
0.750 0.200 0.229 3.2224866 1.084 50.986 33.419 -1000.000 33.419 -1000.000 33.419 -1000.000  0.770 3.517 5.019 31.327 -9.416e-14 8.76129 8.60572 1.211e+06
0.750 0.200 0.229 3.2214866 1.084 50.986 33.419 -1000.000 33.419 -1000.000 33.419 -1000.000  0.770 3.517 5.019 31.327 -9.421e-14 8.76220 8.60702 1.211e+06
0.750 0.200 0.229 3.2204866 1.084 50.986 33.419 -1000.000 33.419 -1000.000 33.419 -1000.000  0.770 3.517 5.019 31.327 -9.426e-14 8.76311 8.60832 1.210e+06
0.750 0.200 0.229 3.2194866 1.084 50.986 33.420 -1000.000 33.420 -1000.000 33.420 -1000.000  0.770 3.517 5.019 31.327 -9.431e-14 8.76402 8.60961 1.210e+06
0.750 0.200 0.229 3.2184866 1.083 50.986 33.420 -1000.000 33.420 -1000.000 33.420 -1000.000  0.770 3.517 5.019 31.327 -9.436e-14 8.76492 8.61090 1.209e+06
0.750 0.200 0.229 3.2174866 1.083 50.986 33.420 -1000.000 33.420 -1000.000 33.420 -1000.000  0.770 3.517 5.019 31.327 -9.441e-14 8.76582 8.61219 1.208e+06
0.750 0.200 0.229 3.2164866 1.083 50.986 33.421 -1000.000 33.421 -1000.000 33.421 -1000.000  0.770 3.517 5.019 31.327 -9.446e-14 8.76672 8.61347 1.208e+06
0.750 0.200 0.229 3.2154866 1.083 50.986 33.421 -1000.000 33.421 -1000.000 33.421 -1000.000  0.770 3.517 5.019 31.327 -9.450e-14 8.76762 8.61474 1.207e+06
0.750 0.200 0.229 3.2144866 1.083 50.986 33.421 -1000.000 33.421 -1000.000 33.421 -1000.000  0.770 3.517 5.019 31.327 -9.455e-14 8.76851 8.61601 1.206e+06
0.750 0.200 0.229 3.2134866 1.082 50.986 33.422 -1000.000 33.422 -1000.000 33.422 -1000.000  0.770 3.517 5.019 31.327 -9.460e-14 8.76940 8.61728 1.206e+06
0.750 0.200 0.229 3.2124866 1.082 50.986 33.422 -1000.000 33.422 -1000.000 33.422 -1000.000  0.770 3.517 5.019 31.327 -9.465e-14 8.77029 8.61854 1.205e+06
0.750 0.200 0.229 3.2114866 1.082 50.986 33.422 -1000.000 33.422 -1000.000 33.422 -1000.000  0.770 3.517 5.019 31.327 -9.470e-14 8.77118 8.61980 1.205e+06
0.750 0.200 0.229 3.2104866 1.082 50.986 33.422 -1000.000 33.422 -1000.000 33.422 -1000.000  0.770 3.517 5.019 31.327 -9.475e-14 8.77206 8.62105 1.204e+06
0.750 0.200 0.229 3.2094866 1.081 50.986 33.423 -1000.000 33.423 -1000.000 33.423 -1000.000  0.770 3.517 5.019 31.327 -9.480e-14 8.77294 8.62230 1.203e+06
0.750 0.200 0.229 3.2084866 1.081 50.986 33.423 -1000.000 33.423 -1000.000 33.423 -1000.000  0.770 3.517 5.019 31.327 -9.485e-14 8.77382 8.62354 1.203e+06
0.750 0.200 0.229 3.2074866 1.081 50.986 33.423 -1000.000 33.423 -1000.000 33.423 -1000.000  0.770 3.517 5.019 31.327 -9.490e-14 8.77470 8.62478 1.202e+06
0.750 0.200 0.229 3.2064866 1.081 50.986 33.424 -1000.000 33.424 -1000.000 33.424 -1000.000  0.770 3.517 5.019 31.327 -9.495e-14 8.77558 8.62602 1.201e+06
0.750 0.200 0.229 3.2054866 1.081 50.986 33.424 -1000.000 33.424 -1000.000 33.424 -1000.000  0.770 3.517 5.019 31.327 -9.500e-14 8.77645 8.62725 1.201e+06
0.750 0.200 0.229 3.2044866 1.080 50.986 33.424 -1000.000 33.424 -1000.000 33.424 -1000.000  0.770 3.517 5.019 31.327 -9.505e-14 8.77732 8.62848 1.200e+06
0.750 0.200 0.229 3.2034866 1.080 50.986 33.425 -1000.000 33.425 -1000.000 33.425 -1000.000  0.770 3.517 5.019 31.327 -9.510e-14 8.77819 8.62970 1.200e+06
0.750 0.200 0.229 3.2024866 1.080 50.986 33.425 -1000.000 33.425 -1000.000 33.425 -1000.000  0.770 3.517 5.019 31.327 -9.514e-14 8.77906 8.63092 1.199e+06
0.750 0.200 0.229 3.2014866 1.080 50.986 33.425 -1000.000 33.425 -1000.000 33.425 -1000.000  0.770 3.517 5.019 31.327 -9.519e-14 8.77992 8.63214 1.198e+06
0.750 0.200 0.229 3.2004866 1.079 50.985 33.426 -1000.000 33.426 -1000.000 33.426 -1000.000  0.770 3.517 5.019 31.327 -9.524e-14 8.78079 8.63335 1.198e+06
0.750 0.200 0.229 3.1994866 1.079 50.985 33.426 -1000.000 33.426 -1000.000 33.426 -1000.000  0.770 3.517 5.019 31.327 -9.529e-14 8.78165 8.63456 1.197e+06
0.750 0.200 0.229 3.1984866 1.079 50.985 33.426 -1000.000 33.426 -1000.000 33.426 -1000.000  0.770 3.517 5.019 31.327 -9.534e-14 8.78250 8.63576 1.196e+06
0.750 0.200 0.229 3.1974866 1.079 50.985 33.427 -1000.000 33.427 -1000.000 33.427 -1000.000  0.770 3.517 5.019 31.327 -9.539e-14 8.78336 8.63696 1.196e+06
0.750 0.200 0.229 3.1964866 1.079 50.985 33.427 -1000.000 33.427 -1000.000 33.427 -1000.000  0.770 3.517 5.019 31.327 -9.544e-14 8.78421 8.63816 1.195e+06
0.750 0.200 0.229 3.1954866 1.078 50.985 33.427 -1000.000 33.427 -1000.000 33.427 -1000.000  0.770 3.517 5.019 31.327 -9.549e-14 8.78507 8.63935 1.195e+06
0.750 0.200 0.229 3.1944866 1.078 50.985 33.428 -1000.000 33.428 -1000.000 33.428 -1000.000  0.770 3.517 5.019 31.327 -9.554e-14 8.78592 8.64054 1.194e+06
0.750 0.200 0.229 3.1934866 1.078 50.985 33.428 -1000.000 33.428 -1000.000 33.428 -1000.000  0.770 3.517 5.019 31.327 -9.559e-14 8.78676 8.64172 1.193e+06
0.750 0.200 0.229 3.1924866 1.078 50.985 33.428 -1000.000 33.428 -1000.000 33.428 -1000.000  0.770 3.517 5.019 31.327 -9.564e-14 8.78761 8.64290 1.193e+06
0.750 0.200 0.229 3.1914866 1.077 50.985 33.428 -1000.000 33.428 -1000.000 33.428 -1000.000  0.770 3.517 5.019 31.327 -9.569e-14 8.78845 8.64408 1.192e+06
0.750 0.200 0.229 3.1904866 1.077 50.985 33.429 -1000.000 33.429 -1000.000 33.429 -1000.000  0.770 3.517 5.019 31.327 -9.574e-14 8.78929 8.64525 1.192e+06
0.750 0.200 0.229 3.1894866 1.077 50.985 33.429 -1000.000 33.429 -1000.000 33.429 -1000.000  0.770 3.517 5.019 31.327 -9.579e-14 8.79013 8.64642 1.191e+06
0.750 0.200 0.229 3.1884866 1.077 50.985 33.429 -1000.000 33.429 -1000.000 33.429 -1000.000  0.770 3.517 5.019 31.327 -9.584e-14 8.79097 8.64759 1.190e+06
0.750 0.200 0.229 3.1874866 1.076 50.985 33.430 -1000.000 33.430 -1000.000 33.430 -1000.000  0.770 3.517 5.019 31.327 -9.589e-14 8.79181 8.64875 1.190e+06
0.750 0.200 0.229 3.1864866 1.076 50.985 33.430 -1000.000 33.430 -1000.000 33.430 -1000.000  0.770 3.517 5.019 31.327 -9.594e-14 8.79264 8.64990 1.189e+06
0.750 0.200 0.229 3.1854866 1.076 50.985 33.430 -1000.000 33.430 -1000.000 33.430 -1000.000  0.770 3.517 5.019 31.327 -9.599e-14 8.79347 8.65106 1.188e+06
0.750 0.200 0.229 3.1844866 1.076 50.985 33.431 -1000.000 33.431 -1000.000 33.431 -1000.000  0.770 3.517 5.019 31.327 -9.604e-14 8.79430 8.65221 1.188e+06
0.750 0.200 0.229 3.1834866 1.076 50.985 33.431 -1000.000 33.431 -1000.000 33.431 -1000.000  0.770 3.517 5.019 31.327 -9.609e-14 8.79513 8.65336 1.187e+06
0.750 0.200 0.229 3.1824866 1.075 50.985 33.431 -1000.000 33.431 -1000.000 33.431 -1000.000  0.770 3.517 5.019 31.327 -9.614e-14 8.79595 8.65450 1.187e+06
0.750 0.200 0.229 3.1814866 1.075 50.985 33.432 -1000.000 33.432 -1000.000 33.432 -1000.000  0.770 3.517 5.019 31.327 -9.619e-14 8.79678 8.65564 1.186e+06
0.750 0.200 0.229 3.1804866 1.075 50.985 33.432 -1000.000 33.432 -1000.000 33.432 -1000.000  0.770 3.517 5.019 31.327 -9.624e-14 8.79760 8.65677 1.185e+06
0.750 0.200 0.229 3.1794866 1.075 50.985 33.432 -1000.000 33.432 -1000.000 33.432 -1000.000  0.770 3.517 5.019 31.327 -9.629e-14 8.79842 8.65791 1.185e+06
0.750 0.200 0.229 3.1784866 1.074 50.984 33.433 -1000.000 33.433 -1000.000 33.433 -1000.000  0.770 3.517 5.019 31.327 -9.635e-14 8.79923 8.65904 1.184e+06
0.750 0.200 0.229 3.1774866 1.074 50.984 33.433 -1000.000 33.433 -1000.000 33.433 -1000.000  0.770 3.517 5.019 31.327 -9.640e-14 8.80005 8.66016 1.183e+06
0.750 0.200 0.229 3.1764866 1.074 50.984 33.433 -1000.000 33.433 -1000.000 33.433 -1000.000  0.770 3.517 5.019 31.327 -9.645e-14 8.80086 8.66128 1.183e+06
0.750 0.200 0.229 3.1754866 1.074 50.984 33.434 -1000.000 33.434 -1000.000 33.434 -1000.000  0.770 3.517 5.019 31.327 -9.650e-14 8.80167 8.66240 1.182e+06
0.750 0.200 0.229 3.1744866 1.074 50.984 33.434 -1000.000 33.434 -1000.000 33.434 -1000.000  0.770 3.517 5.019 31.327 -9.655e-14 8.80248 8.66352 1.182e+06
0.750 0.200 0.229 3.1734866 1.073 50.984 33.434 -1000.000 33.434 -1000.000 33.434 -1000.000  0.770 3.517 5.019 31.327 -9.660e-14 8.80329 8.66463 1.181e+06
0.750 0.200 0.229 3.1724866 1.073 50.984 33.435 -1000.000 33.435 -1000.000 33.435 -1000.000  0.770 3.517 5.019 31.327 -9.665e-14 8.80409 8.66574 1.180e+06
0.750 0.200 0.229 3.1714866 1.073 50.984 33.435 -1000.000 33.435 -1000.000 33.435 -1000.000  0.770 3.517 5.019 31.327 -9.670e-14 8.80490 8.66684 1.180e+06
0.750 0.200 0.229 3.1704866 1.073 50.984 33.435 -1000.000 33.435 -1000.000 33.435 -1000.000  0.770 3.517 5.019 31.327 -9.675e-14 8.80570 8.66794 1.179e+06
0.750 0.200 0.229 3.1694866 1.072 50.984 33.435 -1000.000 33.435 -1000.000 33.435 -1000.000  0.770 3.517 5.019 31.327 -9.680e-14 8.80650 8.66904 1.178e+06
0.750 0.200 0.229 3.1684866 1.072 50.984 33.436 -1000.000 33.436 -1000.000 33.436 -1000.000  0.770 3.517 5.019 31.327 -9.685e-14 8.80730 8.67014 1.178e+06
0.750 0.200 0.229 3.1674866 1.072 50.984 33.436 -1000.000 33.436 -1000.000 33.436 -1000.000  0.770 3.517 5.019 31.327 -9.690e-14 8.80809 8.67123 1.177e+06
0.750 0.200 0.229 3.1664866 1.072 50.984 33.436 -1000.000 33.436 -1000.000 33.436 -1000.000  0.770 3.517 5.019 31.327 -9.695e-14 8.80889 8.67232 1.177e+06
0.750 0.200 0.229 3.1654866 1.072 50.984 33.437 -1000.000 33.437 -1000.000 33.437 -1000.000  0.770 3.517 5.019 31.327 -9.701e-14 8.80968 8.67340 1.176e+06
0.750 0.200 0.229 3.1644866 1.071 50.984 33.437 -1000.000 33.437 -1000.000 33.437 -1000.000  0.770 3.517 5.019 31.327 -9.706e-14 8.81047 8.67448 1.175e+06
0.750 0.200 0.229 3.1634866 1.071 50.984 33.437 -1000.000 33.437 -1000.000 33.437 -1000.000  0.770 3.517 5.019 31.327 -9.711e-14 8.81126 8.67556 1.175e+06
0.750 0.200 0.229 3.1624866 1.071 50.984 33.438 -1000.000 33.438 -1000.000 33.438 -1000.000  0.770 3.517 5.019 31.327 -9.716e-14 8.81205 8.67663 1.174e+06
0.750 0.200 0.229 3.1614866 1.071 50.984 33.438 -1000.000 33.438 -1000.000 33.438 -1000.000  0.770 3.517 5.019 31.327 -9.721e-14 8.81283 8.67771 1.174e+06
0.750 0.200 0.229 3.1604866 1.070 50.984 33.438 -1000.000 33.438 -1000.000 33.438 -1000.000  0.770 3.517 5.019 31.327 -9.726e-14 8.81361 8.67877 1.173e+06
0.750 0.200 0.229 3.1594866 1.070 50.984 33.439 -1000.000 33.439 -1000.000 33.439 -1000.000  0.770 3.517 5.019 31.327 -9.731e-14 8.81440 8.67984 1.172e+06
0.750 0.200 0.229 3.1584866 1.070 50.984 33.439 -1000.000 33.439 -1000.000 33.439 -1000.000  0.770 3.517 5.019 31.327 -9.736e-14 8.81518 8.68090 1.172e+06
0.750 0.200 0.229 3.1574866 1.070 50.984 33.439 -1000.000 33.439 -1000.000 33.439 -1000.000  0.770 3.517 5.019 31.327 -9.742e-14 8.81595 8.68196 1.171e+06
0.750 0.200 0.229 3.1564866 1.069 50.983 33.440 -1000.000 33.440 -1000.000 33.440 -1000.000  0.770 3.517 5.019 31.327 -9.747e-14 8.81673 8.68302 1.170e+06
0.750 0.200 0.229 3.1554866 1.069 50.983 33.440 -1000.000 33.440 -1000.000 33.440 -1000.000  0.770 3.517 5.019 31.327 -9.752e-14 8.81750 8.68407 1.170e+06
0.750 0.200 0.229 3.1544866 1.069 50.983 33.440 -1000.000 33.440 -1000.000 33.440 -1000.000  0.770 3.517 5.019 31.327 -9.757e-14 8.81828 8.68512 1.169e+06
0.750 0.200 0.229 3.1534866 1.069 50.983 33.441 -1000.000 33.441 -1000.000 33.441 -1000.000  0.770 3.517 5.019 31.327 -9.762e-14 8.81905 8.68617 1.169e+06
0.750 0.200 0.229 3.1524866 1.069 50.983 33.441 -1000.000 33.441 -1000.000 33.441 -1000.000  0.770 3.517 5.019 31.327 -9.767e-14 8.81981 8.68721 1.168e+06
0.750 0.200 0.229 3.1514866 1.068 50.983 33.441 -1000.000 33.441 -1000.000 33.441 -1000.000  0.770 3.517 5.019 31.327 -9.772e-14 8.82058 8.68825 1.167e+06
0.750 0.200 0.229 3.1504866 1.068 50.983 33.442 -1000.000 33.442 -1000.000 33.442 -1000.000  0.770 3.517 5.019 31.327 -9.778e-14 8.82135 8.68929 1.167e+06
0.750 0.200 0.229 3.1494866 1.068 50.983 33.442 -1000.000 33.442 -1000.000 33.442 -1000.000  0.770 3.517 5.019 31.327 -9.783e-14 8.82211 8.69032 1.166e+06
0.750 0.200 0.229 3.1484866 1.068 50.983 33.442 -1000.000 33.442 -1000.000 33.442 -1000.000  0.770 3.517 5.019 31.327 -9.788e-14 8.82287 8.69135 1.165e+06
0.750 0.200 0.229 3.1474866 1.067 50.983 33.443 -1000.000 33.443 -1000.000 33.443 -1000.000  0.770 3.517 5.019 31.327 -9.793e-14 8.82363 8.69238 1.165e+06
0.750 0.200 0.229 3.1464866 1.067 50.983 33.443 -1000.000 33.443 -1000.000 33.443 -1000.000  0.770 3.517 5.019 31.327 -9.798e-14 8.82439 8.69341 1.164e+06
0.750 0.200 0.229 3.1454866 1.067 50.983 33.443 -1000.000 33.443 -1000.000 33.443 -1000.000  0.770 3.517 5.019 31.327 -9.804e-14 8.82515 8.69443 1.164e+06
0.750 0.200 0.229 3.1444866 1.067 50.983 33.444 -1000.000 33.444 -1000.000 33.444 -1000.000  0.770 3.517 5.019 31.327 -9.809e-14 8.82590 8.69545 1.163e+06
0.750 0.200 0.229 3.1434866 1.067 50.983 33.444 -1000.000 33.444 -1000.000 33.444 -1000.000  0.770 3.517 5.019 31.327 -9.814e-14 8.82665 8.69647 1.162e+06
0.750 0.200 0.229 3.1424866 1.066 50.983 33.444 -1000.000 33.444 -1000.000 33.444 -1000.000  0.770 3.517 5.019 31.327 -9.819e-14 8.82741 8.69748 1.162e+06
0.750 0.200 0.229 3.1414866 1.066 50.983 33.444 -1000.000 33.444 -1000.000 33.444 -1000.000  0.770 3.517 5.019 31.327 -9.824e-14 8.82816 8.69849 1.161e+06
0.750 0.200 0.229 3.1404866 1.066 50.983 33.445 -1000.000 33.445 -1000.000 33.445 -1000.000  0.770 3.517 5.019 31.327 -9.830e-14 8.82890 8.69950 1.161e+06
0.750 0.200 0.229 3.1394866 1.066 50.983 33.445 -1000.000 33.445 -1000.000 33.445 -1000.000  0.770 3.517 5.019 31.327 -9.835e-14 8.82965 8.70050 1.160e+06
0.750 0.200 0.229 3.1384866 1.065 50.983 33.445 -1000.000 33.445 -1000.000 33.445 -1000.000  0.770 3.517 5.019 31.327 -9.840e-14 8.83039 8.70151 1.159e+06
0.750 0.200 0.229 3.1374866 1.065 50.983 33.446 -1000.000 33.446 -1000.000 33.446 -1000.000  0.770 3.517 5.019 31.327 -9.845e-14 8.83114 8.70251 1.159e+06
0.750 0.200 0.229 3.1364866 1.065 50.983 33.446 -1000.000 33.446 -1000.000 33.446 -1000.000  0.770 3.517 5.019 31.327 -9.851e-14 8.83188 8.70350 1.158e+06
0.750 0.200 0.229 3.1354866 1.065 50.982 33.446 -1000.000 33.446 -1000.000 33.446 -1000.000  0.770 3.517 5.019 31.327 -9.856e-14 8.83262 8.70450 1.157e+06
0.750 0.200 0.229 3.1344866 1.065 50.982 33.447 -1000.000 33.447 -1000.000 33.447 -1000.000  0.770 3.517 5.019 31.327 -9.861e-14 8.83336 8.70549 1.157e+06
0.750 0.200 0.229 3.1334866 1.064 50.982 33.447 -1000.000 33.447 -1000.000 33.447 -1000.000  0.770 3.517 5.019 31.327 -9.866e-14 8.83409 8.70648 1.156e+06
0.750 0.200 0.229 3.1324866 1.064 50.982 33.447 -1000.000 33.447 -1000.000 33.447 -1000.000  0.770 3.517 5.019 31.327 -9.871e-14 8.83483 8.70746 1.156e+06
0.750 0.200 0.229 3.1314866 1.064 50.982 33.448 -1000.000 33.448 -1000.000 33.448 -1000.000  0.770 3.517 5.019 31.327 -9.877e-14 8.83556 8.70844 1.155e+06
0.750 0.200 0.229 3.1304866 1.064 50.982 33.448 -1000.000 33.448 -1000.000 33.448 -1000.000  0.770 3.517 5.019 31.327 -9.882e-14 8.83629 8.70942 1.154e+06
0.750 0.200 0.229 3.1294866 1.063 50.982 33.448 -1000.000 33.448 -1000.000 33.448 -1000.000  0.770 3.517 5.019 31.327 -9.887e-14 8.83702 8.71040 1.154e+06
0.750 0.200 0.229 3.1284866 1.063 50.982 33.449 -1000.000 33.449 -1000.000 33.449 -1000.000  0.770 3.517 5.019 31.327 -9.893e-14 8.83775 8.71138 1.153e+06
0.750 0.200 0.229 3.1274866 1.063 50.982 33.449 -1000.000 33.449 -1000.000 33.449 -1000.000  0.770 3.517 5.019 31.327 -9.898e-14 8.83848 8.71235 1.153e+06
0.750 0.200 0.229 3.1264866 1.063 50.982 33.449 -1000.000 33.449 -1000.000 33.449 -1000.000  0.770 3.517 5.019 31.327 -9.903e-14 8.83920 8.71332 1.152e+06
0.750 0.200 0.229 3.1254866 1.062 50.982 33.450 -1000.000 33.450 -1000.000 33.450 -1000.000  0.770 3.517 5.019 31.327 -9.908e-14 8.83993 8.71428 1.151e+06
0.750 0.200 0.229 3.1244866 1.062 50.982 33.450 -1000.000 33.450 -1000.000 33.450 -1000.000  0.770 3.517 5.019 31.327 -9.914e-14 8.84065 8.71525 1.151e+06
0.750 0.200 0.229 3.1234866 1.062 50.982 33.450 -1000.000 33.450 -1000.000 33.450 -1000.000  0.770 3.517 5.019 31.327 -9.919e-14 8.84137 8.71621 1.150e+06
0.750 0.200 0.229 3.1224866 1.062 50.982 33.451 -1000.000 33.451 -1000.000 33.451 -1000.000  0.770 3.517 5.019 31.327 -9.924e-14 8.84209 8.71717 1.149e+06
0.750 0.200 0.229 3.1214866 1.062 50.982 33.451 -1000.000 33.451 -1000.000 33.451 -1000.000  0.770 3.517 5.019 31.327 -9.930e-14 8.84280 8.71812 1.149e+06
0.750 0.200 0.229 3.1204866 1.061 50.982 33.451 -1000.000 33.451 -1000.000 33.451 -1000.000  0.770 3.517 5.019 31.327 -9.935e-14 8.84352 8.71908 1.148e+06
0.750 0.200 0.229 3.1194866 1.061 50.982 33.452 -1000.000 33.452 -1000.000 33.452 -1000.000  0.770 3.517 5.019 31.327 -9.940e-14 8.84423 8.72003 1.148e+06
0.750 0.200 0.229 3.1184866 1.061 50.982 33.452 -1000.000 33.452 -1000.000 33.452 -1000.000  0.770 3.517 5.019 31.327 -9.945e-14 8.84495 8.72097 1.147e+06
0.750 0.200 0.229 3.1174866 1.061 50.982 33.452 -1000.000 33.452 -1000.000 33.452 -1000.000  0.770 3.517 5.019 31.327 -9.951e-14 8.84566 8.72192 1.146e+06
0.750 0.200 0.229 3.1164866 1.060 50.982 33.453 -1000.000 33.453 -1000.000 33.453 -1000.000  0.770 3.517 5.019 31.327 -9.956e-14 8.84637 8.72286 1.146e+06
0.750 0.200 0.229 3.1154866 1.060 50.982 33.453 -1000.000 33.453 -1000.000 33.453 -1000.000  0.770 3.517 5.019 31.327 -9.961e-14 8.84707 8.72380 1.145e+06
0.750 0.200 0.229 3.1144866 1.060 50.982 33.453 -1000.000 33.453 -1000.000 33.453 -1000.000  0.770 3.517 5.019 31.327 -9.967e-14 8.84778 8.72474 1.145e+06
0.750 0.200 0.229 3.1134866 1.060 50.981 33.454 -1000.000 33.454 -1000.000 33.454 -1000.000  0.770 3.517 5.019 31.327 -9.972e-14 8.84849 8.72568 1.144e+06
0.750 0.200 0.229 3.1124866 1.060 50.981 33.454 -1000.000 33.454 -1000.000 33.454 -1000.000  0.770 3.517 5.019 31.327 -9.977e-14 8.84919 8.72661 1.143e+06
0.750 0.200 0.229 3.1114866 1.059 50.981 33.454 -1000.000 33.454 -1000.000 33.454 -1000.000  0.770 3.517 5.019 31.327 -9.983e-14 8.84989 8.72754 1.143e+06
0.750 0.200 0.229 3.1104866 1.059 50.981 33.455 -1000.000 33.455 -1000.000 33.455 -1000.000  0.770 3.517 5.019 31.327 -9.988e-14 8.85059 8.72847 1.142e+06
0.750 0.200 0.229 3.1094866 1.059 50.981 33.455 -1000.000 33.455 -1000.000 33.455 -1000.000  0.770 3.517 5.019 31.327 -9.993e-14 8.85129 8.72939 1.142e+06
0.750 0.200 0.229 3.1084866 1.059 50.981 33.455 -1000.000 33.455 -1000.000 33.455 -1000.000  0.770 3.517 5.019 31.327 -9.999e-14 8.85199 8.73032 1.141e+06
0.750 0.200 0.229 3.1074866 1.058 50.981 33.456 -1000.000 33.456 -1000.000 33.456 -1000.000  0.770 3.517 5.019 31.327 -1.000e-13 8.85268 8.73124 1.140e+06
0.750 0.200 0.229 3.1064866 1.058 50.981 33.456 -1000.000 33.456 -1000.000 33.456 -1000.000  0.770 3.517 5.019 31.327 -1.001e-13 8.85338 8.73215 1.140e+06
0.750 0.200 0.229 3.1054866 1.058 50.981 33.456 -1000.000 33.456 -1000.000 33.456 -1000.000  0.770 3.517 5.019 31.327 -1.001e-13 8.85407 8.73307 1.139e+06
0.750 0.200 0.229 3.1044866 1.058 50.981 33.456 -1000.000 33.456 -1000.000 33.456 -1000.000  0.770 3.517 5.019 31.327 -1.002e-13 8.85476 8.73398 1.138e+06
0.750 0.200 0.229 3.1034866 1.057 50.981 33.457 -1000.000 33.457 -1000.000 33.457 -1000.000  0.770 3.517 5.019 31.327 -1.003e-13 8.85545 8.73489 1.138e+06
0.750 0.200 0.229 3.1024866 1.057 50.981 33.457 -1000.000 33.457 -1000.000 33.457 -1000.000  0.770 3.517 5.019 31.327 -1.003e-13 8.85614 8.73580 1.137e+06
0.750 0.200 0.229 3.1014866 1.057 50.981 33.457 -1000.000 33.457 -1000.000 33.457 -1000.000  0.770 3.517 5.019 31.327 -1.004e-13 8.85683 8.73671 1.137e+06
0.750 0.200 0.229 3.1004866 1.057 50.981 33.458 -1000.000 33.458 -1000.000 33.458 -1000.000  0.770 3.517 5.019 31.327 -1.004e-13 8.85751 8.73761 1.136e+06
0.750 0.200 0.229 3.0994866 1.057 50.981 33.458 -1000.000 33.458 -1000.000 33.458 -1000.000  0.770 3.517 5.019 31.327 -1.005e-13 8.85820 8.73851 1.135e+06
0.750 0.200 0.229 3.0984866 1.056 50.981 33.458 -1000.000 33.458 -1000.000 33.458 -1000.000  0.770 3.517 5.019 31.327 -1.005e-13 8.85888 8.73941 1.135e+06
0.750 0.200 0.229 3.0974866 1.056 50.981 33.459 -1000.000 33.459 -1000.000 33.459 -1000.000  0.770 3.517 5.019 31.327 -1.006e-13 8.85956 8.74031 1.134e+06
0.750 0.200 0.229 3.0964866 1.056 50.981 33.459 -1000.000 33.459 -1000.000 33.459 -1000.000  0.770 3.517 5.019 31.327 -1.006e-13 8.86024 8.74120 1.134e+06
0.750 0.200 0.229 3.0954866 1.056 50.981 33.459 -1000.000 33.459 -1000.000 33.459 -1000.000  0.770 3.517 5.019 31.327 -1.007e-13 8.86092 8.74210 1.133e+06
0.750 0.200 0.229 3.0944866 1.055 50.981 33.460 -1000.000 33.460 -1000.000 33.460 -1000.000  0.770 3.517 5.019 31.327 -1.007e-13 8.86159 8.74299 1.132e+06
0.750 0.200 0.229 3.0934866 1.055 50.981 33.460 -1000.000 33.460 -1000.000 33.460 -1000.000  0.770 3.517 5.019 31.327 -1.008e-13 8.86227 8.74387 1.132e+06
0.750 0.200 0.229 3.0924866 1.055 50.980 33.460 -1000.000 33.460 -1000.000 33.460 -1000.000  0.770 3.517 5.019 31.327 -1.009e-13 8.86294 8.74476 1.131e+06
0.750 0.200 0.229 3.0914866 1.055 50.980 33.461 -1000.000 33.461 -1000.000 33.461 -1000.000  0.770 3.517 5.019 31.327 -1.009e-13 8.86362 8.74564 1.131e+06
0.750 0.200 0.229 3.0904866 1.055 50.980 33.461 -1000.000 33.461 -1000.000 33.461 -1000.000  0.770 3.517 5.019 31.327 -1.010e-13 8.86429 8.74652 1.130e+06
0.750 0.200 0.229 3.0894866 1.054 50.980 33.461 -1000.000 33.461 -1000.000 33.461 -1000.000  0.770 3.517 5.019 31.327 -1.010e-13 8.86496 8.74740 1.129e+06
0.750 0.200 0.229 3.0884866 1.054 50.980 33.462 -1000.000 33.462 -1000.000 33.462 -1000.000  0.770 3.517 5.019 31.327 -1.011e-13 8.86563 8.74828 1.129e+06
0.750 0.200 0.229 3.0874866 1.054 50.980 33.462 -1000.000 33.462 -1000.000 33.462 -1000.000  0.770 3.517 5.019 31.327 -1.011e-13 8.86629 8.74915 1.128e+06
0.750 0.200 0.229 3.0864866 1.054 50.980 33.462 -1000.000 33.462 -1000.000 33.462 -1000.000  0.770 3.517 5.019 31.327 -1.012e-13 8.86696 8.75002 1.127e+06
0.750 0.200 0.229 3.0854866 1.053 50.980 33.463 -1000.000 33.463 -1000.000 33.463 -1000.000  0.770 3.517 5.019 31.327 -1.012e-13 8.86762 8.75089 1.127e+06
0.750 0.200 0.229 3.0844866 1.053 50.980 33.463 -1000.000 33.463 -1000.000 33.463 -1000.000  0.770 3.517 5.019 31.327 -1.013e-13 8.86829 8.75176 1.126e+06
0.750 0.200 0.229 3.0834866 1.053 50.980 33.463 -1000.000 33.463 -1000.000 33.463 -1000.000  0.770 3.517 5.019 31.327 -1.013e-13 8.86895 8.75262 1.126e+06
0.750 0.200 0.229 3.0824866 1.053 50.980 33.464 -1000.000 33.464 -1000.000 33.464 -1000.000  0.770 3.517 5.019 31.327 -1.014e-13 8.86961 8.75349 1.125e+06
0.750 0.200 0.229 3.0814866 1.052 50.980 33.464 -1000.000 33.464 -1000.000 33.464 -1000.000  0.770 3.517 5.019 31.327 -1.015e-13 8.87027 8.75435 1.124e+06
0.750 0.200 0.229 3.0804866 1.052 50.980 33.464 -1000.000 33.464 -1000.000 33.464 -1000.000  0.770 3.517 5.019 31.327 -1.015e-13 8.87092 8.75520 1.124e+06
0.750 0.200 0.229 3.0794866 1.052 50.980 33.465 -1000.000 33.465 -1000.000 33.465 -1000.000  0.770 3.517 5.019 31.327 -1.016e-13 8.87158 8.75606 1.123e+06
0.750 0.200 0.229 3.0784866 1.052 50.980 33.465 -1000.000 33.465 -1000.000 33.465 -1000.000  0.770 3.517 5.019 31.327 -1.016e-13 8.87223 8.75691 1.123e+06
0.750 0.200 0.229 3.0774866 1.052 50.980 33.465 -1000.000 33.465 -1000.000 33.465 -1000.000  0.770 3.517 5.019 31.327 -1.017e-13 8.87289 8.75777 1.122e+06
0.750 0.200 0.229 3.0764866 1.051 50.980 33.466 -1000.000 33.466 -1000.000 33.466 -1000.000  0.770 3.517 5.019 31.327 -1.017e-13 8.87354 8.75862 1.121e+06
0.750 0.200 0.229 3.0754866 1.051 50.980 33.466 -1000.000 33.466 -1000.000 33.466 -1000.000  0.770 3.517 5.019 31.327 -1.018e-13 8.87419 8.75946 1.121e+06
0.750 0.200 0.229 3.0744866 1.051 50.980 33.466 -1000.000 33.466 -1000.000 33.466 -1000.000  0.770 3.517 5.019 31.327 -1.018e-13 8.87484 8.76031 1.120e+06
0.750 0.200 0.229 3.0734866 1.051 50.980 33.467 -1000.000 33.467 -1000.000 33.467 -1000.000  0.770 3.517 5.019 31.327 -1.019e-13 8.87549 8.76115 1.120e+06
0.750 0.200 0.229 3.0724866 1.050 50.980 33.467 -1000.000 33.467 -1000.000 33.467 -1000.000  0.770 3.517 5.019 31.327 -1.019e-13 8.87614 8.76199 1.119e+06
0.750 0.200 0.229 3.0714866 1.050 50.980 33.467 -1000.000 33.467 -1000.000 33.467 -1000.000  0.770 3.517 5.019 31.327 -1.020e-13 8.87678 8.76283 1.118e+06
0.750 0.200 0.229 3.0704866 1.050 50.979 33.468 -1000.000 33.468 -1000.000 33.468 -1000.000  0.770 3.517 5.019 31.327 -1.021e-13 8.87743 8.76367 1.118e+06
0.750 0.200 0.229 3.0694866 1.050 50.979 33.468 -1000.000 33.468 -1000.000 33.468 -1000.000  0.770 3.517 5.019 31.327 -1.021e-13 8.87807 8.76451 1.117e+06
0.750 0.200 0.229 3.0684866 1.050 50.979 33.468 -1000.000 33.468 -1000.000 33.468 -1000.000  0.770 3.517 5.019 31.327 -1.022e-13 8.87871 8.76534 1.117e+06
0.750 0.200 0.229 3.0674866 1.049 50.979 33.469 -1000.000 33.469 -1000.000 33.469 -1000.000  0.770 3.517 5.019 31.327 -1.022e-13 8.87935 8.76617 1.116e+06
0.750 0.200 0.229 3.0664866 1.049 50.979 33.469 -1000.000 33.469 -1000.000 33.469 -1000.000  0.770 3.517 5.019 31.327 -1.023e-13 8.87999 8.76700 1.115e+06
0.750 0.200 0.229 3.0654866 1.049 50.979 33.469 -1000.000 33.469 -1000.000 33.469 -1000.000  0.770 3.517 5.019 31.327 -1.023e-13 8.88063 8.76783 1.115e+06
0.750 0.200 0.229 3.0644866 1.049 50.979 33.470 -1000.000 33.470 -1000.000 33.470 -1000.000  0.770 3.517 5.019 31.327 -1.024e-13 8.88126 8.76865 1.114e+06
0.750 0.200 0.229 3.0634866 1.048 50.979 33.470 -1000.000 33.470 -1000.000 33.470 -1000.000  0.770 3.517 5.019 31.327 -1.024e-13 8.88190 8.76948 1.114e+06
0.750 0.200 0.229 3.0624866 1.048 50.979 33.470 -1000.000 33.470 -1000.000 33.470 -1000.000  0.770 3.517 5.019 31.327 -1.025e-13 8.88253 8.77030 1.113e+06
0.750 0.200 0.229 3.0614866 1.048 50.979 33.471 -1000.000 33.471 -1000.000 33.471 -1000.000  0.770 3.517 5.019 31.327 -1.026e-13 8.88316 8.77112 1.112e+06
0.750 0.200 0.229 3.0604866 1.048 50.979 33.471 -1000.000 33.471 -1000.000 33.471 -1000.000  0.770 3.517 5.019 31.327 -1.026e-13 8.88380 8.77193 1.112e+06
0.750 0.200 0.229 3.0594866 1.047 50.979 33.471 -1000.000 33.471 -1000.000 33.471 -1000.000  0.770 3.517 5.019 31.327 -1.027e-13 8.88443 8.77275 1.111e+06
0.750 0.200 0.229 3.0584866 1.047 50.979 33.472 -1000.000 33.472 -1000.000 33.472 -1000.000  0.770 3.517 5.019 31.327 -1.027e-13 8.88506 8.77356 1.110e+06
0.750 0.200 0.229 3.0574866 1.047 50.979 33.472 -1000.000 33.472 -1000.000 33.472 -1000.000  0.770 3.517 5.019 31.327 -1.028e-13 8.88568 8.77437 1.110e+06
0.750 0.200 0.229 3.0564866 1.047 50.979 33.472 -1000.000 33.472 -1000.000 33.472 -1000.000  0.770 3.517 5.019 31.327 -1.028e-13 8.88631 8.77518 1.109e+06
0.750 0.200 0.229 3.0554866 1.047 50.979 33.473 -1000.000 33.473 -1000.000 33.473 -1000.000  0.770 3.517 5.019 31.327 -1.029e-13 8.88693 8.77599 1.109e+06
0.750 0.200 0.229 3.0544866 1.046 50.979 33.473 -1000.000 33.473 -1000.000 33.473 -1000.000  0.770 3.517 5.019 31.327 -1.030e-13 8.88756 8.77679 1.108e+06
0.750 0.200 0.229 3.0534866 1.046 50.979 33.473 -1000.000 33.473 -1000.000 33.473 -1000.000  0.770 3.517 5.019 31.327 -1.030e-13 8.88818 8.77760 1.107e+06
0.750 0.200 0.229 3.0524866 1.046 50.979 33.474 -1000.000 33.474 -1000.000 33.474 -1000.000  0.770 3.517 5.019 31.327 -1.031e-13 8.88880 8.77840 1.107e+06
0.750 0.200 0.229 3.0514866 1.046 50.979 33.474 -1000.000 33.474 -1000.000 33.474 -1000.000  0.770 3.517 5.019 31.327 -1.031e-13 8.88942 8.77920 1.106e+06
0.750 0.200 0.229 3.0504866 1.045 50.979 33.474 -1000.000 33.474 -1000.000 33.474 -1000.000  0.770 3.517 5.019 31.327 -1.032e-13 8.89004 8.78000 1.106e+06
0.750 0.200 0.229 3.0494866 1.045 50.978 33.475 -1000.000 33.475 -1000.000 33.475 -1000.000  0.770 3.517 5.019 31.327 -1.032e-13 8.89066 8.78079 1.105e+06
0.750 0.200 0.229 3.0484866 1.045 50.978 33.475 -1000.000 33.475 -1000.000 33.475 -1000.000  0.770 3.517 5.019 31.327 -1.033e-13 8.89128 8.78158 1.104e+06
0.750 0.200 0.229 3.0474866 1.045 50.978 33.475 -1000.000 33.475 -1000.000 33.475 -1000.000  0.770 3.517 5.019 31.327 -1.033e-13 8.89189 8.78238 1.104e+06
0.750 0.200 0.229 3.0464866 1.044 50.978 33.476 -1000.000 33.476 -1000.000 33.476 -1000.000  0.770 3.517 5.019 31.327 -1.034e-13 8.89251 8.78317 1.103e+06
0.750 0.200 0.229 3.0454866 1.044 50.978 33.476 -1000.000 33.476 -1000.000 33.476 -1000.000  0.770 3.517 5.019 31.327 -1.035e-13 8.89312 8.78396 1.103e+06
0.750 0.200 0.229 3.0444866 1.044 50.978 33.476 -1000.000 33.476 -1000.000 33.476 -1000.000  0.770 3.517 5.019 31.327 -1.035e-13 8.89373 8.78474 1.102e+06
0.750 0.200 0.229 3.0434866 1.044 50.978 33.477 -1000.000 33.477 -1000.000 33.477 -1000.000  0.770 3.517 5.019 31.327 -1.036e-13 8.89434 8.78553 1.101e+06
0.750 0.200 0.229 3.0424866 1.044 50.978 33.477 -1000.000 33.477 -1000.000 33.477 -1000.000  0.770 3.517 5.019 31.327 -1.036e-13 8.89495 8.78631 1.101e+06
0.750 0.200 0.229 3.0414866 1.043 50.978 33.477 -1000.000 33.477 -1000.000 33.477 -1000.000  0.770 3.517 5.019 31.327 -1.037e-13 8.89556 8.78709 1.100e+06
0.750 0.200 0.229 3.0404866 1.043 50.978 33.478 -1000.000 33.478 -1000.000 33.478 -1000.000  0.770 3.517 5.019 31.327 -1.037e-13 8.89616 8.78787 1.100e+06
0.750 0.200 0.229 3.0394866 1.043 50.978 33.478 -1000.000 33.478 -1000.000 33.478 -1000.000  0.770 3.517 5.019 31.327 -1.038e-13 8.89677 8.78865 1.099e+06
0.750 0.200 0.229 3.0384866 1.043 50.978 33.478 -1000.000 33.478 -1000.000 33.478 -1000.000  0.770 3.517 5.019 31.327 -1.039e-13 8.89738 8.78942 1.098e+06
0.750 0.200 0.229 3.0374866 1.042 50.978 33.479 -1000.000 33.479 -1000.000 33.479 -1000.000  0.770 3.517 5.019 31.327 -1.039e-13 8.89798 8.79019 1.098e+06
0.750 0.200 0.229 3.0364866 1.042 50.978 33.479 -1000.000 33.479 -1000.000 33.479 -1000.000  0.770 3.517 5.019 31.327 -1.040e-13 8.89858 8.79097 1.097e+06
0.750 0.200 0.229 3.0354866 1.042 50.978 33.479 -1000.000 33.479 -1000.000 33.479 -1000.000  0.770 3.517 5.019 31.327 -1.040e-13 8.89918 8.79174 1.097e+06
0.750 0.200 0.229 3.0344866 1.042 50.978 33.480 -1000.000 33.480 -1000.000 33.480 -1000.000  0.770 3.517 5.019 31.327 -1.041e-13 8.89978 8.79250 1.096e+06
0.750 0.200 0.229 3.0334866 1.042 50.978 33.480 -1000.000 33.480 -1000.000 33.480 -1000.000  0.770 3.517 5.019 31.327 -1.041e-13 8.90038 8.79327 1.095e+06
0.750 0.200 0.229 3.0324866 1.041 50.978 33.480 -1000.000 33.480 -1000.000 33.480 -1000.000  0.770 3.517 5.019 31.327 -1.042e-13 8.90098 8.79404 1.095e+06
0.750 0.200 0.229 3.0314866 1.041 50.978 33.481 -1000.000 33.481 -1000.000 33.481 -1000.000  0.770 3.517 5.019 31.327 -1.043e-13 8.90157 8.79480 1.094e+06
0.750 0.200 0.229 3.0304866 1.041 50.978 33.481 -1000.000 33.481 -1000.000 33.481 -1000.000  0.770 3.517 5.019 31.327 -1.043e-13 8.90217 8.79556 1.094e+06
0.750 0.200 0.229 3.0294866 1.041 50.978 33.481 -1000.000 33.481 -1000.000 33.481 -1000.000  0.770 3.517 5.019 31.327 -1.044e-13 8.90276 8.79632 1.093e+06
0.750 0.200 0.229 3.0284866 1.040 50.977 33.482 -1000.000 33.482 -1000.000 33.482 -1000.000  0.770 3.517 5.019 31.327 -1.044e-13 8.90336 8.79708 1.092e+06
0.750 0.200 0.229 3.0274866 1.040 50.977 33.482 -1000.000 33.482 -1000.000 33.482 -1000.000  0.770 3.517 5.019 31.327 -1.045e-13 8.90395 8.79783 1.092e+06
0.750 0.200 0.229 3.0264866 1.040 50.977 33.482 -1000.000 33.482 -1000.000 33.482 -1000.000  0.770 3.517 5.019 31.327 -1.045e-13 8.90454 8.79859 1.091e+06
0.750 0.200 0.229 3.0254866 1.040 50.977 33.483 -1000.000 33.483 -1000.000 33.483 -1000.000  0.770 3.517 5.019 31.327 -1.046e-13 8.90513 8.79934 1.091e+06
0.750 0.200 0.229 3.0244866 1.039 50.977 33.483 -1000.000 33.483 -1000.000 33.483 -1000.000  0.770 3.517 5.019 31.327 -1.047e-13 8.90572 8.80009 1.090e+06
0.750 0.200 0.229 3.0234866 1.039 50.977 33.483 -1000.000 33.483 -1000.000 33.483 -1000.000  0.770 3.517 5.019 31.327 -1.047e-13 8.90631 8.80084 1.089e+06
0.750 0.200 0.229 3.0224866 1.039 50.977 33.484 -1000.000 33.484 -1000.000 33.484 -1000.000  0.770 3.517 5.019 31.327 -1.048e-13 8.90689 8.80159 1.089e+06
0.750 0.200 0.229 3.0214866 1.039 50.977 33.484 -1000.000 33.484 -1000.000 33.484 -1000.000  0.770 3.517 5.019 31.327 -1.048e-13 8.90748 8.80233 1.088e+06
0.750 0.200 0.229 3.0204866 1.039 50.977 33.484 -1000.000 33.484 -1000.000 33.484 -1000.000  0.770 3.517 5.019 31.327 -1.049e-13 8.90806 8.80308 1.088e+06
0.750 0.200 0.229 3.0194866 1.038 50.977 33.485 -1000.000 33.485 -1000.000 33.485 -1000.000  0.770 3.517 5.019 31.327 -1.049e-13 8.90864 8.80382 1.087e+06
0.750 0.200 0.229 3.0184866 1.038 50.977 33.485 -1000.000 33.485 -1000.000 33.485 -1000.000  0.770 3.517 5.019 31.327 -1.050e-13 8.90923 8.80456 1.086e+06
0.750 0.200 0.229 3.0174866 1.038 50.977 33.485 -1000.000 33.485 -1000.000 33.485 -1000.000  0.770 3.517 5.019 31.327 -1.051e-13 8.90981 8.80530 1.086e+06
0.750 0.200 0.229 3.0164866 1.038 50.977 33.486 -1000.000 33.486 -1000.000 33.486 -1000.000  0.770 3.517 5.019 31.327 -1.051e-13 8.91039 8.80603 1.085e+06
0.750 0.200 0.229 3.0154866 1.037 50.977 33.486 -1000.000 33.486 -1000.000 33.486 -1000.000  0.770 3.517 5.019 31.327 -1.052e-13 8.91097 8.80677 1.085e+06
0.750 0.200 0.229 3.0144866 1.037 50.977 33.486 -1000.000 33.486 -1000.000 33.486 -1000.000  0.770 3.517 5.019 31.327 -1.052e-13 8.91154 8.80750 1.084e+06
0.750 0.200 0.229 3.0134866 1.037 50.977 33.487 -1000.000 33.487 -1000.000 33.487 -1000.000  0.770 3.517 5.019 31.327 -1.053e-13 8.91212 8.80824 1.083e+06
0.750 0.200 0.229 3.0124866 1.037 50.977 33.487 -1000.000 33.487 -1000.000 33.487 -1000.000  0.770 3.517 5.019 31.327 -1.054e-13 8.91269 8.80897 1.083e+06
0.750 0.200 0.229 3.0114866 1.036 50.977 33.487 -1000.000 33.487 -1000.000 33.487 -1000.000  0.770 3.517 5.019 31.327 -1.054e-13 8.91327 8.80970 1.082e+06
0.750 0.200 0.229 3.0104866 1.036 50.977 33.488 -1000.000 33.488 -1000.000 33.488 -1000.000  0.770 3.517 5.019 31.327 -1.055e-13 8.91384 8.81042 1.082e+06
0.750 0.200 0.229 3.0094866 1.036 50.977 33.488 -1000.000 33.488 -1000.000 33.488 -1000.000  0.770 3.517 5.019 31.327 -1.055e-13 8.91441 8.81115 1.081e+06
0.750 0.200 0.229 3.0084866 1.036 50.977 33.488 -1000.000 33.488 -1000.000 33.488 -1000.000  0.770 3.517 5.019 31.327 -1.056e-13 8.91499 8.81187 1.080e+06
0.750 0.200 0.229 3.0074866 1.036 50.976 33.489 -1000.000 33.489 -1000.000 33.489 -1000.000  0.770 3.517 5.019 31.327 -1.056e-13 8.91556 8.81260 1.080e+06
0.750 0.200 0.229 3.0064866 1.035 50.976 33.489 -1000.000 33.489 -1000.000 33.489 -1000.000  0.770 3.517 5.019 31.327 -1.057e-13 8.91612 8.81332 1.079e+06
0.750 0.200 0.229 3.0054866 1.035 50.976 33.489 -1000.000 33.489 -1000.000 33.489 -1000.000  0.770 3.517 5.019 31.327 -1.058e-13 8.91669 8.81404 1.079e+06
0.750 0.200 0.229 3.0044866 1.035 50.976 33.490 -1000.000 33.490 -1000.000 33.490 -1000.000  0.770 3.517 5.019 31.327 -1.058e-13 8.91726 8.81475 1.078e+06
0.750 0.200 0.229 3.0034866 1.035 50.976 33.490 -1000.000 33.490 -1000.000 33.490 -1000.000  0.770 3.517 5.019 31.327 -1.059e-13 8.91782 8.81547 1.077e+06
0.750 0.200 0.229 3.0024866 1.034 50.976 33.490 -1000.000 33.490 -1000.000 33.490 -1000.000  0.770 3.517 5.019 31.327 -1.059e-13 8.91839 8.81619 1.077e+06
0.750 0.200 0.229 3.0014866 1.034 50.976 33.491 -1000.000 33.491 -1000.000 33.491 -1000.000  0.770 3.517 5.019 31.327 -1.060e-13 8.91895 8.81690 1.076e+06
0.750 0.200 0.229 3.0004866 1.034 50.976 33.491 -1000.000 33.491 -1000.000 33.491 -1000.000  0.770 3.517 5.019 31.327 -1.061e-13 8.91952 8.81761 1.076e+06
0.750 0.200 0.229 2.9994866 1.034 50.976 33.491 -1000.000 33.491 -1000.000 33.491 -1000.000  0.770 3.517 5.019 31.327 -1.061e-13 8.92008 8.81832 1.075e+06
0.750 0.200 0.229 2.9984866 1.033 50.976 33.492 -1000.000 33.492 -1000.000 33.492 -1000.000  0.770 3.517 5.019 31.327 -1.062e-13 8.92064 8.81903 1.074e+06
0.750 0.200 0.229 2.9974866 1.033 50.976 33.492 -1000.000 33.492 -1000.000 33.492 -1000.000  0.770 3.517 5.019 31.327 -1.062e-13 8.92120 8.81974 1.074e+06
0.750 0.200 0.229 2.9964866 1.033 50.976 33.492 -1000.000 33.492 -1000.000 33.492 -1000.000  0.770 3.517 5.019 31.327 -1.063e-13 8.92176 8.82044 1.073e+06
0.750 0.200 0.229 2.9954866 1.033 50.976 33.493 -1000.000 33.493 -1000.000 33.493 -1000.000  0.770 3.517 5.019 31.327 -1.064e-13 8.92231 8.82114 1.073e+06
0.750 0.200 0.229 2.9944866 1.033 50.976 33.493 -1000.000 33.493 -1000.000 33.493 -1000.000  0.770 3.517 5.019 31.327 -1.064e-13 8.92287 8.82185 1.072e+06
0.750 0.200 0.229 2.9934866 1.032 50.976 33.493 -1000.000 33.493 -1000.000 33.493 -1000.000  0.770 3.517 5.019 31.327 -1.065e-13 8.92342 8.82255 1.071e+06
0.750 0.200 0.229 2.9924866 1.032 50.976 33.494 -1000.000 33.494 -1000.000 33.494 -1000.000  0.770 3.517 5.019 31.327 -1.065e-13 8.92398 8.82325 1.071e+06
0.750 0.200 0.229 2.9914866 1.032 50.976 33.494 -1000.000 33.494 -1000.000 33.494 -1000.000  0.770 3.517 5.019 31.327 -1.066e-13 8.92453 8.82394 1.070e+06
0.750 0.200 0.229 2.9904866 1.032 50.976 33.494 -1000.000 33.494 -1000.000 33.494 -1000.000  0.770 3.517 5.019 31.327 -1.067e-13 8.92508 8.82464 1.070e+06
0.750 0.200 0.229 2.9894866 1.031 50.976 33.495 -1000.000 33.495 -1000.000 33.495 -1000.000  0.770 3.517 5.019 31.327 -1.067e-13 8.92564 8.82534 1.069e+06
0.750 0.200 0.229 2.9884866 1.031 50.976 33.495 -1000.000 33.495 -1000.000 33.495 -1000.000  0.770 3.517 5.019 31.327 -1.068e-13 8.92619 8.82603 1.068e+06
0.750 0.200 0.229 2.9874866 1.031 50.975 33.495 -1000.000 33.495 -1000.000 33.495 -1000.000  0.770 3.517 5.019 31.327 -1.068e-13 8.92674 8.82672 1.068e+06
0.750 0.200 0.229 2.9864866 1.031 50.975 33.496 -1000.000 33.496 -1000.000 33.496 -1000.000  0.770 3.517 5.019 31.327 -1.069e-13 8.92728 8.82741 1.067e+06
0.750 0.200 0.229 2.9854866 1.031 50.975 33.496 -1000.000 33.496 -1000.000 33.496 -1000.000  0.770 3.517 5.019 31.327 -1.069e-13 8.92783 8.82810 1.067e+06
0.750 0.200 0.229 2.9844866 1.030 50.975 33.496 -1000.000 33.496 -1000.000 33.496 -1000.000  0.770 3.517 5.019 31.327 -1.070e-13 8.92838 8.82879 1.066e+06
0.750 0.200 0.229 2.9834866 1.030 50.975 33.497 -1000.000 33.497 -1000.000 33.497 -1000.000  0.770 3.517 5.019 31.327 -1.071e-13 8.92892 8.82947 1.065e+06
0.750 0.200 0.229 2.9824866 1.030 50.975 33.497 -1000.000 33.497 -1000.000 33.497 -1000.000  0.770 3.517 5.019 31.327 -1.071e-13 8.92947 8.83016 1.065e+06
0.750 0.200 0.229 2.9814866 1.030 50.975 33.497 -1000.000 33.497 -1000.000 33.497 -1000.000  0.770 3.517 5.019 31.327 -1.072e-13 8.93001 8.83084 1.064e+06
0.750 0.200 0.229 2.9804866 1.029 50.975 33.498 -1000.000 33.498 -1000.000 33.498 -1000.000  0.770 3.517 5.019 31.327 -1.072e-13 8.93055 8.83152 1.064e+06
0.750 0.200 0.229 2.9794866 1.029 50.975 33.498 -1000.000 33.498 -1000.000 33.498 -1000.000  0.770 3.517 5.019 31.327 -1.073e-13 8.93109 8.83220 1.063e+06
0.750 0.200 0.229 2.9784866 1.029 50.975 33.498 -1000.000 33.498 -1000.000 33.498 -1000.000  0.770 3.517 5.019 31.327 -1.074e-13 8.93163 8.83288 1.062e+06
0.750 0.200 0.229 2.9774866 1.029 50.975 33.499 -1000.000 33.499 -1000.000 33.499 -1000.000  0.770 3.517 5.019 31.327 -1.074e-13 8.93217 8.83356 1.062e+06
0.750 0.200 0.229 2.9764866 1.028 50.975 33.499 -1000.000 33.499 -1000.000 33.499 -1000.000  0.770 3.517 5.019 31.327 -1.075e-13 8.93271 8.83423 1.061e+06
0.750 0.200 0.229 2.9754866 1.028 50.975 33.499 -1000.000 33.499 -1000.000 33.499 -1000.000  0.770 3.517 5.019 31.327 -1.075e-13 8.93325 8.83491 1.061e+06
0.750 0.200 0.229 2.9744866 1.028 50.975 33.500 -1000.000 33.500 -1000.000 33.500 -1000.000  0.770 3.517 5.019 31.327 -1.076e-13 8.93379 8.83558 1.060e+06
0.750 0.200 0.229 2.9734866 1.028 50.975 33.500 -1000.000 33.500 -1000.000 33.500 -1000.000  0.770 3.517 5.019 31.327 -1.077e-13 8.93432 8.83625 1.060e+06
0.750 0.200 0.229 2.9724866 1.028 50.975 33.501 -1000.000 33.501 -1000.000 33.501 -1000.000  0.770 3.517 5.019 31.327 -1.077e-13 8.93486 8.83692 1.059e+06
0.750 0.200 0.229 2.9714866 1.027 50.975 33.501 -1000.000 33.501 -1000.000 33.501 -1000.000  0.770 3.517 5.019 31.327 -1.078e-13 8.93539 8.83759 1.058e+06
0.750 0.200 0.229 2.9704866 1.027 50.975 33.501 -1000.000 33.501 -1000.000 33.501 -1000.000  0.770 3.517 5.019 31.327 -1.079e-13 8.93592 8.83826 1.058e+06
0.750 0.200 0.229 2.9694866 1.027 50.975 33.502 -1000.000 33.502 -1000.000 33.502 -1000.000  0.770 3.517 5.019 31.327 -1.079e-13 8.93646 8.83892 1.057e+06
0.750 0.200 0.229 2.9684866 1.027 50.975 33.502 -1000.000 33.502 -1000.000 33.502 -1000.000  0.770 3.517 5.019 31.327 -1.080e-13 8.93699 8.83959 1.057e+06
0.750 0.200 0.229 2.9674866 1.026 50.975 33.502 -1000.000 33.502 -1000.000 33.502 -1000.000  0.770 3.517 5.019 31.327 -1.080e-13 8.93752 8.84025 1.056e+06
0.750 0.200 0.229 2.9664866 1.026 50.974 33.503 -1000.000 33.503 -1000.000 33.503 -1000.000  0.770 3.517 5.019 31.327 -1.081e-13 8.93805 8.84091 1.055e+06
0.750 0.200 0.229 2.9654866 1.026 50.974 33.503 -1000.000 33.503 -1000.000 33.503 -1000.000  0.770 3.517 5.019 31.327 -1.082e-13 8.93857 8.84157 1.055e+06
0.750 0.200 0.229 2.9644866 1.026 50.974 33.503 -1000.000 33.503 -1000.000 33.503 -1000.000  0.770 3.517 5.019 31.327 -1.082e-13 8.93910 8.84223 1.054e+06
0.750 0.200 0.229 2.9634866 1.025 50.974 33.504 -1000.000 33.504 -1000.000 33.504 -1000.000  0.770 3.517 5.019 31.327 -1.083e-13 8.93963 8.84289 1.054e+06
0.750 0.200 0.229 2.9624866 1.025 50.974 33.504 -1000.000 33.504 -1000.000 33.504 -1000.000  0.770 3.517 5.019 31.327 -1.083e-13 8.94015 8.84354 1.053e+06
0.750 0.200 0.229 2.9614866 1.025 50.974 33.504 -1000.000 33.504 -1000.000 33.504 -1000.000  0.770 3.517 5.019 31.327 -1.084e-13 8.94068 8.84420 1.052e+06
0.750 0.200 0.229 2.9604866 1.025 50.974 33.505 -1000.000 33.505 -1000.000 33.505 -1000.000  0.770 3.517 5.019 31.327 -1.085e-13 8.94120 8.84485 1.052e+06
0.750 0.200 0.229 2.9594866 1.025 50.974 33.505 -1000.000 33.505 -1000.000 33.505 -1000.000  0.770 3.517 5.019 31.327 -1.085e-13 8.94172 8.84550 1.051e+06
0.750 0.200 0.229 2.9584866 1.024 50.974 33.505 -1000.000 33.505 -1000.000 33.505 -1000.000  0.770 3.517 5.019 31.327 -1.086e-13 8.94224 8.84615 1.051e+06
0.750 0.200 0.229 2.9574866 1.024 50.974 33.506 -1000.000 33.506 -1000.000 33.506 -1000.000  0.770 3.517 5.019 31.327 -1.086e-13 8.94276 8.84680 1.050e+06
0.750 0.200 0.229 2.9564866 1.024 50.974 33.506 -1000.000 33.506 -1000.000 33.506 -1000.000  0.770 3.517 5.019 31.327 -1.087e-13 8.94328 8.84745 1.049e+06
0.750 0.200 0.229 2.9554866 1.024 50.974 33.506 -1000.000 33.506 -1000.000 33.506 -1000.000  0.770 3.517 5.019 31.327 -1.088e-13 8.94380 8.84810 1.049e+06
0.750 0.200 0.229 2.9544866 1.023 50.974 33.507 -1000.000 33.507 -1000.000 33.507 -1000.000  0.770 3.517 5.019 31.327 -1.088e-13 8.94432 8.84874 1.048e+06
0.750 0.200 0.229 2.9534866 1.023 50.974 33.507 -1000.000 33.507 -1000.000 33.507 -1000.000  0.770 3.517 5.019 31.327 -1.089e-13 8.94484 8.84939 1.048e+06
0.750 0.200 0.229 2.9524866 1.023 50.974 33.507 -1000.000 33.507 -1000.000 33.507 -1000.000  0.770 3.517 5.019 31.327 -1.089e-13 8.94535 8.85003 1.047e+06
0.750 0.200 0.229 2.9514866 1.023 50.974 33.508 -1000.000 33.508 -1000.000 33.508 -1000.000  0.770 3.517 5.019 31.327 -1.090e-13 8.94587 8.85067 1.046e+06
0.750 0.200 0.229 2.9504866 1.022 50.974 33.508 -1000.000 33.508 -1000.000 33.508 -1000.000  0.770 3.517 5.019 31.327 -1.091e-13 8.94638 8.85131 1.046e+06
0.750 0.200 0.229 2.9494866 1.022 50.974 33.508 -1000.000 33.508 -1000.000 33.508 -1000.000  0.770 3.517 5.019 31.327 -1.091e-13 8.94690 8.85195 1.045e+06
0.750 0.200 0.229 2.9484866 1.022 50.974 33.509 -1000.000 33.509 -1000.000 33.509 -1000.000  0.770 3.517 5.019 31.327 -1.092e-13 8.94741 8.85259 1.045e+06
0.750 0.200 0.229 2.9474866 1.022 50.974 33.509 -1000.000 33.509 -1000.000 33.509 -1000.000  0.770 3.517 5.019 31.327 -1.093e-13 8.94792 8.85323 1.044e+06
0.750 0.200 0.229 2.9464866 1.022 50.973 33.509 -1000.000 33.509 -1000.000 33.509 -1000.000  0.770 3.517 5.019 31.327 -1.093e-13 8.94843 8.85386 1.044e+06
0.750 0.200 0.229 2.9454866 1.021 50.973 33.510 -1000.000 33.510 -1000.000 33.510 -1000.000  0.770 3.517 5.019 31.327 -1.094e-13 8.94894 8.85449 1.043e+06
0.750 0.200 0.229 2.9444866 1.021 50.973 33.510 -1000.000 33.510 -1000.000 33.510 -1000.000  0.770 3.517 5.019 31.327 -1.094e-13 8.94945 8.85513 1.042e+06
0.750 0.200 0.229 2.9434866 1.021 50.973 33.510 -1000.000 33.510 -1000.000 33.510 -1000.000  0.770 3.517 5.019 31.327 -1.095e-13 8.94996 8.85576 1.042e+06
0.750 0.200 0.229 2.9424866 1.021 50.973 33.511 -1000.000 33.511 -1000.000 33.511 -1000.000  0.770 3.517 5.019 31.327 -1.096e-13 8.95046 8.85639 1.041e+06
0.750 0.200 0.229 2.9414866 1.020 50.973 33.511 -1000.000 33.511 -1000.000 33.511 -1000.000  0.770 3.517 5.019 31.327 -1.096e-13 8.95097 8.85702 1.041e+06
0.750 0.200 0.229 2.9404866 1.020 50.973 33.511 -1000.000 33.511 -1000.000 33.511 -1000.000  0.770 3.517 5.019 31.327 -1.097e-13 8.95148 8.85764 1.040e+06
0.750 0.200 0.229 2.9394866 1.020 50.973 33.512 -1000.000 33.512 -1000.000 33.512 -1000.000  0.770 3.517 5.019 31.327 -1.098e-13 8.95198 8.85827 1.039e+06
0.750 0.200 0.229 2.9384866 1.020 50.973 33.512 -1000.000 33.512 -1000.000 33.512 -1000.000  0.770 3.517 5.019 31.327 -1.098e-13 8.95248 8.85889 1.039e+06
0.750 0.200 0.229 2.9374866 1.019 50.973 33.513 -1000.000 33.513 -1000.000 33.513 -1000.000  0.770 3.517 5.019 31.327 -1.099e-13 8.95299 8.85952 1.038e+06
0.750 0.200 0.229 2.9364866 1.019 50.973 33.513 -1000.000 33.513 -1000.000 33.513 -1000.000  0.770 3.517 5.019 31.327 -1.099e-13 8.95349 8.86014 1.038e+06
0.750 0.200 0.229 2.9354866 1.019 50.973 33.513 -1000.000 33.513 -1000.000 33.513 -1000.000  0.770 3.517 5.019 31.327 -1.100e-13 8.95399 8.86076 1.037e+06
0.750 0.200 0.229 2.9344866 1.019 50.973 33.514 -1000.000 33.514 -1000.000 33.514 -1000.000  0.770 3.517 5.019 31.327 -1.101e-13 8.95449 8.86138 1.036e+06
0.750 0.200 0.229 2.9334866 1.019 50.973 33.514 -1000.000 33.514 -1000.000 33.514 -1000.000  0.770 3.517 5.019 31.327 -1.101e-13 8.95499 8.86200 1.036e+06
0.750 0.200 0.229 2.9324866 1.018 50.973 33.514 -1000.000 33.514 -1000.000 33.514 -1000.000  0.770 3.517 5.019 31.327 -1.102e-13 8.95549 8.86262 1.035e+06
0.750 0.200 0.229 2.9314866 1.018 50.973 33.515 -1000.000 33.515 -1000.000 33.515 -1000.000  0.770 3.517 5.019 31.327 -1.103e-13 8.95598 8.86323 1.035e+06
0.750 0.200 0.229 2.9304866 1.018 50.973 33.515 -1000.000 33.515 -1000.000 33.515 -1000.000  0.770 3.517 5.019 31.327 -1.103e-13 8.95648 8.86385 1.034e+06
0.750 0.200 0.229 2.9294866 1.018 50.973 33.515 -1000.000 33.515 -1000.000 33.515 -1000.000  0.770 3.517 5.019 31.327 -1.104e-13 8.95698 8.86446 1.034e+06
0.750 0.200 0.229 2.9284866 1.017 50.973 33.516 -1000.000 33.516 -1000.000 33.516 -1000.000  0.770 3.517 5.019 31.327 -1.104e-13 8.95747 8.86507 1.033e+06
0.750 0.200 0.229 2.9274866 1.017 50.973 33.516 -1000.000 33.516 -1000.000 33.516 -1000.000  0.770 3.517 5.019 31.327 -1.105e-13 8.95797 8.86569 1.032e+06
0.750 0.200 0.229 2.9264866 1.017 50.973 33.516 -1000.000 33.516 -1000.000 33.516 -1000.000  0.770 3.517 5.019 31.327 -1.106e-13 8.95846 8.86630 1.032e+06
0.750 0.200 0.229 2.9254866 1.017 50.972 33.517 -1000.000 33.517 -1000.000 33.517 -1000.000  0.770 3.517 5.019 31.327 -1.106e-13 8.95895 8.86690 1.031e+06
0.750 0.200 0.229 2.9244866 1.016 50.972 33.517 -1000.000 33.517 -1000.000 33.517 -1000.000  0.770 3.517 5.019 31.327 -1.107e-13 8.95944 8.86751 1.031e+06
0.750 0.200 0.229 2.9234866 1.016 50.972 33.517 -1000.000 33.517 -1000.000 33.517 -1000.000  0.770 3.517 5.019 31.327 -1.108e-13 8.95993 8.86812 1.030e+06
0.750 0.200 0.229 2.9224866 1.016 50.972 33.518 -1000.000 33.518 -1000.000 33.518 -1000.000  0.770 3.517 5.019 31.327 -1.108e-13 8.96042 8.86872 1.029e+06
0.750 0.200 0.229 2.9214866 1.016 50.972 33.518 -1000.000 33.518 -1000.000 33.518 -1000.000  0.770 3.517 5.019 31.327 -1.109e-13 8.96091 8.86933 1.029e+06
0.750 0.200 0.229 2.9204866 1.015 50.972 33.518 -1000.000 33.518 -1000.000 33.518 -1000.000  0.770 3.517 5.019 31.327 -1.109e-13 8.96140 8.86993 1.028e+06
0.750 0.200 0.229 2.9194866 1.015 50.972 33.519 -1000.000 33.519 -1000.000 33.519 -1000.000  0.770 3.517 5.019 31.327 -1.110e-13 8.96189 8.87053 1.028e+06
0.750 0.200 0.229 2.9184866 1.015 50.972 33.519 -1000.000 33.519 -1000.000 33.519 -1000.000  0.770 3.517 5.019 31.327 -1.111e-13 8.96238 8.87113 1.027e+06
0.750 0.200 0.229 2.9174866 1.015 50.972 33.519 -1000.000 33.519 -1000.000 33.519 -1000.000  0.770 3.517 5.019 31.327 -1.111e-13 8.96286 8.87173 1.026e+06
0.750 0.200 0.229 2.9164866 1.015 50.972 33.520 -1000.000 33.520 -1000.000 33.520 -1000.000  0.770 3.517 5.019 31.327 -1.112e-13 8.96335 8.87233 1.026e+06
0.750 0.200 0.229 2.9154866 1.014 50.972 33.520 -1000.000 33.520 -1000.000 33.520 -1000.000  0.770 3.517 5.019 31.327 -1.113e-13 8.96383 8.87293 1.025e+06
0.750 0.200 0.229 2.9144866 1.014 50.972 33.520 -1000.000 33.520 -1000.000 33.520 -1000.000  0.770 3.517 5.019 31.327 -1.113e-13 8.96431 8.87352 1.025e+06
0.750 0.200 0.229 2.9134866 1.014 50.972 33.521 -1000.000 33.521 -1000.000 33.521 -1000.000  0.770 3.517 5.019 31.327 -1.114e-13 8.96480 8.87412 1.024e+06
0.750 0.200 0.229 2.9124866 1.014 50.972 33.521 -1000.000 33.521 -1000.000 33.521 -1000.000  0.770 3.517 5.019 31.327 -1.115e-13 8.96528 8.87471 1.024e+06
0.750 0.200 0.229 2.9114866 1.013 50.972 33.522 -1000.000 33.522 -1000.000 33.522 -1000.000  0.770 3.517 5.019 31.327 -1.115e-13 8.96576 8.87530 1.023e+06
0.750 0.200 0.229 2.9104866 1.013 50.972 33.522 -1000.000 33.522 -1000.000 33.522 -1000.000  0.770 3.517 5.019 31.327 -1.116e-13 8.96624 8.87590 1.022e+06
0.750 0.200 0.229 2.9094866 1.013 50.972 33.522 -1000.000 33.522 -1000.000 33.522 -1000.000  0.770 3.517 5.019 31.327 -1.116e-13 8.96672 8.87649 1.022e+06
0.750 0.200 0.229 2.9084866 1.013 50.972 33.523 -1000.000 33.523 -1000.000 33.523 -1000.000  0.770 3.517 5.019 31.327 -1.117e-13 8.96720 8.87707 1.021e+06
0.750 0.200 0.229 2.9074866 1.012 50.972 33.523 -1000.000 33.523 -1000.000 33.523 -1000.000  0.770 3.517 5.019 31.327 -1.118e-13 8.96768 8.87766 1.021e+06
0.750 0.200 0.229 2.9064866 1.012 50.972 33.523 -1000.000 33.523 -1000.000 33.523 -1000.000  0.770 3.517 5.019 31.327 -1.118e-13 8.96815 8.87825 1.020e+06
0.750 0.200 0.229 2.9054866 1.012 50.971 33.524 -1000.000 33.524 -1000.000 33.524 -1000.000  0.770 3.517 5.019 31.327 -1.119e-13 8.96863 8.87883 1.019e+06
0.750 0.200 0.229 2.9044866 1.012 50.971 33.524 -1000.000 33.524 -1000.000 33.524 -1000.000  0.770 3.517 5.019 31.327 -1.120e-13 8.96910 8.87942 1.019e+06
0.750 0.200 0.229 2.9034866 1.012 50.971 33.524 -1000.000 33.524 -1000.000 33.524 -1000.000  0.770 3.517 5.019 31.327 -1.120e-13 8.96958 8.88000 1.018e+06
0.750 0.200 0.229 2.9024866 1.011 50.971 33.525 -1000.000 33.525 -1000.000 33.525 -1000.000  0.770 3.517 5.019 31.327 -1.121e-13 8.97005 8.88058 1.018e+06
0.750 0.200 0.229 2.9014866 1.011 50.971 33.525 -1000.000 33.525 -1000.000 33.525 -1000.000  0.770 3.517 5.019 31.327 -1.122e-13 8.97053 8.88117 1.017e+06
0.750 0.200 0.229 2.9004866 1.011 50.971 33.525 -1000.000 33.525 -1000.000 33.525 -1000.000  0.770 3.517 5.019 31.327 -1.122e-13 8.97100 8.88175 1.017e+06
0.750 0.200 0.229 2.8994866 1.011 50.971 33.526 -1000.000 33.526 -1000.000 33.526 -1000.000  0.770 3.517 5.019 31.327 -1.123e-13 8.97147 8.88232 1.016e+06
0.750 0.200 0.229 2.8984866 1.010 50.971 33.526 -1000.000 33.526 -1000.000 33.526 -1000.000  0.770 3.517 5.019 31.327 -1.124e-13 8.97194 8.88290 1.015e+06
0.750 0.200 0.229 2.8974866 1.010 50.971 33.526 -1000.000 33.526 -1000.000 33.526 -1000.000  0.770 3.517 5.019 31.327 -1.124e-13 8.97241 8.88348 1.015e+06
0.750 0.200 0.229 2.8964866 1.010 50.971 33.527 -1000.000 33.527 -1000.000 33.527 -1000.000  0.770 3.517 5.019 31.327 -1.125e-13 8.97288 8.88405 1.014e+06
0.750 0.200 0.229 2.8954866 1.010 50.971 33.527 -1000.000 33.527 -1000.000 33.527 -1000.000  0.770 3.517 5.019 31.327 -1.125e-13 8.97335 8.88463 1.014e+06
0.750 0.200 0.229 2.8944866 1.009 50.971 33.527 -1000.000 33.527 -1000.000 33.527 -1000.000  0.770 3.517 5.019 31.327 -1.126e-13 8.97381 8.88520 1.013e+06
0.750 0.200 0.229 2.8934866 1.009 50.971 33.528 -1000.000 33.528 -1000.000 33.528 -1000.000  0.770 3.517 5.019 31.327 -1.127e-13 8.97428 8.88577 1.012e+06
0.750 0.200 0.229 2.8924866 1.009 50.971 33.528 -1000.000 33.528 -1000.000 33.528 -1000.000  0.770 3.517 5.019 31.327 -1.127e-13 8.97475 8.88635 1.012e+06
0.750 0.200 0.229 2.8914866 1.009 50.971 33.529 -1000.000 33.529 -1000.000 33.529 -1000.000  0.770 3.517 5.019 31.327 -1.128e-13 8.97521 8.88692 1.011e+06
0.750 0.200 0.229 2.8904866 1.009 50.971 33.529 -1000.000 33.529 -1000.000 33.529 -1000.000  0.770 3.517 5.019 31.327 -1.129e-13 8.97568 8.88749 1.011e+06
0.750 0.200 0.229 2.8894866 1.008 50.971 33.529 -1000.000 33.529 -1000.000 33.529 -1000.000  0.770 3.517 5.019 31.327 -1.129e-13 8.97614 8.88805 1.010e+06
0.750 0.200 0.229 2.8884866 1.008 50.971 33.530 -1000.000 33.530 -1000.000 33.530 -1000.000  0.770 3.517 5.019 31.327 -1.130e-13 8.97660 8.88862 1.010e+06
0.750 0.200 0.229 2.8874866 1.008 50.971 33.530 -1000.000 33.530 -1000.000 33.530 -1000.000  0.770 3.517 5.019 31.327 -1.131e-13 8.97707 8.88919 1.009e+06
0.750 0.200 0.229 2.8864866 1.008 50.971 33.530 -1000.000 33.530 -1000.000 33.530 -1000.000  0.770 3.517 5.019 31.327 -1.131e-13 8.97753 8.88975 1.008e+06
0.750 0.200 0.229 2.8854866 1.007 50.970 33.531 -1000.000 33.531 -1000.000 33.531 -1000.000  0.770 3.517 5.019 31.327 -1.132e-13 8.97799 8.89032 1.008e+06
0.750 0.200 0.229 2.8844866 1.007 50.970 33.531 -1000.000 33.531 -1000.000 33.531 -1000.000  0.770 3.517 5.019 31.327 -1.133e-13 8.97845 8.89088 1.007e+06
0.750 0.200 0.229 2.8834866 1.007 50.970 33.531 -1000.000 33.531 -1000.000 33.531 -1000.000  0.770 3.517 5.019 31.327 -1.133e-13 8.97891 8.89144 1.007e+06
0.750 0.200 0.229 2.8824866 1.007 50.970 33.532 -1000.000 33.532 -1000.000 33.532 -1000.000  0.770 3.517 5.019 31.327 -1.134e-13 8.97937 8.89200 1.006e+06
0.750 0.200 0.229 2.8814866 1.006 50.970 33.532 -1000.000 33.532 -1000.000 33.532 -1000.000  0.770 3.517 5.019 31.327 -1.135e-13 8.97982 8.89256 1.005e+06
0.750 0.200 0.229 2.8804866 1.006 50.970 33.532 -1000.000 33.532 -1000.000 33.532 -1000.000  0.770 3.517 5.019 31.327 -1.135e-13 8.98028 8.89312 1.005e+06
0.750 0.200 0.229 2.8794866 1.006 50.970 33.533 -1000.000 33.533 -1000.000 33.533 -1000.000  0.770 3.517 5.019 31.327 -1.136e-13 8.98074 8.89368 1.004e+06
0.750 0.200 0.229 2.8784866 1.006 50.970 33.533 -1000.000 33.533 -1000.000 33.533 -1000.000  0.770 3.517 5.019 31.327 -1.137e-13 8.98119 8.89423 1.004e+06
0.750 0.200 0.229 2.8774866 1.006 50.970 33.533 -1000.000 33.533 -1000.000 33.533 -1000.000  0.770 3.517 5.019 31.327 -1.137e-13 8.98165 8.89479 1.003e+06
0.750 0.200 0.229 2.8764866 1.005 50.970 33.534 -1000.000 33.534 -1000.000 33.534 -1000.000  0.770 3.517 5.019 31.327 -1.138e-13 8.98210 8.89534 1.003e+06
0.750 0.200 0.229 2.8754866 1.005 50.970 33.534 -1000.000 33.534 -1000.000 33.534 -1000.000  0.770 3.517 5.019 31.327 -1.139e-13 8.98255 8.89590 1.002e+06
0.750 0.200 0.229 2.8744866 1.005 50.970 33.534 -1000.000 33.534 -1000.000 33.534 -1000.000  0.770 3.517 5.019 31.327 -1.139e-13 8.98301 8.89645 1.001e+06
0.750 0.200 0.229 2.8734866 1.005 50.970 33.535 -1000.000 33.535 -1000.000 33.535 -1000.000  0.770 3.517 5.019 31.327 -1.140e-13 8.98346 8.89700 1.001e+06
0.750 0.200 0.229 2.8724866 1.004 50.970 33.535 -1000.000 33.535 -1000.000 33.535 -1000.000  0.770 3.517 5.019 31.327 -1.141e-13 8.98391 8.89755 1.000e+06
0.750 0.200 0.229 2.8714866 1.004 50.970 33.536 -1000.000 33.536 -1000.000 33.536 -1000.000  0.770 3.517 5.019 31.327 -1.141e-13 8.98436 8.89810 9.996e+05
0.750 0.200 0.229 2.8704866 1.004 50.970 33.536 -1000.000 33.536 -1000.000 33.536 -1000.000  0.770 3.517 5.019 31.327 -1.142e-13 8.98481 8.89865 9.991e+05
0.750 0.200 0.229 2.8694866 1.004 50.970 33.536 -1000.000 33.536 -1000.000 33.536 -1000.000  0.770 3.517 5.019 31.327 -1.143e-13 8.98526 8.89919 9.985e+05
0.750 0.200 0.229 2.8684866 1.003 50.970 33.537 -1000.000 33.537 -1000.000 33.537 -1000.000  0.770 3.517 5.019 31.327 -1.143e-13 8.98571 8.89974 9.979e+05
0.750 0.200 0.229 2.8674866 1.003 50.970 33.537 -1000.000 33.537 -1000.000 33.537 -1000.000  0.770 3.517 5.019 31.327 -1.144e-13 8.98615 8.90029 9.973e+05
0.750 0.200 0.229 2.8664866 1.003 50.970 33.537 -1000.000 33.537 -1000.000 33.537 -1000.000  0.770 3.517 5.019 31.327 -1.145e-13 8.98660 8.90083 9.967e+05
0.750 0.200 0.229 2.8654866 1.003 50.969 33.538 -1000.000 33.538 -1000.000 33.538 -1000.000  0.770 3.517 5.019 31.327 -1.145e-13 8.98705 8.90137 9.962e+05
0.750 0.200 0.229 2.8644866 1.002 50.969 33.538 -1000.000 33.538 -1000.000 33.538 -1000.000  0.770 3.517 5.019 31.327 -1.146e-13 8.98749 8.90192 9.956e+05
0.750 0.200 0.229 2.8634866 1.002 50.969 33.538 -1000.000 33.538 -1000.000 33.538 -1000.000  0.770 3.517 5.019 31.327 -1.147e-13 8.98794 8.90246 9.950e+05
0.750 0.200 0.229 2.8624866 1.002 50.969 33.539 -1000.000 33.539 -1000.000 33.539 -1000.000  0.770 3.517 5.019 31.327 -1.147e-13 8.98838 8.90300 9.944e+05
0.750 0.200 0.229 2.8614866 1.002 50.969 33.539 -1000.000 33.539 -1000.000 33.539 -1000.000  0.770 3.517 5.019 31.327 -1.148e-13 8.98882 8.90354 9.938e+05
0.750 0.200 0.229 2.8604866 1.002 50.969 33.539 -1000.000 33.539 -1000.000 33.539 -1000.000  0.770 3.517 5.019 31.327 -1.149e-13 8.98926 8.90407 9.933e+05
0.750 0.200 0.229 2.8594866 1.001 50.969 33.540 -1000.000 33.540 -1000.000 33.540 -1000.000  0.770 3.517 5.019 31.327 -1.149e-13 8.98971 8.90461 9.927e+05
0.750 0.200 0.229 2.8584866 1.001 50.969 33.540 -1000.000 33.540 -1000.000 33.540 -1000.000  0.770 3.517 5.019 31.327 -1.150e-13 8.99015 8.90515 9.921e+05
0.750 0.200 0.229 2.8574866 1.001 50.969 33.540 -1000.000 33.540 -1000.000 33.540 -1000.000  0.770 3.517 5.019 31.327 -1.151e-13 8.99059 8.90568 9.915e+05
0.750 0.200 0.229 2.8564866 1.001 50.969 33.541 -1000.000 33.541 -1000.000 33.541 -1000.000  0.770 3.517 5.019 31.327 -1.151e-13 8.99103 8.90622 9.909e+05
0.750 0.200 0.229 2.8554866 1.000 50.969 33.541 -1000.000 33.541 -1000.000 33.541 -1000.000  0.770 3.517 5.019 31.327 -1.152e-13 8.99147 8.90675 9.904e+05
0.750 0.200 0.229 2.8544866 1.000 50.969 33.542 -1000.000 33.542 -1000.000 33.542 -1000.000  0.770 3.517 5.019 31.327 -1.153e-13 8.99190 8.90728 9.898e+05
0.750 0.200 0.229 2.8534866 1.000 50.969 33.542 -1000.000 33.542 -1000.000 33.542 -1000.000  0.770 3.517 5.019 31.327 -1.153e-13 8.99234 8.90782 9.892e+05
0.750 0.200 0.229 2.8524866 1.000 50.969 33.542 -1000.000 33.542 -1000.000 33.542 -1000.000  0.770 3.517 5.019 31.327 -1.154e-13 8.99278 8.90835 9.886e+05
0.750 0.200 0.229 2.8514866 0.999 50.969 33.543 -1000.000 33.543 -1000.000 33.543 -1000.000  0.770 3.517 5.019 31.327 -1.155e-13 8.99321 8.90888 9.881e+05
0.750 0.200 0.229 2.8504866 0.999 50.969 33.543 -1000.000 33.543 -1000.000 33.543 -1000.000  0.770 3.517 5.019 31.327 -1.155e-13 8.99365 8.90940 9.875e+05
0.750 0.200 0.229 2.8494866 0.999 50.969 33.543 -1000.000 33.543 -1000.000 33.543 -1000.000  0.770 3.517 5.019 31.327 -1.156e-13 8.99408 8.90993 9.869e+05
0.750 0.200 0.229 2.8484866 0.999 50.969 33.544 -1000.000 33.544 -1000.000 33.544 -1000.000  0.770 3.517 5.019 31.327 -1.157e-13 8.99452 8.91046 9.863e+05
0.750 0.200 0.229 2.8474866 0.998 50.969 33.544 -1000.000 33.544 -1000.000 33.544 -1000.000  0.770 3.517 5.019 31.327 -1.157e-13 8.99495 8.91098 9.857e+05
0.750 0.200 0.229 2.8464866 0.998 50.968 33.544 -1000.000 33.544 -1000.000 33.544 -1000.000  0.770 3.517 5.019 31.327 -1.158e-13 8.99538 8.91151 9.852e+05
0.750 0.200 0.229 2.8454866 0.998 50.968 33.545 -1000.000 33.545 -1000.000 33.545 -1000.000  0.770 3.517 5.019 31.327 -1.159e-13 8.99582 8.91203 9.846e+05
0.750 0.200 0.229 2.8444866 0.998 50.968 33.545 -1000.000 33.545 -1000.000 33.545 -1000.000  0.770 3.517 5.019 31.327 -1.159e-13 8.99625 8.91256 9.840e+05
0.750 0.200 0.229 2.8434866 0.998 50.968 33.545 -1000.000 33.545 -1000.000 33.545 -1000.000  0.770 3.517 5.019 31.327 -1.160e-13 8.99668 8.91308 9.834e+05
0.750 0.200 0.229 2.8424866 0.997 50.968 33.546 -1000.000 33.546 -1000.000 33.546 -1000.000  0.770 3.517 5.019 31.327 -1.161e-13 8.99711 8.91360 9.829e+05
0.750 0.200 0.229 2.8414866 0.997 50.968 33.546 -1000.000 33.546 -1000.000 33.546 -1000.000  0.770 3.517 5.019 31.327 -1.161e-13 8.99754 8.91412 9.823e+05
0.750 0.200 0.229 2.8404866 0.997 50.968 33.547 -1000.000 33.547 -1000.000 33.547 -1000.000  0.770 3.517 5.019 31.327 -1.162e-13 8.99797 8.91464 9.817e+05
0.750 0.200 0.229 2.8394866 0.997 50.968 33.547 -1000.000 33.547 -1000.000 33.547 -1000.000  0.770 3.517 5.019 31.327 -1.163e-13 8.99839 8.91516 9.811e+05
0.750 0.200 0.229 2.8384866 0.996 50.968 33.547 -1000.000 33.547 -1000.000 33.547 -1000.000  0.770 3.517 5.019 31.327 -1.163e-13 8.99882 8.91567 9.806e+05
0.750 0.200 0.229 2.8374866 0.996 50.968 33.548 -1000.000 33.548 -1000.000 33.548 -1000.000  0.770 3.517 5.019 31.327 -1.164e-13 8.99925 8.91619 9.800e+05
0.750 0.200 0.229 2.8364866 0.996 50.968 33.548 -1000.000 33.548 -1000.000 33.548 -1000.000  0.770 3.517 5.019 31.327 -1.165e-13 8.99967 8.91671 9.794e+05
0.750 0.200 0.229 2.8354866 0.996 50.968 33.548 -1000.000 33.548 -1000.000 33.548 -1000.000  0.770 3.517 5.019 31.327 -1.165e-13 9.00010 8.91722 9.788e+05
0.750 0.200 0.229 2.8344866 0.995 50.968 33.549 -1000.000 33.549 -1000.000 33.549 -1000.000  0.770 3.517 5.019 31.327 -1.166e-13 9.00052 8.91774 9.783e+05
0.750 0.200 0.229 2.8334866 0.995 50.968 33.549 -1000.000 33.549 -1000.000 33.549 -1000.000  0.770 3.517 5.019 31.327 -1.167e-13 9.00095 8.91825 9.777e+05
0.750 0.200 0.229 2.8324866 0.995 50.968 33.549 -1000.000 33.549 -1000.000 33.549 -1000.000  0.770 3.517 5.019 31.327 -1.167e-13 9.00137 8.91876 9.771e+05
0.750 0.200 0.229 2.8314866 0.995 50.968 33.550 -1000.000 33.550 -1000.000 33.550 -1000.000  0.770 3.517 5.019 31.327 -1.168e-13 9.00179 8.91927 9.765e+05
0.750 0.200 0.229 2.8304866 0.995 50.968 33.550 -1000.000 33.550 -1000.000 33.550 -1000.000  0.770 3.517 5.019 31.327 -1.169e-13 9.00222 8.91978 9.760e+05
0.750 0.200 0.229 2.8294866 0.994 50.968 33.550 -1000.000 33.550 -1000.000 33.550 -1000.000  0.770 3.517 5.019 31.327 -1.170e-13 9.00264 8.92029 9.754e+05
0.750 0.200 0.229 2.8284866 0.994 50.968 33.551 -1000.000 33.551 -1000.000 33.551 -1000.000  0.770 3.517 5.019 31.327 -1.170e-13 9.00306 8.92080 9.748e+05
0.750 0.200 0.229 2.8274866 0.994 50.968 33.551 -1000.000 33.551 -1000.000 33.551 -1000.000  0.770 3.517 5.019 31.327 -1.171e-13 9.00348 8.92131 9.742e+05
0.750 0.200 0.229 2.8264866 0.994 50.967 33.552 -1000.000 33.552 -1000.000 33.552 -1000.000  0.770 3.517 5.019 31.327 -1.172e-13 9.00390 8.92181 9.737e+05
0.750 0.200 0.229 2.8254866 0.993 50.967 33.552 -1000.000 33.552 -1000.000 33.552 -1000.000  0.770 3.517 5.019 31.327 -1.172e-13 9.00431 8.92232 9.731e+05
0.750 0.200 0.229 2.8244866 0.993 50.967 33.552 -1000.000 33.552 -1000.000 33.552 -1000.000  0.770 3.517 5.019 31.327 -1.173e-13 9.00473 8.92282 9.725e+05
0.750 0.200 0.229 2.8234866 0.993 50.967 33.553 -1000.000 33.553 -1000.000 33.553 -1000.000  0.770 3.517 5.019 31.327 -1.174e-13 9.00515 8.92333 9.719e+05
0.750 0.200 0.229 2.8224866 0.993 50.967 33.553 -1000.000 33.553 -1000.000 33.553 -1000.000  0.770 3.517 5.019 31.327 -1.174e-13 9.00557 8.92383 9.714e+05
0.750 0.200 0.229 2.8214866 0.992 50.967 33.553 -1000.000 33.553 -1000.000 33.553 -1000.000  0.770 3.517 5.019 31.327 -1.175e-13 9.00598 8.92433 9.708e+05
0.750 0.200 0.229 2.8204866 0.992 50.967 33.554 -1000.000 33.554 -1000.000 33.554 -1000.000  0.770 3.517 5.019 31.327 -1.176e-13 9.00640 8.92483 9.702e+05
0.750 0.200 0.229 2.8194866 0.992 50.967 33.554 -1000.000 33.554 -1000.000 33.554 -1000.000  0.770 3.517 5.019 31.327 -1.176e-13 9.00681 8.92533 9.696e+05
0.750 0.200 0.229 2.8184866 0.992 50.967 33.554 -1000.000 33.554 -1000.000 33.554 -1000.000  0.770 3.517 5.019 31.327 -1.177e-13 9.00723 8.92583 9.691e+05
0.750 0.200 0.229 2.8174866 0.991 50.967 33.555 -1000.000 33.555 -1000.000 33.555 -1000.000  0.770 3.517 5.019 31.327 -1.178e-13 9.00764 8.92633 9.685e+05
0.750 0.200 0.229 2.8164866 0.991 50.967 33.555 -1000.000 33.555 -1000.000 33.555 -1000.000  0.770 3.517 5.019 31.327 -1.179e-13 9.00805 8.92683 9.679e+05
0.750 0.200 0.229 2.8154866 0.991 50.967 33.556 -1000.000 33.556 -1000.000 33.556 -1000.000  0.770 3.517 5.019 31.327 -1.179e-13 9.00847 8.92733 9.674e+05
0.750 0.200 0.229 2.8144866 0.991 50.967 33.556 -1000.000 33.556 -1000.000 33.556 -1000.000  0.770 3.517 5.019 31.327 -1.180e-13 9.00888 8.92782 9.668e+05
0.750 0.200 0.229 2.8134866 0.991 50.967 33.556 -1000.000 33.556 -1000.000 33.556 -1000.000  0.770 3.517 5.019 31.327 -1.181e-13 9.00929 8.92832 9.662e+05
0.750 0.200 0.229 2.8124866 0.990 50.967 33.557 -1000.000 33.557 -1000.000 33.557 -1000.000  0.770 3.517 5.019 31.327 -1.181e-13 9.00970 8.92881 9.656e+05
0.750 0.200 0.229 2.8114866 0.990 50.967 33.557 -1000.000 33.557 -1000.000 33.557 -1000.000  0.770 3.517 5.019 31.327 -1.182e-13 9.01011 8.92931 9.651e+05
0.750 0.200 0.229 2.8104866 0.990 50.967 33.557 -1000.000 33.557 -1000.000 33.557 -1000.000  0.770 3.517 5.019 31.327 -1.183e-13 9.01052 8.92980 9.645e+05
0.750 0.200 0.229 2.8094866 0.990 50.967 33.558 -1000.000 33.558 -1000.000 33.558 -1000.000  0.770 3.517 5.019 31.327 -1.183e-13 9.01093 8.93029 9.639e+05
0.750 0.200 0.229 2.8084866 0.989 50.967 33.558 -1000.000 33.558 -1000.000 33.558 -1000.000  0.770 3.517 5.019 31.327 -1.184e-13 9.01133 8.93078 9.633e+05
0.750 0.200 0.229 2.8074866 0.989 50.967 33.558 -1000.000 33.558 -1000.000 33.558 -1000.000  0.770 3.517 5.019 31.327 -1.185e-13 9.01174 8.93127 9.628e+05
0.750 0.200 0.229 2.8064866 0.989 50.966 33.559 -1000.000 33.559 -1000.000 33.559 -1000.000  0.770 3.517 5.019 31.327 -1.186e-13 9.01215 8.93176 9.622e+05
0.750 0.200 0.229 2.8054866 0.989 50.966 33.559 -1000.000 33.559 -1000.000 33.559 -1000.000  0.770 3.517 5.019 31.327 -1.186e-13 9.01255 8.93225 9.616e+05
0.750 0.200 0.229 2.8044866 0.988 50.966 33.559 -1000.000 33.559 -1000.000 33.559 -1000.000  0.770 3.517 5.019 31.327 -1.187e-13 9.01296 8.93274 9.611e+05
0.750 0.200 0.229 2.8034866 0.988 50.966 33.560 -1000.000 33.560 -1000.000 33.560 -1000.000  0.770 3.517 5.019 31.327 -1.188e-13 9.01336 8.93322 9.605e+05
0.750 0.200 0.229 2.8024866 0.988 50.966 33.560 -1000.000 33.560 -1000.000 33.560 -1000.000  0.770 3.517 5.019 31.327 -1.188e-13 9.01377 8.93371 9.599e+05
0.750 0.200 0.229 2.8014866 0.988 50.966 33.561 -1000.000 33.561 -1000.000 33.561 -1000.000  0.770 3.517 5.019 31.327 -1.189e-13 9.01417 8.93419 9.593e+05
0.750 0.200 0.229 2.8004866 0.987 50.966 33.561 -1000.000 33.561 -1000.000 33.561 -1000.000  0.770 3.517 5.019 31.327 -1.190e-13 9.01457 8.93468 9.588e+05
0.750 0.200 0.229 2.7994866 0.987 50.966 33.561 -1000.000 33.561 -1000.000 33.561 -1000.000  0.770 3.517 5.019 31.327 -1.191e-13 9.01498 8.93516 9.582e+05
0.750 0.200 0.229 2.7984866 0.987 50.966 33.562 -1000.000 33.562 -1000.000 33.562 -1000.000  0.770 3.517 5.019 31.327 -1.191e-13 9.01538 8.93564 9.576e+05
0.750 0.200 0.229 2.7974866 0.987 50.966 33.562 -1000.000 33.562 -1000.000 33.562 -1000.000  0.770 3.517 5.019 31.327 -1.192e-13 9.01578 8.93613 9.571e+05
0.750 0.200 0.229 2.7964866 0.987 50.966 33.562 -1000.000 33.562 -1000.000 33.562 -1000.000  0.770 3.517 5.019 31.327 -1.193e-13 9.01618 8.93661 9.565e+05
0.750 0.200 0.229 2.7954866 0.986 50.966 33.563 -1000.000 33.563 -1000.000 33.563 -1000.000  0.770 3.517 5.019 31.327 -1.193e-13 9.01658 8.93709 9.559e+05
0.750 0.200 0.229 2.7944866 0.986 50.966 33.563 -1000.000 33.563 -1000.000 33.563 -1000.000  0.770 3.517 5.019 31.327 -1.194e-13 9.01698 8.93757 9.554e+05
0.750 0.200 0.229 2.7934866 0.986 50.966 33.563 -1000.000 33.563 -1000.000 33.563 -1000.000  0.770 3.517 5.019 31.327 -1.195e-13 9.01738 8.93805 9.548e+05
0.750 0.200 0.229 2.7924866 0.986 50.966 33.564 -1000.000 33.564 -1000.000 33.564 -1000.000  0.770 3.517 5.019 31.327 -1.196e-13 9.01777 8.93852 9.542e+05
0.750 0.200 0.229 2.7914866 0.985 50.966 33.564 -1000.000 33.564 -1000.000 33.564 -1000.000  0.770 3.517 5.019 31.327 -1.196e-13 9.01817 8.93900 9.536e+05
0.750 0.200 0.229 2.7904866 0.985 50.966 33.565 -1000.000 33.565 -1000.000 33.565 -1000.000  0.770 3.517 5.019 31.327 -1.197e-13 9.01857 8.93948 9.531e+05
0.750 0.200 0.229 2.7894866 0.985 50.966 33.565 -1000.000 33.565 -1000.000 33.565 -1000.000  0.770 3.517 5.019 31.327 -1.198e-13 9.01896 8.93995 9.525e+05
0.750 0.200 0.229 2.7884866 0.985 50.966 33.565 -1000.000 33.565 -1000.000 33.565 -1000.000  0.770 3.517 5.019 31.327 -1.198e-13 9.01936 8.94043 9.519e+05
0.750 0.200 0.229 2.7874866 0.984 50.965 33.566 -1000.000 33.566 -1000.000 33.566 -1000.000  0.770 3.517 5.019 31.327 -1.199e-13 9.01975 8.94090 9.514e+05
0.750 0.200 0.229 2.7864866 0.984 50.965 33.566 -1000.000 33.566 -1000.000 33.566 -1000.000  0.770 3.517 5.019 31.327 -1.200e-13 9.02015 8.94137 9.508e+05
0.750 0.200 0.229 2.7854866 0.984 50.965 33.566 -1000.000 33.566 -1000.000 33.566 -1000.000  0.770 3.517 5.019 31.327 -1.201e-13 9.02054 8.94184 9.502e+05
0.750 0.200 0.229 2.7844866 0.984 50.965 33.567 -1000.000 33.567 -1000.000 33.567 -1000.000  0.770 3.517 5.019 31.327 -1.201e-13 9.02094 8.94232 9.497e+05
0.750 0.200 0.229 2.7834866 0.983 50.965 33.567 -1000.000 33.567 -1000.000 33.567 -1000.000  0.770 3.517 5.019 31.327 -1.202e-13 9.02133 8.94279 9.491e+05
0.750 0.200 0.229 2.7824866 0.983 50.965 33.567 -1000.000 33.567 -1000.000 33.567 -1000.000  0.770 3.517 5.019 31.327 -1.203e-13 9.02172 8.94326 9.485e+05
0.750 0.200 0.229 2.7814866 0.983 50.965 33.568 -1000.000 33.568 -1000.000 33.568 -1000.000  0.770 3.517 5.019 31.327 -1.203e-13 9.02211 8.94372 9.480e+05
0.750 0.200 0.229 2.7804866 0.983 50.965 33.568 -1000.000 33.568 -1000.000 33.568 -1000.000  0.770 3.517 5.019 31.327 -1.204e-13 9.02250 8.94419 9.474e+05
0.750 0.200 0.229 2.7794866 0.983 50.965 33.569 -1000.000 33.569 -1000.000 33.569 -1000.000  0.770 3.517 5.019 31.327 -1.205e-13 9.02289 8.94466 9.468e+05
0.750 0.200 0.229 2.7784866 0.982 50.965 33.569 -1000.000 33.569 -1000.000 33.569 -1000.000  0.770 3.517 5.019 31.327 -1.206e-13 9.02328 8.94513 9.463e+05
0.750 0.200 0.229 2.7774866 0.982 50.965 33.569 -1000.000 33.569 -1000.000 33.569 -1000.000  0.770 3.517 5.019 31.327 -1.206e-13 9.02367 8.94559 9.457e+05
0.750 0.200 0.229 2.7764866 0.982 50.965 33.570 -1000.000 33.570 -1000.000 33.570 -1000.000  0.770 3.517 5.019 31.327 -1.207e-13 9.02406 8.94606 9.451e+05
0.750 0.200 0.229 2.7754866 0.982 50.965 33.570 -1000.000 33.570 -1000.000 33.570 -1000.000  0.770 3.517 5.019 31.327 -1.208e-13 9.02445 8.94652 9.446e+05
0.750 0.200 0.229 2.7744866 0.981 50.965 33.570 -1000.000 33.570 -1000.000 33.570 -1000.000  0.770 3.517 5.019 31.327 -1.208e-13 9.02484 8.94699 9.440e+05
0.750 0.200 0.229 2.7734866 0.981 50.965 33.571 -1000.000 33.571 -1000.000 33.571 -1000.000  0.770 3.517 5.019 31.327 -1.209e-13 9.02522 8.94745 9.434e+05
0.750 0.200 0.229 2.7724866 0.981 50.965 33.571 -1000.000 33.571 -1000.000 33.571 -1000.000  0.770 3.517 5.019 31.327 -1.210e-13 9.02561 8.94791 9.429e+05
0.750 0.200 0.229 2.7714866 0.981 50.965 33.571 -1000.000 33.571 -1000.000 33.571 -1000.000  0.770 3.517 5.019 31.327 -1.211e-13 9.02599 8.94837 9.423e+05
0.750 0.200 0.229 2.7704866 0.980 50.965 33.572 -1000.000 33.572 -1000.000 33.572 -1000.000  0.770 3.517 5.019 31.327 -1.211e-13 9.02638 8.94883 9.417e+05
0.750 0.200 0.229 2.7694866 0.980 50.965 33.572 -1000.000 33.572 -1000.000 33.572 -1000.000  0.770 3.517 5.019 31.327 -1.212e-13 9.02676 8.94929 9.412e+05
0.750 0.200 0.229 2.7684866 0.980 50.964 33.573 -1000.000 33.573 -1000.000 33.573 -1000.000  0.770 3.517 5.019 31.327 -1.213e-13 9.02715 8.94975 9.406e+05
0.750 0.200 0.229 2.7674866 0.980 50.964 33.573 -1000.000 33.573 -1000.000 33.573 -1000.000  0.770 3.517 5.019 31.327 -1.214e-13 9.02753 8.95021 9.400e+05
0.750 0.200 0.229 2.7664866 0.979 50.964 33.573 -1000.000 33.573 -1000.000 33.573 -1000.000  0.770 3.517 5.019 31.327 -1.214e-13 9.02791 8.95067 9.395e+05
0.750 0.200 0.229 2.7654866 0.979 50.964 33.574 -1000.000 33.574 -1000.000 33.574 -1000.000  0.770 3.517 5.019 31.327 -1.215e-13 9.02830 8.95112 9.389e+05
0.750 0.200 0.229 2.7644866 0.979 50.964 33.574 -1000.000 33.574 -1000.000 33.574 -1000.000  0.770 3.517 5.019 31.327 -1.216e-13 9.02868 8.95158 9.383e+05
0.750 0.200 0.229 2.7634866 0.979 50.964 33.574 -1000.000 33.574 -1000.000 33.574 -1000.000  0.770 3.517 5.019 31.327 -1.216e-13 9.02906 8.95203 9.378e+05
0.750 0.200 0.229 2.7624866 0.979 50.964 33.575 -1000.000 33.575 -1000.000 33.575 -1000.000  0.770 3.517 5.019 31.327 -1.217e-13 9.02944 8.95249 9.372e+05
0.750 0.200 0.229 2.7614866 0.978 50.964 33.575 -1000.000 33.575 -1000.000 33.575 -1000.000  0.770 3.517 5.019 31.327 -1.218e-13 9.02982 8.95294 9.366e+05
0.750 0.200 0.229 2.7604866 0.978 50.964 33.575 -1000.000 33.575 -1000.000 33.575 -1000.000  0.770 3.517 5.019 31.327 -1.219e-13 9.03020 8.95339 9.361e+05
0.750 0.200 0.229 2.7594866 0.978 50.964 33.576 -1000.000 33.576 -1000.000 33.576 -1000.000  0.770 3.517 5.019 31.327 -1.219e-13 9.03058 8.95385 9.355e+05
0.750 0.200 0.229 2.7584866 0.978 50.964 33.576 -1000.000 33.576 -1000.000 33.576 -1000.000  0.770 3.517 5.019 31.327 -1.220e-13 9.03096 8.95430 9.349e+05
0.750 0.200 0.229 2.7574866 0.977 50.964 33.577 -1000.000 33.577 -1000.000 33.577 -1000.000  0.770 3.517 5.019 31.327 -1.221e-13 9.03133 8.95475 9.344e+05
0.750 0.200 0.229 2.7564866 0.977 50.964 33.577 -1000.000 33.577 -1000.000 33.577 -1000.000  0.770 3.517 5.019 31.327 -1.222e-13 9.03171 8.95520 9.338e+05
0.750 0.200 0.229 2.7554866 0.977 50.964 33.577 -1000.000 33.577 -1000.000 33.577 -1000.000  0.770 3.517 5.019 31.327 -1.222e-13 9.03209 8.95565 9.332e+05
0.750 0.200 0.229 2.7544866 0.977 50.964 33.578 -1000.000 33.578 -1000.000 33.578 -1000.000  0.770 3.517 5.019 31.327 -1.223e-13 9.03246 8.95609 9.327e+05
0.750 0.200 0.229 2.7534866 0.976 50.964 33.578 -1000.000 33.578 -1000.000 33.578 -1000.000  0.770 3.517 5.019 31.327 -1.224e-13 9.03284 8.95654 9.321e+05
0.750 0.200 0.229 2.7524866 0.976 50.964 33.578 -1000.000 33.578 -1000.000 33.578 -1000.000  0.770 3.517 5.019 31.327 -1.225e-13 9.03321 8.95699 9.315e+05
0.750 0.200 0.229 2.7514866 0.976 50.964 33.579 -1000.000 33.579 -1000.000 33.579 -1000.000  0.770 3.517 5.019 31.327 -1.225e-13 9.03359 8.95744 9.310e+05
0.750 0.200 0.229 2.7504866 0.976 50.964 33.579 -1000.000 33.579 -1000.000 33.579 -1000.000  0.770 3.517 5.019 31.327 -1.226e-13 9.03396 8.95788 9.304e+05
0.750 0.200 0.229 2.7494866 0.975 50.963 33.580 -1000.000 33.580 -1000.000 33.580 -1000.000  0.770 3.517 5.019 31.327 -1.227e-13 9.03434 8.95833 9.299e+05
0.750 0.200 0.229 2.7484866 0.975 50.963 33.580 -1000.000 33.580 -1000.000 33.580 -1000.000  0.770 3.517 5.019 31.327 -1.228e-13 9.03471 8.95877 9.293e+05
0.750 0.200 0.229 2.7474866 0.975 50.963 33.580 -1000.000 33.580 -1000.000 33.580 -1000.000  0.770 3.517 5.019 31.327 -1.228e-13 9.03508 8.95921 9.287e+05
0.750 0.200 0.229 2.7464866 0.975 50.963 33.581 -1000.000 33.581 -1000.000 33.581 -1000.000  0.770 3.517 5.019 31.327 -1.229e-13 9.03545 8.95966 9.282e+05
0.750 0.200 0.229 2.7454866 0.975 50.963 33.581 -1000.000 33.581 -1000.000 33.581 -1000.000  0.770 3.517 5.019 31.327 -1.230e-13 9.03582 8.96010 9.276e+05
0.750 0.200 0.229 2.7444866 0.974 50.963 33.581 -1000.000 33.581 -1000.000 33.581 -1000.000  0.770 3.517 5.019 31.327 -1.231e-13 9.03619 8.96054 9.270e+05
0.750 0.200 0.229 2.7434866 0.974 50.963 33.582 -1000.000 33.582 -1000.000 33.582 -1000.000  0.770 3.517 5.019 31.327 -1.231e-13 9.03656 8.96098 9.265e+05
0.750 0.200 0.229 2.7424866 0.974 50.963 33.582 -1000.000 33.582 -1000.000 33.582 -1000.000  0.770 3.517 5.019 31.327 -1.232e-13 9.03693 8.96142 9.259e+05
0.750 0.200 0.229 2.7414866 0.974 50.963 33.582 -1000.000 33.582 -1000.000 33.582 -1000.000  0.770 3.517 5.019 31.327 -1.233e-13 9.03730 8.96186 9.253e+05
0.750 0.200 0.229 2.7404866 0.973 50.963 33.583 -1000.000 33.583 -1000.000 33.583 -1000.000  0.770 3.517 5.019 31.327 -1.234e-13 9.03767 8.96230 9.248e+05
0.750 0.200 0.229 2.7394866 0.973 50.963 33.583 -1000.000 33.583 -1000.000 33.583 -1000.000  0.770 3.517 5.019 31.327 -1.234e-13 9.03804 8.96273 9.242e+05
0.750 0.200 0.229 2.7384866 0.973 50.963 33.584 -1000.000 33.584 -1000.000 33.584 -1000.000  0.770 3.517 5.019 31.327 -1.235e-13 9.03841 8.96317 9.237e+05
0.750 0.200 0.229 2.7374866 0.973 50.963 33.584 -1000.000 33.584 -1000.000 33.584 -1000.000  0.770 3.517 5.019 31.327 -1.236e-13 9.03877 8.96361 9.231e+05
0.750 0.200 0.229 2.7364866 0.972 50.963 33.584 -1000.000 33.584 -1000.000 33.584 -1000.000  0.770 3.517 5.019 31.327 -1.237e-13 9.03914 8.96404 9.225e+05
0.750 0.200 0.229 2.7354866 0.972 50.963 33.585 -1000.000 33.585 -1000.000 33.585 -1000.000  0.770 3.517 5.019 31.327 -1.237e-13 9.03950 8.96448 9.220e+05
0.750 0.200 0.229 2.7344866 0.972 50.963 33.585 -1000.000 33.585 -1000.000 33.585 -1000.000  0.770 3.517 5.019 31.327 -1.238e-13 9.03987 8.96491 9.214e+05
0.750 0.200 0.229 2.7334866 0.972 50.963 33.585 -1000.000 33.585 -1000.000 33.585 -1000.000  0.770 3.517 5.019 31.327 -1.239e-13 9.04023 8.96534 9.208e+05
0.750 0.200 0.229 2.7324866 0.971 50.963 33.586 -1000.000 33.586 -1000.000 33.586 -1000.000  0.770 3.517 5.019 31.327 -1.240e-13 9.04060 8.96578 9.203e+05
0.750 0.200 0.229 2.7314866 0.971 50.963 33.586 -1000.000 33.586 -1000.000 33.586 -1000.000  0.770 3.517 5.019 31.327 -1.240e-13 9.04096 8.96621 9.197e+05
0.750 0.200 0.229 2.7304866 0.971 50.962 33.587 -1000.000 33.587 -1000.000 33.587 -1000.000  0.770 3.517 5.019 31.327 -1.241e-13 9.04133 8.96664 9.192e+05
0.750 0.200 0.229 2.7294866 0.971 50.962 33.587 -1000.000 33.587 -1000.000 33.587 -1000.000  0.770 3.517 5.019 31.327 -1.242e-13 9.04169 8.96707 9.186e+05
0.750 0.200 0.229 2.7284866 0.970 50.962 33.587 -1000.000 33.587 -1000.000 33.587 -1000.000  0.770 3.517 5.019 31.327 -1.243e-13 9.04205 8.96750 9.180e+05
0.750 0.200 0.229 2.7274866 0.970 50.962 33.588 -1000.000 33.588 -1000.000 33.588 -1000.000  0.770 3.517 5.019 31.327 -1.243e-13 9.04241 8.96793 9.175e+05
0.750 0.200 0.229 2.7264866 0.970 50.962 33.588 -1000.000 33.588 -1000.000 33.588 -1000.000  0.770 3.517 5.019 31.327 -1.244e-13 9.04277 8.96836 9.169e+05
0.750 0.200 0.229 2.7254866 0.970 50.962 33.588 -1000.000 33.588 -1000.000 33.588 -1000.000  0.770 3.517 5.019 31.327 -1.245e-13 9.04313 8.96879 9.164e+05
0.750 0.200 0.229 2.7244866 0.970 50.962 33.589 -1000.000 33.589 -1000.000 33.589 -1000.000  0.770 3.517 5.019 31.327 -1.246e-13 9.04349 8.96921 9.158e+05
0.750 0.200 0.229 2.7234866 0.969 50.962 33.589 -1000.000 33.589 -1000.000 33.589 -1000.000  0.770 3.517 5.019 31.327 -1.246e-13 9.04385 8.96964 9.152e+05
0.750 0.200 0.229 2.7224866 0.969 50.962 33.590 -1000.000 33.590 -1000.000 33.590 -1000.000  0.770 3.517 5.019 31.327 -1.247e-13 9.04421 8.97007 9.147e+05
0.750 0.200 0.229 2.7214866 0.969 50.962 33.590 -1000.000 33.590 -1000.000 33.590 -1000.000  0.770 3.517 5.019 31.327 -1.248e-13 9.04457 8.97049 9.141e+05
0.750 0.200 0.229 2.7204866 0.969 50.962 33.590 -1000.000 33.590 -1000.000 33.590 -1000.000  0.770 3.517 5.019 31.327 -1.249e-13 9.04493 8.97091 9.136e+05
0.750 0.200 0.229 2.7194866 0.968 50.962 33.591 -1000.000 33.591 -1000.000 33.591 -1000.000  0.770 3.517 5.019 31.327 -1.249e-13 9.04529 8.97134 9.130e+05
0.750 0.200 0.229 2.7184866 0.968 50.962 33.591 -1000.000 33.591 -1000.000 33.591 -1000.000  0.770 3.517 5.019 31.327 -1.250e-13 9.04564 8.97176 9.124e+05
0.750 0.200 0.229 2.7174866 0.968 50.962 33.591 -1000.000 33.591 -1000.000 33.591 -1000.000  0.770 3.517 5.019 31.327 -1.251e-13 9.04600 8.97218 9.119e+05
0.750 0.200 0.229 2.7164866 0.968 50.962 33.592 -1000.000 33.592 -1000.000 33.592 -1000.000  0.770 3.517 5.019 31.327 -1.252e-13 9.04635 8.97261 9.113e+05
0.750 0.200 0.229 2.7154866 0.967 50.962 33.592 -1000.000 33.592 -1000.000 33.592 -1000.000  0.770 3.517 5.019 31.327 -1.253e-13 9.04671 8.97303 9.108e+05
0.750 0.200 0.229 2.7144866 0.967 50.962 33.593 -1000.000 33.593 -1000.000 33.593 -1000.000  0.770 3.517 5.019 31.327 -1.253e-13 9.04706 8.97345 9.102e+05
0.750 0.200 0.229 2.7134866 0.967 50.962 33.593 -1000.000 33.593 -1000.000 33.593 -1000.000  0.770 3.517 5.019 31.327 -1.254e-13 9.04742 8.97387 9.096e+05
0.750 0.200 0.229 2.7124866 0.967 50.962 33.593 -1000.000 33.593 -1000.000 33.593 -1000.000  0.770 3.517 5.019 31.327 -1.255e-13 9.04777 8.97429 9.091e+05
0.750 0.200 0.229 2.7114866 0.966 50.961 33.594 -1000.000 33.594 -1000.000 33.594 -1000.000  0.770 3.517 5.019 31.327 -1.256e-13 9.04813 8.97470 9.085e+05
0.750 0.200 0.229 2.7104866 0.966 50.961 33.594 -1000.000 33.594 -1000.000 33.594 -1000.000  0.770 3.517 5.019 31.327 -1.256e-13 9.04848 8.97512 9.080e+05
0.750 0.200 0.229 2.7094866 0.966 50.961 33.594 -1000.000 33.594 -1000.000 33.594 -1000.000  0.770 3.517 5.019 31.327 -1.257e-13 9.04883 8.97554 9.074e+05
0.750 0.200 0.229 2.7084866 0.966 50.961 33.595 -1000.000 33.595 -1000.000 33.595 -1000.000  0.770 3.517 5.019 31.327 -1.258e-13 9.04918 8.97596 9.069e+05
0.750 0.200 0.229 2.7074866 0.965 50.961 33.595 -1000.000 33.595 -1000.000 33.595 -1000.000  0.770 3.517 5.019 31.327 -1.259e-13 9.04953 8.97637 9.063e+05
0.750 0.200 0.229 2.7064866 0.965 50.961 33.596 -1000.000 33.596 -1000.000 33.596 -1000.000  0.770 3.517 5.019 31.327 -1.259e-13 9.04989 8.97679 9.057e+05
0.750 0.200 0.229 2.7054866 0.965 50.961 33.596 -1000.000 33.596 -1000.000 33.596 -1000.000  0.770 3.517 5.019 31.327 -1.260e-13 9.05024 8.97720 9.052e+05
0.750 0.200 0.229 2.7044866 0.965 50.961 33.596 -1000.000 33.596 -1000.000 33.596 -1000.000  0.770 3.517 5.019 31.327 -1.261e-13 9.05059 8.97762 9.046e+05
0.750 0.200 0.229 2.7034866 0.965 50.961 33.597 -1000.000 33.597 -1000.000 33.597 -1000.000  0.770 3.517 5.019 31.327 -1.262e-13 9.05093 8.97803 9.041e+05
0.750 0.200 0.229 2.7024866 0.964 50.961 33.597 -1000.000 33.597 -1000.000 33.597 -1000.000  0.770 3.517 5.019 31.327 -1.263e-13 9.05128 8.97844 9.035e+05
0.750 0.200 0.229 2.7014866 0.964 50.961 33.597 -1000.000 33.597 -1000.000 33.597 -1000.000  0.770 3.517 5.019 31.327 -1.263e-13 9.05163 8.97885 9.030e+05
0.750 0.200 0.229 2.7004866 0.964 50.961 33.598 -1000.000 33.598 -1000.000 33.598 -1000.000  0.770 3.517 5.019 31.327 -1.264e-13 9.05198 8.97926 9.024e+05
0.750 0.200 0.229 2.6994866 0.964 50.961 33.598 -1000.000 33.598 -1000.000 33.598 -1000.000  0.770 3.517 5.019 31.327 -1.265e-13 9.05233 8.97967 9.018e+05
0.750 0.200 0.229 2.6984866 0.963 50.961 33.599 -1000.000 33.599 -1000.000 33.599 -1000.000  0.770 3.517 5.019 31.327 -1.266e-13 9.05267 8.98008 9.013e+05
0.750 0.200 0.229 2.6974866 0.963 50.961 33.599 -1000.000 33.599 -1000.000 33.599 -1000.000  0.770 3.517 5.019 31.327 -1.267e-13 9.05302 8.98049 9.007e+05
0.750 0.200 0.229 2.6964866 0.963 50.961 33.599 -1000.000 33.599 -1000.000 33.599 -1000.000  0.770 3.517 5.019 31.327 -1.267e-13 9.05337 8.98090 9.002e+05
0.750 0.200 0.229 2.6954866 0.963 50.961 33.600 -1000.000 33.600 -1000.000 33.600 -1000.000  0.770 3.517 5.019 31.327 -1.268e-13 9.05371 8.98131 8.996e+05
0.750 0.200 0.229 2.6944866 0.962 50.961 33.600 -1000.000 33.600 -1000.000 33.600 -1000.000  0.770 3.517 5.019 31.327 -1.269e-13 9.05406 8.98172 8.991e+05
0.750 0.200 0.229 2.6934866 0.962 50.961 33.600 -1000.000 33.600 -1000.000 33.600 -1000.000  0.770 3.517 5.019 31.327 -1.270e-13 9.05440 8.98213 8.985e+05
0.750 0.200 0.229 2.6924866 0.962 50.960 33.601 -1000.000 33.601 -1000.000 33.601 -1000.000  0.770 3.517 5.019 31.327 -1.270e-13 9.05474 8.98253 8.979e+05
0.750 0.200 0.229 2.6914866 0.962 50.960 33.601 -1000.000 33.601 -1000.000 33.601 -1000.000  0.770 3.517 5.019 31.327 -1.271e-13 9.05509 8.98294 8.974e+05
0.750 0.200 0.229 2.6904866 0.961 50.960 33.602 -1000.000 33.602 -1000.000 33.602 -1000.000  0.770 3.517 5.019 31.327 -1.272e-13 9.05543 8.98334 8.968e+05
0.750 0.200 0.229 2.6894866 0.961 50.960 33.602 -1000.000 33.602 -1000.000 33.602 -1000.000  0.770 3.517 5.019 31.327 -1.273e-13 9.05577 8.98375 8.963e+05
0.750 0.200 0.229 2.6884866 0.961 50.960 33.602 -1000.000 33.602 -1000.000 33.602 -1000.000  0.770 3.517 5.019 31.327 -1.274e-13 9.05612 8.98415 8.957e+05
0.750 0.200 0.229 2.6874866 0.961 50.960 33.603 -1000.000 33.603 -1000.000 33.603 -1000.000  0.770 3.517 5.019 31.327 -1.274e-13 9.05646 8.98455 8.952e+05
0.750 0.200 0.229 2.6864866 0.960 50.960 33.603 -1000.000 33.603 -1000.000 33.603 -1000.000  0.770 3.517 5.019 31.327 -1.275e-13 9.05680 8.98496 8.946e+05
0.750 0.200 0.229 2.6854866 0.960 50.960 33.603 -1000.000 33.603 -1000.000 33.603 -1000.000  0.770 3.517 5.019 31.327 -1.276e-13 9.05714 8.98536 8.941e+05
0.750 0.200 0.229 2.6844866 0.960 50.960 33.604 -1000.000 33.604 -1000.000 33.604 -1000.000  0.770 3.517 5.019 31.327 -1.277e-13 9.05748 8.98576 8.935e+05
0.750 0.200 0.229 2.6834866 0.960 50.960 33.604 -1000.000 33.604 -1000.000 33.604 -1000.000  0.770 3.517 5.019 31.327 -1.278e-13 9.05782 8.98616 8.929e+05
0.750 0.200 0.229 2.6824866 0.960 50.960 33.605 -1000.000 33.605 -1000.000 33.605 -1000.000  0.770 3.517 5.019 31.327 -1.278e-13 9.05816 8.98656 8.924e+05
0.750 0.200 0.229 2.6814866 0.959 50.960 33.605 -1000.000 33.605 -1000.000 33.605 -1000.000  0.770 3.517 5.019 31.327 -1.279e-13 9.05850 8.98696 8.918e+05
0.750 0.200 0.229 2.6804866 0.959 50.960 33.605 -1000.000 33.605 -1000.000 33.605 -1000.000  0.770 3.517 5.019 31.327 -1.280e-13 9.05883 8.98736 8.913e+05
0.750 0.200 0.229 2.6794866 0.959 50.960 33.606 -1000.000 33.606 -1000.000 33.606 -1000.000  0.770 3.517 5.019 31.327 -1.281e-13 9.05917 8.98775 8.907e+05
0.750 0.200 0.229 2.6784866 0.959 50.960 33.606 -1000.000 33.606 -1000.000 33.606 -1000.000  0.770 3.517 5.019 31.327 -1.282e-13 9.05951 8.98815 8.902e+05
0.750 0.200 0.229 2.6774866 0.958 50.960 33.606 -1000.000 33.606 -1000.000 33.606 -1000.000  0.770 3.517 5.019 31.327 -1.282e-13 9.05985 8.98855 8.896e+05
0.750 0.200 0.229 2.6764866 0.958 50.960 33.607 -1000.000 33.607 -1000.000 33.607 -1000.000  0.770 3.517 5.019 31.327 -1.283e-13 9.06018 8.98895 8.891e+05
0.750 0.200 0.229 2.6754866 0.958 50.960 33.607 -1000.000 33.607 -1000.000 33.607 -1000.000  0.770 3.517 5.019 31.327 -1.284e-13 9.06052 8.98934 8.885e+05
0.750 0.200 0.229 2.6744866 0.958 50.959 33.608 -1000.000 33.608 -1000.000 33.608 -1000.000  0.770 3.517 5.019 31.327 -1.285e-13 9.06085 8.98974 8.880e+05
0.750 0.200 0.229 2.6734866 0.957 50.959 33.608 -1000.000 33.608 -1000.000 33.608 -1000.000  0.770 3.517 5.019 31.327 -1.286e-13 9.06119 8.99013 8.874e+05
0.750 0.200 0.229 2.6724866 0.957 50.959 33.608 -1000.000 33.608 -1000.000 33.608 -1000.000  0.770 3.517 5.019 31.327 -1.286e-13 9.06152 8.99052 8.869e+05
0.750 0.200 0.229 2.6714866 0.957 50.959 33.609 -1000.000 33.609 -1000.000 33.609 -1000.000  0.770 3.517 5.019 31.327 -1.287e-13 9.06186 8.99092 8.863e+05
0.750 0.200 0.229 2.6704866 0.957 50.959 33.609 -1000.000 33.609 -1000.000 33.609 -1000.000  0.770 3.517 5.019 31.327 -1.288e-13 9.06219 8.99131 8.857e+05
0.750 0.200 0.229 2.6694866 0.956 50.959 33.609 -1000.000 33.609 -1000.000 33.609 -1000.000  0.770 3.517 5.019 31.327 -1.289e-13 9.06252 8.99170 8.852e+05
0.750 0.200 0.229 2.6684866 0.956 50.959 33.610 -1000.000 33.610 -1000.000 33.610 -1000.000  0.770 3.517 5.019 31.327 -1.290e-13 9.06286 8.99209 8.846e+05
0.750 0.200 0.229 2.6674866 0.956 50.959 33.610 -1000.000 33.610 -1000.000 33.610 -1000.000  0.770 3.517 5.019 31.327 -1.290e-13 9.06319 8.99248 8.841e+05
0.750 0.200 0.229 2.6664866 0.956 50.959 33.611 -1000.000 33.611 -1000.000 33.611 -1000.000  0.770 3.517 5.019 31.327 -1.291e-13 9.06352 8.99287 8.835e+05
0.750 0.200 0.229 2.6654866 0.955 50.959 33.611 -1000.000 33.611 -1000.000 33.611 -1000.000  0.770 3.517 5.019 31.327 -1.292e-13 9.06385 8.99326 8.830e+05
0.750 0.200 0.229 2.6644866 0.955 50.959 33.611 -1000.000 33.611 -1000.000 33.611 -1000.000  0.770 3.517 5.019 31.327 -1.293e-13 9.06418 8.99365 8.824e+05
0.750 0.200 0.229 2.6634866 0.955 50.959 33.612 -1000.000 33.612 -1000.000 33.612 -1000.000  0.770 3.517 5.019 31.327 -1.294e-13 9.06451 8.99404 8.819e+05
0.750 0.200 0.229 2.6624866 0.955 50.959 33.612 -1000.000 33.612 -1000.000 33.612 -1000.000  0.770 3.517 5.019 31.327 -1.294e-13 9.06484 8.99443 8.813e+05
0.750 0.200 0.229 2.6614866 0.955 50.959 33.613 -1000.000 33.613 -1000.000 33.613 -1000.000  0.770 3.517 5.019 31.327 -1.295e-13 9.06517 8.99482 8.808e+05
0.750 0.200 0.229 2.6604866 0.954 50.959 33.613 -1000.000 33.613 -1000.000 33.613 -1000.000  0.770 3.517 5.019 31.327 -1.296e-13 9.06550 8.99520 8.802e+05
0.750 0.200 0.229 2.6594866 0.954 50.959 33.613 -1000.000 33.613 -1000.000 33.613 -1000.000  0.770 3.517 5.019 31.327 -1.297e-13 9.06583 8.99559 8.797e+05
0.750 0.200 0.229 2.6584866 0.954 50.959 33.614 -1000.000 33.614 -1000.000 33.614 -1000.000  0.770 3.517 5.019 31.327 -1.298e-13 9.06616 8.99598 8.791e+05
0.750 0.200 0.229 2.6574866 0.954 50.959 33.614 -1000.000 33.614 -1000.000 33.614 -1000.000  0.770 3.517 5.019 31.327 -1.298e-13 9.06648 8.99636 8.786e+05
0.750 0.200 0.229 2.6564866 0.953 50.958 33.614 -1000.000 33.614 -1000.000 33.614 -1000.000  0.770 3.517 5.019 31.327 -1.299e-13 9.06681 8.99674 8.780e+05
0.750 0.200 0.229 2.6554866 0.953 50.958 33.615 -1000.000 33.615 -1000.000 33.615 -1000.000  0.770 3.517 5.019 31.327 -1.300e-13 9.06714 8.99713 8.775e+05
0.750 0.200 0.229 2.6544866 0.953 50.958 33.615 -1000.000 33.615 -1000.000 33.615 -1000.000  0.770 3.517 5.019 31.327 -1.301e-13 9.06746 8.99751 8.769e+05
0.750 0.200 0.229 2.6534866 0.953 50.958 33.616 -1000.000 33.616 -1000.000 33.616 -1000.000  0.770 3.517 5.019 31.327 -1.302e-13 9.06779 8.99789 8.764e+05
0.750 0.200 0.229 2.6524866 0.952 50.958 33.616 -1000.000 33.616 -1000.000 33.616 -1000.000  0.770 3.517 5.019 31.327 -1.303e-13 9.06811 8.99828 8.758e+05
0.750 0.200 0.229 2.6514866 0.952 50.958 33.616 -1000.000 33.616 -1000.000 33.616 -1000.000  0.770 3.517 5.019 31.327 -1.303e-13 9.06844 8.99866 8.753e+05
0.750 0.200 0.229 2.6504866 0.952 50.958 33.617 -1000.000 33.617 -1000.000 33.617 -1000.000  0.770 3.517 5.019 31.327 -1.304e-13 9.06876 8.99904 8.747e+05
0.750 0.200 0.229 2.6494866 0.952 50.958 33.617 -1000.000 33.617 -1000.000 33.617 -1000.000  0.770 3.517 5.019 31.327 -1.305e-13 9.06909 8.99942 8.742e+05
0.750 0.200 0.229 2.6484866 0.951 50.958 33.617 -1000.000 33.617 -1000.000 33.617 -1000.000  0.770 3.517 5.019 31.327 -1.306e-13 9.06941 8.99980 8.736e+05
0.750 0.200 0.229 2.6474866 0.951 50.958 33.618 -1000.000 33.618 -1000.000 33.618 -1000.000  0.770 3.517 5.019 31.327 -1.307e-13 9.06973 9.00018 8.731e+05
0.750 0.200 0.229 2.6464866 0.951 50.958 33.618 -1000.000 33.618 -1000.000 33.618 -1000.000  0.770 3.517 5.019 31.327 -1.307e-13 9.07006 9.00056 8.725e+05
0.750 0.200 0.229 2.6454866 0.951 50.958 33.619 -1000.000 33.619 -1000.000 33.619 -1000.000  0.770 3.517 5.019 31.327 -1.308e-13 9.07038 9.00093 8.720e+05
0.750 0.200 0.229 2.6444866 0.950 50.958 33.619 -1000.000 33.619 -1000.000 33.619 -1000.000  0.770 3.517 5.019 31.327 -1.309e-13 9.07070 9.00131 8.714e+05
0.750 0.200 0.229 2.6434866 0.950 50.958 33.619 -1000.000 33.619 -1000.000 33.619 -1000.000  0.770 3.517 5.019 31.327 -1.310e-13 9.07102 9.00169 8.709e+05
0.750 0.200 0.229 2.6424866 0.950 50.958 33.620 -1000.000 33.620 -1000.000 33.620 -1000.000  0.770 3.517 5.019 31.327 -1.311e-13 9.07134 9.00207 8.703e+05
0.750 0.200 0.229 2.6414866 0.950 50.958 33.620 -1000.000 33.620 -1000.000 33.620 -1000.000  0.770 3.517 5.019 31.327 -1.312e-13 9.07166 9.00244 8.698e+05
0.750 0.200 0.229 2.6404866 0.950 50.958 33.621 -1000.000 33.621 -1000.000 33.621 -1000.000  0.770 3.517 5.019 31.327 -1.312e-13 9.07198 9.00282 8.692e+05
0.750 0.200 0.229 2.6394866 0.949 50.958 33.621 -1000.000 33.621 -1000.000 33.621 -1000.000  0.770 3.517 5.019 31.327 -1.313e-13 9.07230 9.00319 8.687e+05
0.750 0.200 0.229 2.6384866 0.949 50.958 33.621 -1000.000 33.621 -1000.000 33.621 -1000.000  0.770 3.517 5.019 31.327 -1.314e-13 9.07262 9.00357 8.681e+05
0.750 0.200 0.229 2.6374866 0.949 50.957 33.622 -1000.000 33.622 -1000.000 33.622 -1000.000  0.770 3.517 5.019 31.327 -1.315e-13 9.07294 9.00394 8.676e+05
0.750 0.200 0.229 2.6364866 0.949 50.957 33.622 -1000.000 33.622 -1000.000 33.622 -1000.000  0.770 3.517 5.019 31.327 -1.316e-13 9.07326 9.00431 8.670e+05
0.750 0.200 0.229 2.6354866 0.948 50.957 33.622 -1000.000 33.622 -1000.000 33.622 -1000.000  0.770 3.517 5.019 31.327 -1.317e-13 9.07358 9.00468 8.665e+05
0.750 0.200 0.229 2.6344866 0.948 50.957 33.623 -1000.000 33.623 -1000.000 33.623 -1000.000  0.770 3.517 5.019 31.327 -1.317e-13 9.07389 9.00506 8.659e+05
0.750 0.200 0.229 2.6334866 0.948 50.957 33.623 -1000.000 33.623 -1000.000 33.623 -1000.000  0.770 3.517 5.019 31.327 -1.318e-13 9.07421 9.00543 8.654e+05
0.750 0.200 0.229 2.6324866 0.948 50.957 33.624 -1000.000 33.624 -1000.000 33.624 -1000.000  0.770 3.517 5.019 31.327 -1.319e-13 9.07453 9.00580 8.648e+05
0.750 0.200 0.229 2.6314866 0.947 50.957 33.624 -1000.000 33.624 -1000.000 33.624 -1000.000  0.770 3.517 5.019 31.327 -1.320e-13 9.07484 9.00617 8.643e+05
0.750 0.200 0.229 2.6304866 0.947 50.957 33.624 -1000.000 33.624 -1000.000 33.624 -1000.000  0.770 3.517 5.019 31.327 -1.321e-13 9.07516 9.00654 8.637e+05
0.750 0.200 0.229 2.6294866 0.947 50.957 33.625 -1000.000 33.625 -1000.000 33.625 -1000.000  0.770 3.517 5.019 31.327 -1.322e-13 9.07547 9.00691 8.632e+05
0.750 0.200 0.229 2.6284866 0.947 50.957 33.625 -1000.000 33.625 -1000.000 33.625 -1000.000  0.770 3.517 5.019 31.327 -1.322e-13 9.07579 9.00728 8.626e+05
0.750 0.200 0.229 2.6274866 0.946 50.957 33.626 -1000.000 33.626 -1000.000 33.626 -1000.000  0.770 3.517 5.019 31.327 -1.323e-13 9.07610 9.00764 8.621e+05
0.750 0.200 0.229 2.6264866 0.946 50.957 33.626 -1000.000 33.626 -1000.000 33.626 -1000.000  0.770 3.517 5.019 31.327 -1.324e-13 9.07642 9.00801 8.616e+05
0.750 0.200 0.229 2.6254866 0.946 50.957 33.626 -1000.000 33.626 -1000.000 33.626 -1000.000  0.770 3.517 5.019 31.327 -1.325e-13 9.07673 9.00838 8.610e+05
0.750 0.200 0.229 2.6244866 0.946 50.957 33.627 -1000.000 33.627 -1000.000 33.627 -1000.000  0.770 3.517 5.019 31.327 -1.326e-13 9.07704 9.00874 8.605e+05
0.750 0.200 0.229 2.6234866 0.945 50.957 33.627 -1000.000 33.627 -1000.000 33.627 -1000.000  0.770 3.517 5.019 31.327 -1.327e-13 9.07736 9.00911 8.599e+05
0.750 0.200 0.229 2.6224866 0.945 50.957 33.627 -1000.000 33.627 -1000.000 33.627 -1000.000  0.770 3.517 5.019 31.327 -1.327e-13 9.07767 9.00948 8.594e+05
0.750 0.200 0.229 2.6214866 0.945 50.957 33.628 -1000.000 33.628 -1000.000 33.628 -1000.000  0.770 3.517 5.019 31.327 -1.328e-13 9.07798 9.00984 8.588e+05
0.750 0.200 0.229 2.6204866 0.945 50.957 33.628 -1000.000 33.628 -1000.000 33.628 -1000.000  0.770 3.517 5.019 31.327 -1.329e-13 9.07829 9.01020 8.583e+05
0.750 0.200 0.229 2.6194866 0.944 50.956 33.629 -1000.000 33.629 -1000.000 33.629 -1000.000  0.770 3.517 5.019 31.327 -1.330e-13 9.07860 9.01057 8.577e+05
0.750 0.200 0.229 2.6184866 0.944 50.956 33.629 -1000.000 33.629 -1000.000 33.629 -1000.000  0.770 3.517 5.019 31.327 -1.331e-13 9.07891 9.01093 8.572e+05
0.750 0.200 0.229 2.6174866 0.944 50.956 33.629 -1000.000 33.629 -1000.000 33.629 -1000.000  0.770 3.517 5.019 31.327 -1.332e-13 9.07922 9.01129 8.566e+05
0.750 0.200 0.229 2.6164866 0.944 50.956 33.630 -1000.000 33.630 -1000.000 33.630 -1000.000  0.770 3.517 5.019 31.327 -1.333e-13 9.07953 9.01166 8.561e+05
0.750 0.200 0.229 2.6154866 0.943 50.956 33.630 -1000.000 33.630 -1000.000 33.630 -1000.000  0.770 3.517 5.019 31.327 -1.333e-13 9.07984 9.01202 8.555e+05
0.750 0.200 0.229 2.6144866 0.943 50.956 33.631 -1000.000 33.631 -1000.000 33.631 -1000.000  0.770 3.517 5.019 31.327 -1.334e-13 9.08015 9.01238 8.550e+05
0.750 0.200 0.229 2.6134866 0.943 50.956 33.631 -1000.000 33.631 -1000.000 33.631 -1000.000  0.770 3.517 5.019 31.327 -1.335e-13 9.08046 9.01274 8.545e+05
0.750 0.200 0.229 2.6124866 0.943 50.956 33.631 -1000.000 33.631 -1000.000 33.631 -1000.000  0.770 3.517 5.019 31.327 -1.336e-13 9.08077 9.01310 8.539e+05
0.750 0.200 0.229 2.6114866 0.943 50.956 33.632 -1000.000 33.632 -1000.000 33.632 -1000.000  0.770 3.517 5.019 31.327 -1.337e-13 9.08107 9.01346 8.534e+05
0.750 0.200 0.229 2.6104866 0.942 50.956 33.632 -1000.000 33.632 -1000.000 33.632 -1000.000  0.770 3.517 5.019 31.327 -1.338e-13 9.08138 9.01382 8.528e+05
0.750 0.200 0.229 2.6094866 0.942 50.956 33.632 -1000.000 33.632 -1000.000 33.632 -1000.000  0.770 3.517 5.019 31.327 -1.338e-13 9.08169 9.01418 8.523e+05
0.750 0.200 0.229 2.6084866 0.942 50.956 33.633 -1000.000 33.633 -1000.000 33.633 -1000.000  0.770 3.517 5.019 31.327 -1.339e-13 9.08200 9.01453 8.517e+05
0.750 0.200 0.229 2.6074866 0.942 50.956 33.633 -1000.000 33.633 -1000.000 33.633 -1000.000  0.770 3.517 5.019 31.327 -1.340e-13 9.08230 9.01489 8.512e+05
0.750 0.200 0.229 2.6064866 0.941 50.956 33.634 -1000.000 33.634 -1000.000 33.634 -1000.000  0.770 3.517 5.019 31.327 -1.341e-13 9.08261 9.01525 8.506e+05
0.750 0.200 0.229 2.6054866 0.941 50.956 33.634 -1000.000 33.634 -1000.000 33.634 -1000.000  0.770 3.517 5.019 31.327 -1.342e-13 9.08291 9.01560 8.501e+05
0.750 0.200 0.229 2.6044866 0.941 50.956 33.634 -1000.000 33.634 -1000.000 33.634 -1000.000  0.770 3.517 5.019 31.327 -1.343e-13 9.08322 9.01596 8.496e+05
0.750 0.200 0.229 2.6034866 0.941 50.956 33.635 -1000.000 33.635 -1000.000 33.635 -1000.000  0.770 3.517 5.019 31.327 -1.344e-13 9.08352 9.01632 8.490e+05
0.750 0.200 0.229 2.6024866 0.940 50.956 33.635 -1000.000 33.635 -1000.000 33.635 -1000.000  0.770 3.517 5.019 31.327 -1.344e-13 9.08382 9.01667 8.485e+05
0.750 0.200 0.229 2.6014866 0.940 50.955 33.636 -1000.000 33.636 -1000.000 33.636 -1000.000  0.770 3.517 5.019 31.327 -1.345e-13 9.08413 9.01702 8.479e+05
0.750 0.200 0.229 2.6004866 0.940 50.955 33.636 -1000.000 33.636 -1000.000 33.636 -1000.000  0.770 3.517 5.019 31.327 -1.346e-13 9.08443 9.01738 8.474e+05
0.750 0.200 0.229 2.5994866 0.940 50.955 33.636 -1000.000 33.636 -1000.000 33.636 -1000.000  0.770 3.517 5.019 31.327 -1.347e-13 9.08473 9.01773 8.468e+05
0.750 0.200 0.229 2.5984866 0.939 50.955 33.637 -1000.000 33.637 -1000.000 33.637 -1000.000  0.770 3.517 5.019 31.327 -1.348e-13 9.08504 9.01808 8.463e+05
0.750 0.200 0.229 2.5974866 0.939 50.955 33.637 -1000.000 33.637 -1000.000 33.637 -1000.000  0.770 3.517 5.019 31.327 -1.349e-13 9.08534 9.01844 8.458e+05
0.750 0.200 0.229 2.5964866 0.939 50.955 33.638 -1000.000 33.638 -1000.000 33.638 -1000.000  0.770 3.517 5.019 31.327 -1.350e-13 9.08564 9.01879 8.452e+05
0.750 0.200 0.229 2.5954866 0.939 50.955 33.638 -1000.000 33.638 -1000.000 33.638 -1000.000  0.770 3.517 5.019 31.327 -1.351e-13 9.08594 9.01914 8.447e+05
0.750 0.200 0.229 2.5944866 0.938 50.955 33.638 -1000.000 33.638 -1000.000 33.638 -1000.000  0.770 3.517 5.019 31.327 -1.351e-13 9.08624 9.01949 8.441e+05
0.750 0.200 0.229 2.5934866 0.938 50.955 33.639 -1000.000 33.639 -1000.000 33.639 -1000.000  0.770 3.517 5.019 31.327 -1.352e-13 9.08654 9.01984 8.436e+05
0.750 0.200 0.229 2.5924866 0.938 50.955 33.639 -1000.000 33.639 -1000.000 33.639 -1000.000  0.770 3.517 5.019 31.327 -1.353e-13 9.08684 9.02019 8.430e+05
0.750 0.200 0.229 2.5914866 0.938 50.955 33.640 -1000.000 33.640 -1000.000 33.640 -1000.000  0.770 3.517 5.019 31.327 -1.354e-13 9.08714 9.02054 8.425e+05
0.750 0.200 0.229 2.5904866 0.937 50.955 33.640 -1000.000 33.640 -1000.000 33.640 -1000.000  0.770 3.517 5.019 31.327 -1.355e-13 9.08744 9.02089 8.420e+05
0.750 0.200 0.229 2.5894866 0.937 50.955 33.640 -1000.000 33.640 -1000.000 33.640 -1000.000  0.770 3.517 5.019 31.327 -1.356e-13 9.08774 9.02124 8.414e+05
0.750 0.200 0.229 2.5884866 0.937 50.955 33.641 -1000.000 33.641 -1000.000 33.641 -1000.000  0.770 3.517 5.019 31.327 -1.357e-13 9.08804 9.02158 8.409e+05
0.750 0.200 0.229 2.5874866 0.937 50.955 33.641 -1000.000 33.641 -1000.000 33.641 -1000.000  0.770 3.517 5.019 31.327 -1.358e-13 9.08834 9.02193 8.403e+05
0.750 0.200 0.229 2.5864866 0.937 50.955 33.641 -1000.000 33.641 -1000.000 33.641 -1000.000  0.770 3.517 5.019 31.327 -1.358e-13 9.08863 9.02228 8.398e+05
0.750 0.200 0.229 2.5854866 0.936 50.955 33.642 -1000.000 33.642 -1000.000 33.642 -1000.000  0.770 3.517 5.019 31.327 -1.359e-13 9.08893 9.02262 8.393e+05
0.750 0.200 0.229 2.5844866 0.936 50.955 33.642 -1000.000 33.642 -1000.000 33.642 -1000.000  0.770 3.517 5.019 31.327 -1.360e-13 9.08923 9.02297 8.387e+05
0.750 0.200 0.229 2.5834866 0.936 50.954 33.643 -1000.000 33.643 -1000.000 33.643 -1000.000  0.770 3.517 5.019 31.327 -1.361e-13 9.08952 9.02331 8.382e+05
0.750 0.200 0.229 2.5824866 0.936 50.954 33.643 -1000.000 33.643 -1000.000 33.643 -1000.000  0.770 3.517 5.019 31.327 -1.362e-13 9.08982 9.02366 8.376e+05
0.750 0.200 0.229 2.5814866 0.935 50.954 33.643 -1000.000 33.643 -1000.000 33.643 -1000.000  0.770 3.517 5.019 31.327 -1.363e-13 9.09011 9.02400 8.371e+05
0.750 0.200 0.229 2.5804866 0.935 50.954 33.644 -1000.000 33.644 -1000.000 33.644 -1000.000  0.770 3.517 5.019 31.327 -1.364e-13 9.09041 9.02435 8.366e+05
0.750 0.200 0.229 2.5794866 0.935 50.954 33.644 -1000.000 33.644 -1000.000 33.644 -1000.000  0.770 3.517 5.019 31.327 -1.365e-13 9.09070 9.02469 8.360e+05
0.750 0.200 0.229 2.5784866 0.935 50.954 33.645 -1000.000 33.645 -1000.000 33.645 -1000.000  0.770 3.517 5.019 31.327 -1.365e-13 9.09100 9.02503 8.355e+05
0.750 0.200 0.229 2.5774866 0.934 50.954 33.645 -1000.000 33.645 -1000.000 33.645 -1000.000  0.770 3.517 5.019 31.327 -1.366e-13 9.09129 9.02537 8.349e+05
0.750 0.200 0.229 2.5764866 0.934 50.954 33.645 -1000.000 33.645 -1000.000 33.645 -1000.000  0.770 3.517 5.019 31.327 -1.367e-13 9.09159 9.02572 8.344e+05
0.750 0.200 0.229 2.5754866 0.934 50.954 33.646 -1000.000 33.646 -1000.000 33.646 -1000.000  0.770 3.517 5.019 31.327 -1.368e-13 9.09188 9.02606 8.339e+05
0.750 0.200 0.229 2.5744866 0.934 50.954 33.646 -1000.000 33.646 -1000.000 33.646 -1000.000  0.770 3.517 5.019 31.327 -1.369e-13 9.09217 9.02640 8.333e+05
0.750 0.200 0.229 2.5734866 0.933 50.954 33.647 -1000.000 33.647 -1000.000 33.647 -1000.000  0.770 3.517 5.019 31.327 -1.370e-13 9.09246 9.02674 8.328e+05
0.750 0.200 0.229 2.5724866 0.933 50.954 33.647 -1000.000 33.647 -1000.000 33.647 -1000.000  0.770 3.517 5.019 31.327 -1.371e-13 9.09276 9.02708 8.322e+05
0.750 0.200 0.229 2.5714866 0.933 50.954 33.647 -1000.000 33.647 -1000.000 33.647 -1000.000  0.770 3.517 5.019 31.327 -1.372e-13 9.09305 9.02742 8.317e+05
0.750 0.200 0.229 2.5704866 0.933 50.954 33.648 -1000.000 33.648 -1000.000 33.648 -1000.000  0.770 3.517 5.019 31.327 -1.373e-13 9.09334 9.02776 8.312e+05
0.750 0.200 0.229 2.5694866 0.932 50.954 33.648 -1000.000 33.648 -1000.000 33.648 -1000.000  0.770 3.517 5.019 31.327 -1.373e-13 9.09363 9.02809 8.306e+05
0.750 0.200 0.229 2.5684866 0.932 50.954 33.649 -1000.000 33.649 -1000.000 33.649 -1000.000  0.770 3.517 5.019 31.327 -1.374e-13 9.09392 9.02843 8.301e+05
0.750 0.200 0.229 2.5674866 0.932 50.954 33.649 -1000.000 33.649 -1000.000 33.649 -1000.000  0.770 3.517 5.019 31.327 -1.375e-13 9.09421 9.02877 8.295e+05
0.750 0.200 0.229 2.5664866 0.932 50.954 33.649 -1000.000 33.649 -1000.000 33.649 -1000.000  0.770 3.517 5.019 31.327 -1.376e-13 9.09450 9.02911 8.290e+05
0.750 0.200 0.229 2.5654866 0.931 50.953 33.650 -1000.000 33.650 -1000.000 33.650 -1000.000  0.770 3.517 5.019 31.327 -1.377e-13 9.09479 9.02944 8.285e+05
0.750 0.200 0.229 2.5644866 0.931 50.953 33.650 -1000.000 33.650 -1000.000 33.650 -1000.000  0.770 3.517 5.019 31.327 -1.378e-13 9.09508 9.02978 8.279e+05
0.750 0.200 0.229 2.5634866 0.931 50.953 33.651 -1000.000 33.651 -1000.000 33.651 -1000.000  0.770 3.517 5.019 31.327 -1.379e-13 9.09537 9.03011 8.274e+05
0.750 0.200 0.229 2.5624866 0.931 50.953 33.651 -1000.000 33.651 -1000.000 33.651 -1000.000  0.770 3.517 5.019 31.327 -1.380e-13 9.09566 9.03045 8.268e+05
0.750 0.200 0.229 2.5614866 0.930 50.953 33.651 -1000.000 33.651 -1000.000 33.651 -1000.000  0.770 3.517 5.019 31.327 -1.381e-13 9.09594 9.03078 8.263e+05
0.750 0.200 0.229 2.5604866 0.930 50.953 33.652 -1000.000 33.652 -1000.000 33.652 -1000.000  0.770 3.517 5.019 31.327 -1.381e-13 9.09623 9.03112 8.258e+05
0.750 0.200 0.229 2.5594866 0.930 50.953 33.652 -1000.000 33.652 -1000.000 33.652 -1000.000  0.770 3.517 5.019 31.327 -1.382e-13 9.09652 9.03145 8.252e+05
0.750 0.200 0.229 2.5584866 0.930 50.953 33.652 -1000.000 33.652 -1000.000 33.652 -1000.000  0.770 3.517 5.019 31.327 -1.383e-13 9.09680 9.03178 8.247e+05
0.750 0.200 0.229 2.5574866 0.929 50.953 33.653 -1000.000 33.653 -1000.000 33.653 -1000.000  0.770 3.517 5.019 31.327 -1.384e-13 9.09709 9.03212 8.242e+05
0.750 0.200 0.229 2.5564866 0.929 50.953 33.653 -1000.000 33.653 -1000.000 33.653 -1000.000  0.770 3.517 5.019 31.327 -1.385e-13 9.09738 9.03245 8.236e+05
0.750 0.200 0.229 2.5554866 0.929 50.953 33.654 -1000.000 33.654 -1000.000 33.654 -1000.000  0.770 3.517 5.019 31.327 -1.386e-13 9.09766 9.03278 8.231e+05
0.750 0.200 0.229 2.5544866 0.929 50.953 33.654 -1000.000 33.654 -1000.000 33.654 -1000.000  0.770 3.517 5.019 31.327 -1.387e-13 9.09795 9.03311 8.226e+05
0.750 0.200 0.229 2.5534866 0.929 50.953 33.654 -1000.000 33.654 -1000.000 33.654 -1000.000  0.770 3.517 5.019 31.327 -1.388e-13 9.09823 9.03344 8.220e+05
0.750 0.200 0.229 2.5524866 0.928 50.953 33.655 -1000.000 33.655 -1000.000 33.655 -1000.000  0.770 3.517 5.019 31.327 -1.389e-13 9.09852 9.03377 8.215e+05
0.750 0.200 0.229 2.5514866 0.928 50.953 33.655 -1000.000 33.655 -1000.000 33.655 -1000.000  0.770 3.517 5.019 31.327 -1.390e-13 9.09880 9.03410 8.209e+05
0.750 0.200 0.229 2.5504866 0.928 50.953 33.656 -1000.000 33.656 -1000.000 33.656 -1000.000  0.770 3.517 5.019 31.327 -1.390e-13 9.09908 9.03443 8.204e+05
0.750 0.200 0.229 2.5494866 0.928 50.953 33.656 -1000.000 33.656 -1000.000 33.656 -1000.000  0.770 3.517 5.019 31.327 -1.391e-13 9.09937 9.03476 8.199e+05
0.750 0.200 0.229 2.5484866 0.927 50.952 33.656 -1000.000 33.656 -1000.000 33.656 -1000.000  0.770 3.517 5.019 31.327 -1.392e-13 9.09965 9.03509 8.193e+05
0.750 0.200 0.229 2.5474866 0.927 50.952 33.657 -1000.000 33.657 -1000.000 33.657 -1000.000  0.770 3.517 5.019 31.327 -1.393e-13 9.09993 9.03542 8.188e+05
0.750 0.200 0.229 2.5464866 0.927 50.952 33.657 -1000.000 33.657 -1000.000 33.657 -1000.000  0.770 3.517 5.019 31.327 -1.394e-13 9.10022 9.03574 8.183e+05
0.750 0.200 0.229 2.5454866 0.927 50.952 33.658 -1000.000 33.658 -1000.000 33.658 -1000.000  0.770 3.517 5.019 31.327 -1.395e-13 9.10050 9.03607 8.177e+05
0.750 0.200 0.229 2.5444866 0.926 50.952 33.658 -1000.000 33.658 -1000.000 33.658 -1000.000  0.770 3.517 5.019 31.327 -1.396e-13 9.10078 9.03640 8.172e+05
0.750 0.200 0.229 2.5434866 0.926 50.952 33.658 -1000.000 33.658 -1000.000 33.658 -1000.000  0.770 3.517 5.019 31.327 -1.397e-13 9.10106 9.03672 8.167e+05
0.750 0.200 0.229 2.5424866 0.926 50.952 33.659 -1000.000 33.659 -1000.000 33.659 -1000.000  0.770 3.517 5.019 31.327 -1.398e-13 9.10134 9.03705 8.161e+05
0.750 0.200 0.229 2.5414866 0.926 50.952 33.659 -1000.000 33.659 -1000.000 33.659 -1000.000  0.770 3.517 5.019 31.327 -1.399e-13 9.10162 9.03737 8.156e+05
0.750 0.200 0.229 2.5404866 0.925 50.952 33.660 -1000.000 33.660 -1000.000 33.660 -1000.000  0.770 3.517 5.019 31.327 -1.400e-13 9.10190 9.03770 8.151e+05
0.750 0.200 0.229 2.5394866 0.925 50.952 33.660 -1000.000 33.660 -1000.000 33.660 -1000.000  0.770 3.517 5.019 31.327 -1.401e-13 9.10218 9.03802 8.145e+05
0.750 0.200 0.229 2.5384866 0.925 50.952 33.660 -1000.000 33.660 -1000.000 33.660 -1000.000  0.770 3.517 5.019 31.327 -1.401e-13 9.10246 9.03835 8.140e+05
0.750 0.200 0.229 2.5374866 0.925 50.952 33.661 -1000.000 33.661 -1000.000 33.661 -1000.000  0.770 3.517 5.019 31.327 -1.402e-13 9.10274 9.03867 8.134e+05
0.750 0.200 0.229 2.5364866 0.924 50.952 33.661 -1000.000 33.661 -1000.000 33.661 -1000.000  0.770 3.517 5.019 31.327 -1.403e-13 9.10302 9.03899 8.129e+05
0.750 0.200 0.229 2.5354866 0.924 50.952 33.662 -1000.000 33.662 -1000.000 33.662 -1000.000  0.770 3.517 5.019 31.327 -1.404e-13 9.10330 9.03931 8.124e+05
0.750 0.200 0.229 2.5344866 0.924 50.952 33.662 -1000.000 33.662 -1000.000 33.662 -1000.000  0.770 3.517 5.019 31.327 -1.405e-13 9.10357 9.03964 8.118e+05
0.750 0.200 0.229 2.5334866 0.924 50.952 33.662 -1000.000 33.662 -1000.000 33.662 -1000.000  0.770 3.517 5.019 31.327 -1.406e-13 9.10385 9.03996 8.113e+05
0.750 0.200 0.229 2.5324866 0.923 50.952 33.663 -1000.000 33.663 -1000.000 33.663 -1000.000  0.770 3.517 5.019 31.327 -1.407e-13 9.10413 9.04028 8.108e+05
0.750 0.200 0.229 2.5314866 0.923 50.952 33.663 -1000.000 33.663 -1000.000 33.663 -1000.000  0.770 3.517 5.019 31.327 -1.408e-13 9.10441 9.04060 8.102e+05
0.750 0.200 0.229 2.5304866 0.923 50.951 33.664 -1000.000 33.664 -1000.000 33.664 -1000.000  0.770 3.517 5.019 31.327 -1.409e-13 9.10468 9.04092 8.097e+05
0.750 0.200 0.229 2.5294866 0.923 50.951 33.664 -1000.000 33.664 -1000.000 33.664 -1000.000  0.770 3.517 5.019 31.327 -1.410e-13 9.10496 9.04124 8.092e+05
0.750 0.200 0.229 2.5284866 0.922 50.951 33.664 -1000.000 33.664 -1000.000 33.664 -1000.000  0.770 3.517 5.019 31.327 -1.411e-13 9.10523 9.04156 8.086e+05
0.750 0.200 0.229 2.5274866 0.922 50.951 33.665 -1000.000 33.665 -1000.000 33.665 -1000.000  0.770 3.517 5.019 31.327 -1.412e-13 9.10551 9.04188 8.081e+05
0.750 0.200 0.229 2.5264866 0.922 50.951 33.665 -1000.000 33.665 -1000.000 33.665 -1000.000  0.770 3.517 5.019 31.327 -1.413e-13 9.10578 9.04220 8.076e+05
0.750 0.200 0.229 2.5254866 0.922 50.951 33.666 -1000.000 33.666 -1000.000 33.666 -1000.000  0.770 3.517 5.019 31.327 -1.414e-13 9.10606 9.04251 8.070e+05
0.750 0.200 0.229 2.5244866 0.921 50.951 33.666 -1000.000 33.666 -1000.000 33.666 -1000.000  0.770 3.517 5.019 31.327 -1.414e-13 9.10633 9.04283 8.065e+05
0.750 0.200 0.229 2.5234866 0.921 50.951 33.666 -1000.000 33.666 -1000.000 33.666 -1000.000  0.770 3.517 5.019 31.327 -1.415e-13 9.10661 9.04315 8.060e+05
0.750 0.200 0.229 2.5224866 0.921 50.951 33.667 -1000.000 33.667 -1000.000 33.667 -1000.000  0.770 3.517 5.019 31.327 -1.416e-13 9.10688 9.04346 8.054e+05
0.750 0.200 0.229 2.5214866 0.921 50.951 33.667 -1000.000 33.667 -1000.000 33.667 -1000.000  0.770 3.517 5.019 31.327 -1.417e-13 9.10715 9.04378 8.049e+05
0.750 0.200 0.229 2.5204866 0.921 50.951 33.668 -1000.000 33.668 -1000.000 33.668 -1000.000  0.770 3.517 5.019 31.327 -1.418e-13 9.10743 9.04410 8.044e+05
0.750 0.200 0.229 2.5194866 0.920 50.951 33.668 -1000.000 33.668 -1000.000 33.668 -1000.000  0.770 3.517 5.019 31.327 -1.419e-13 9.10770 9.04441 8.039e+05
0.750 0.200 0.229 2.5184866 0.920 50.951 33.668 -1000.000 33.668 -1000.000 33.668 -1000.000  0.770 3.517 5.019 31.327 -1.420e-13 9.10797 9.04473 8.033e+05
0.750 0.200 0.229 2.5174866 0.920 50.951 33.669 -1000.000 33.669 -1000.000 33.669 -1000.000  0.770 3.517 5.019 31.327 -1.421e-13 9.10824 9.04504 8.028e+05
0.750 0.200 0.229 2.5164866 0.920 50.951 33.669 -1000.000 33.669 -1000.000 33.669 -1000.000  0.770 3.517 5.019 31.327 -1.422e-13 9.10851 9.04536 8.023e+05
0.750 0.200 0.229 2.5154866 0.919 50.951 33.670 -1000.000 33.670 -1000.000 33.670 -1000.000  0.770 3.517 5.019 31.327 -1.423e-13 9.10879 9.04567 8.017e+05
0.750 0.200 0.229 2.5144866 0.919 50.951 33.670 -1000.000 33.670 -1000.000 33.670 -1000.000  0.770 3.517 5.019 31.327 -1.424e-13 9.10906 9.04598 8.012e+05
0.750 0.200 0.229 2.5134866 0.919 50.950 33.670 -1000.000 33.670 -1000.000 33.670 -1000.000  0.770 3.517 5.019 31.327 -1.425e-13 9.10933 9.04629 8.007e+05
0.750 0.200 0.229 2.5124866 0.919 50.950 33.671 -1000.000 33.671 -1000.000 33.671 -1000.000  0.770 3.517 5.019 31.327 -1.426e-13 9.10960 9.04661 8.001e+05
0.750 0.200 0.229 2.5114866 0.918 50.950 33.671 -1000.000 33.671 -1000.000 33.671 -1000.000  0.770 3.517 5.019 31.327 -1.427e-13 9.10987 9.04692 7.996e+05
0.750 0.200 0.229 2.5104866 0.918 50.950 33.672 -1000.000 33.672 -1000.000 33.672 -1000.000  0.770 3.517 5.019 31.327 -1.428e-13 9.11014 9.04723 7.991e+05
0.750 0.200 0.229 2.5094866 0.918 50.950 33.672 -1000.000 33.672 -1000.000 33.672 -1000.000  0.770 3.517 5.019 31.327 -1.429e-13 9.11040 9.04754 7.985e+05
0.750 0.200 0.229 2.5084866 0.918 50.950 33.672 -1000.000 33.672 -1000.000 33.672 -1000.000  0.770 3.517 5.019 31.327 -1.430e-13 9.11067 9.04785 7.980e+05
0.750 0.200 0.229 2.5074866 0.917 50.950 33.673 -1000.000 33.673 -1000.000 33.673 -1000.000  0.770 3.517 5.019 31.327 -1.430e-13 9.11094 9.04816 7.975e+05
0.750 0.200 0.229 2.5064866 0.917 50.950 33.673 -1000.000 33.673 -1000.000 33.673 -1000.000  0.770 3.517 5.019 31.327 -1.431e-13 9.11121 9.04847 7.970e+05
0.750 0.200 0.229 2.5054866 0.917 50.950 33.674 -1000.000 33.674 -1000.000 33.674 -1000.000  0.770 3.517 5.019 31.327 -1.432e-13 9.11148 9.04878 7.964e+05
0.750 0.200 0.229 2.5044866 0.917 50.950 33.674 -1000.000 33.674 -1000.000 33.674 -1000.000  0.770 3.517 5.019 31.327 -1.433e-13 9.11174 9.04909 7.959e+05
0.750 0.200 0.229 2.5034866 0.916 50.950 33.675 -1000.000 33.675 -1000.000 33.675 -1000.000  0.770 3.517 5.019 31.327 -1.434e-13 9.11201 9.04940 7.954e+05
0.750 0.200 0.229 2.5024866 0.916 50.950 33.675 -1000.000 33.675 -1000.000 33.675 -1000.000  0.770 3.517 5.019 31.327 -1.435e-13 9.11228 9.04971 7.948e+05
0.750 0.200 0.229 2.5014866 0.916 50.950 33.675 -1000.000 33.675 -1000.000 33.675 -1000.000  0.770 3.517 5.019 31.327 -1.436e-13 9.11254 9.05001 7.943e+05
0.750 0.200 0.229 2.5004866 0.916 50.950 33.676 -1000.000 33.676 -1000.000 33.676 -1000.000  0.770 3.517 5.019 31.327 -1.437e-13 9.11281 9.05032 7.938e+05
0.750 0.200 0.229 2.4994866 0.915 50.950 33.676 -1000.000 33.676 -1000.000 33.676 -1000.000  0.770 3.517 5.019 31.327 -1.438e-13 9.11308 9.05063 7.932e+05
0.750 0.200 0.229 2.4984866 0.915 50.950 33.677 -1000.000 33.677 -1000.000 33.677 -1000.000  0.770 3.517 5.019 31.327 -1.439e-13 9.11334 9.05093 7.927e+05
0.750 0.200 0.229 2.4974866 0.915 50.950 33.677 -1000.000 33.677 -1000.000 33.677 -1000.000  0.770 3.517 5.019 31.327 -1.440e-13 9.11361 9.05124 7.922e+05
0.750 0.200 0.229 2.4964866 0.915 50.950 33.677 -1000.000 33.677 -1000.000 33.677 -1000.000  0.770 3.517 5.019 31.327 -1.441e-13 9.11387 9.05154 7.917e+05
0.750 0.200 0.229 2.4954866 0.914 50.949 33.678 -1000.000 33.678 -1000.000 33.678 -1000.000  0.770 3.517 5.019 31.327 -1.442e-13 9.11414 9.05185 7.911e+05
0.750 0.200 0.229 2.4944866 0.914 50.949 33.678 -1000.000 33.678 -1000.000 33.678 -1000.000  0.770 3.517 5.019 31.327 -1.443e-13 9.11440 9.05215 7.906e+05
0.750 0.200 0.229 2.4934866 0.914 50.949 33.679 -1000.000 33.679 -1000.000 33.679 -1000.000  0.770 3.517 5.019 31.327 -1.444e-13 9.11466 9.05246 7.901e+05
0.750 0.200 0.229 2.4924866 0.914 50.949 33.679 -1000.000 33.679 -1000.000 33.679 -1000.000  0.770 3.517 5.019 31.327 -1.445e-13 9.11493 9.05276 7.895e+05
0.750 0.200 0.229 2.4914866 0.913 50.949 33.679 -1000.000 33.679 -1000.000 33.679 -1000.000  0.770 3.517 5.019 31.327 -1.446e-13 9.11519 9.05307 7.890e+05
0.750 0.200 0.229 2.4904866 0.913 50.949 33.680 -1000.000 33.680 -1000.000 33.680 -1000.000  0.770 3.517 5.019 31.327 -1.447e-13 9.11545 9.05337 7.885e+05
0.750 0.200 0.229 2.4894866 0.913 50.949 33.680 -1000.000 33.680 -1000.000 33.680 -1000.000  0.770 3.517 5.019 31.327 -1.448e-13 9.11571 9.05367 7.880e+05
0.750 0.200 0.229 2.4884866 0.913 50.949 33.681 -1000.000 33.681 -1000.000 33.681 -1000.000  0.770 3.517 5.019 31.327 -1.449e-13 9.11598 9.05397 7.874e+05
0.750 0.200 0.229 2.4874866 0.912 50.949 33.681 -1000.000 33.681 -1000.000 33.681 -1000.000  0.770 3.517 5.019 31.327 -1.450e-13 9.11624 9.05427 7.869e+05
0.750 0.200 0.229 2.4864866 0.912 50.949 33.681 -1000.000 33.681 -1000.000 33.681 -1000.000  0.770 3.517 5.019 31.327 -1.451e-13 9.11650 9.05458 7.864e+05
0.750 0.200 0.229 2.4854866 0.912 50.949 33.682 -1000.000 33.682 -1000.000 33.682 -1000.000  0.770 3.517 5.019 31.327 -1.452e-13 9.11676 9.05488 7.859e+05
0.750 0.200 0.229 2.4844866 0.912 50.949 33.682 -1000.000 33.682 -1000.000 33.682 -1000.000  0.770 3.517 5.019 31.327 -1.453e-13 9.11702 9.05518 7.853e+05
0.750 0.200 0.229 2.4834866 0.911 50.949 33.683 -1000.000 33.683 -1000.000 33.683 -1000.000  0.770 3.517 5.019 31.327 -1.454e-13 9.11728 9.05548 7.848e+05
0.750 0.200 0.229 2.4824866 0.911 50.949 33.683 -1000.000 33.683 -1000.000 33.683 -1000.000  0.770 3.517 5.019 31.327 -1.455e-13 9.11754 9.05578 7.843e+05
0.750 0.200 0.229 2.4814866 0.911 50.949 33.683 -1000.000 33.683 -1000.000 33.683 -1000.000  0.770 3.517 5.019 31.327 -1.456e-13 9.11780 9.05608 7.837e+05
0.750 0.200 0.229 2.4804866 0.911 50.949 33.684 -1000.000 33.684 -1000.000 33.684 -1000.000  0.770 3.517 5.019 31.327 -1.457e-13 9.11806 9.05638 7.832e+05
0.750 0.200 0.229 2.4794866 0.911 50.949 33.684 -1000.000 33.684 -1000.000 33.684 -1000.000  0.770 3.517 5.019 31.327 -1.457e-13 9.11832 9.05667 7.827e+05
0.750 0.200 0.229 2.4784866 0.910 50.948 33.685 -1000.000 33.685 -1000.000 33.685 -1000.000  0.770 3.517 5.019 31.327 -1.458e-13 9.11858 9.05697 7.822e+05
0.750 0.200 0.229 2.4774866 0.910 50.948 33.685 -1000.000 33.685 -1000.000 33.685 -1000.000  0.770 3.517 5.019 31.327 -1.459e-13 9.11883 9.05727 7.816e+05
0.750 0.200 0.229 2.4764866 0.910 50.948 33.686 -1000.000 33.686 -1000.000 33.686 -1000.000  0.770 3.517 5.019 31.327 -1.460e-13 9.11909 9.05757 7.811e+05
0.750 0.200 0.229 2.4754866 0.910 50.948 33.686 -1000.000 33.686 -1000.000 33.686 -1000.000  0.770 3.517 5.019 31.327 -1.461e-13 9.11935 9.05786 7.806e+05
0.750 0.200 0.229 2.4744866 0.909 50.948 33.686 -1000.000 33.686 -1000.000 33.686 -1000.000  0.770 3.517 5.019 31.327 -1.462e-13 9.11961 9.05816 7.801e+05
0.750 0.200 0.229 2.4734866 0.909 50.948 33.687 -1000.000 33.687 -1000.000 33.687 -1000.000  0.770 3.517 5.019 31.327 -1.463e-13 9.11986 9.05846 7.795e+05
0.750 0.200 0.229 2.4724866 0.909 50.948 33.687 -1000.000 33.687 -1000.000 33.687 -1000.000  0.770 3.517 5.019 31.327 -1.464e-13 9.12012 9.05875 7.790e+05
0.750 0.200 0.229 2.4714866 0.909 50.948 33.688 -1000.000 33.688 -1000.000 33.688 -1000.000  0.770 3.517 5.019 31.327 -1.465e-13 9.12038 9.05905 7.785e+05
0.750 0.200 0.229 2.4704866 0.908 50.948 33.688 -1000.000 33.688 -1000.000 33.688 -1000.000  0.770 3.517 5.019 31.327 -1.466e-13 9.12063 9.05934 7.780e+05
0.750 0.200 0.229 2.4694866 0.908 50.948 33.688 -1000.000 33.688 -1000.000 33.688 -1000.000  0.770 3.517 5.019 31.327 -1.467e-13 9.12089 9.05964 7.774e+05
0.750 0.200 0.229 2.4684866 0.908 50.948 33.689 -1000.000 33.689 -1000.000 33.689 -1000.000  0.770 3.517 5.019 31.327 -1.468e-13 9.12114 9.05993 7.769e+05
0.750 0.200 0.229 2.4674866 0.908 50.948 33.689 -1000.000 33.689 -1000.000 33.689 -1000.000  0.770 3.517 5.019 31.327 -1.469e-13 9.12140 9.06022 7.764e+05
0.750 0.200 0.229 2.4664866 0.907 50.948 33.690 -1000.000 33.690 -1000.000 33.690 -1000.000  0.770 3.517 5.019 31.327 -1.470e-13 9.12165 9.06052 7.759e+05
0.750 0.200 0.229 2.4654866 0.907 50.948 33.690 -1000.000 33.690 -1000.000 33.690 -1000.000  0.770 3.517 5.019 31.327 -1.471e-13 9.12191 9.06081 7.753e+05
0.750 0.200 0.229 2.4644866 0.907 50.948 33.690 -1000.000 33.690 -1000.000 33.690 -1000.000  0.770 3.517 5.019 31.327 -1.472e-13 9.12216 9.06110 7.748e+05
0.750 0.200 0.229 2.4634866 0.907 50.948 33.691 -1000.000 33.691 -1000.000 33.691 -1000.000  0.770 3.517 5.019 31.327 -1.473e-13 9.12242 9.06139 7.743e+05
0.750 0.200 0.229 2.4624866 0.906 50.948 33.691 -1000.000 33.691 -1000.000 33.691 -1000.000  0.770 3.517 5.019 31.327 -1.474e-13 9.12267 9.06169 7.738e+05
0.750 0.200 0.229 2.4614866 0.906 50.947 33.692 -1000.000 33.692 -1000.000 33.692 -1000.000  0.770 3.517 5.019 31.327 -1.475e-13 9.12292 9.06198 7.732e+05
0.750 0.200 0.229 2.4604866 0.906 50.947 33.692 -1000.000 33.692 -1000.000 33.692 -1000.000  0.770 3.517 5.019 31.327 -1.476e-13 9.12318 9.06227 7.727e+05
0.750 0.200 0.229 2.4594866 0.906 50.947 33.692 -1000.000 33.692 -1000.000 33.692 -1000.000  0.770 3.517 5.019 31.327 -1.477e-13 9.12343 9.06256 7.722e+05
0.750 0.200 0.229 2.4584866 0.905 50.947 33.693 -1000.000 33.693 -1000.000 33.693 -1000.000  0.770 3.517 5.019 31.327 -1.478e-13 9.12368 9.06285 7.717e+05
0.750 0.200 0.229 2.4574866 0.905 50.947 33.693 -1000.000 33.693 -1000.000 33.693 -1000.000  0.770 3.517 5.019 31.327 -1.479e-13 9.12393 9.06314 7.712e+05
0.750 0.200 0.229 2.4564866 0.905 50.947 33.694 -1000.000 33.694 -1000.000 33.694 -1000.000  0.770 3.517 5.019 31.327 -1.480e-13 9.12418 9.06343 7.706e+05
0.750 0.200 0.229 2.4554866 0.905 50.947 33.694 -1000.000 33.694 -1000.000 33.694 -1000.000  0.770 3.517 5.019 31.327 -1.481e-13 9.12444 9.06372 7.701e+05
0.750 0.200 0.229 2.4544866 0.904 50.947 33.695 -1000.000 33.695 -1000.000 33.695 -1000.000  0.770 3.517 5.019 31.327 -1.482e-13 9.12469 9.06400 7.696e+05
0.750 0.200 0.229 2.4534866 0.904 50.947 33.695 -1000.000 33.695 -1000.000 33.695 -1000.000  0.770 3.517 5.019 31.327 -1.483e-13 9.12494 9.06429 7.691e+05
0.750 0.200 0.229 2.4524866 0.904 50.947 33.695 -1000.000 33.695 -1000.000 33.695 -1000.000  0.770 3.517 5.019 31.327 -1.484e-13 9.12519 9.06458 7.685e+05
0.750 0.200 0.229 2.4514866 0.904 50.947 33.696 -1000.000 33.696 -1000.000 33.696 -1000.000  0.770 3.517 5.019 31.327 -1.485e-13 9.12544 9.06487 7.680e+05
0.750 0.200 0.229 2.4504866 0.903 50.947 33.696 -1000.000 33.696 -1000.000 33.696 -1000.000  0.770 3.517 5.019 31.327 -1.486e-13 9.12569 9.06515 7.675e+05
0.750 0.200 0.229 2.4494866 0.903 50.947 33.697 -1000.000 33.697 -1000.000 33.697 -1000.000  0.770 3.517 5.019 31.327 -1.487e-13 9.12594 9.06544 7.670e+05
0.750 0.200 0.229 2.4484866 0.903 50.947 33.697 -1000.000 33.697 -1000.000 33.697 -1000.000  0.770 3.517 5.019 31.327 -1.488e-13 9.12618 9.06573 7.664e+05
0.750 0.200 0.229 2.4474866 0.903 50.947 33.697 -1000.000 33.697 -1000.000 33.697 -1000.000  0.770 3.517 5.019 31.327 -1.489e-13 9.12643 9.06601 7.659e+05
0.750 0.200 0.229 2.4464866 0.902 50.947 33.698 -1000.000 33.698 -1000.000 33.698 -1000.000  0.770 3.517 5.019 31.327 -1.490e-13 9.12668 9.06630 7.654e+05
0.750 0.200 0.229 2.4454866 0.902 50.947 33.698 -1000.000 33.698 -1000.000 33.698 -1000.000  0.770 3.517 5.019 31.327 -1.491e-13 9.12693 9.06658 7.649e+05
0.750 0.200 0.229 2.4444866 0.902 50.946 33.699 -1000.000 33.699 -1000.000 33.699 -1000.000  0.770 3.517 5.019 31.327 -1.492e-13 9.12718 9.06687 7.644e+05
0.750 0.200 0.229 2.4434866 0.902 50.946 33.699 -1000.000 33.699 -1000.000 33.699 -1000.000  0.770 3.517 5.019 31.327 -1.493e-13 9.12743 9.06715 7.638e+05
0.750 0.200 0.229 2.4424866 0.901 50.946 33.700 -1000.000 33.700 -1000.000 33.700 -1000.000  0.770 3.517 5.019 31.327 -1.494e-13 9.12767 9.06744 7.633e+05
0.750 0.200 0.229 2.4414866 0.901 50.946 33.700 -1000.000 33.700 -1000.000 33.700 -1000.000  0.770 3.517 5.019 31.327 -1.496e-13 9.12792 9.06772 7.628e+05
0.750 0.200 0.229 2.4404866 0.901 50.946 33.700 -1000.000 33.700 -1000.000 33.700 -1000.000  0.770 3.517 5.019 31.327 -1.497e-13 9.12817 9.06800 7.623e+05
0.750 0.200 0.229 2.4394866 0.901 50.946 33.701 -1000.000 33.701 -1000.000 33.701 -1000.000  0.770 3.517 5.019 31.327 -1.498e-13 9.12841 9.06829 7.618e+05
0.750 0.200 0.229 2.4384866 0.900 50.946 33.701 -1000.000 33.701 -1000.000 33.701 -1000.000  0.770 3.517 5.019 31.327 -1.499e-13 9.12866 9.06857 7.612e+05
0.750 0.200 0.229 2.4374866 0.900 50.946 33.702 -1000.000 33.702 -1000.000 33.702 -1000.000  0.770 3.517 5.019 31.327 -1.500e-13 9.12890 9.06885 7.607e+05
0.750 0.200 0.229 2.4364866 0.900 50.946 33.702 -1000.000 33.702 -1000.000 33.702 -1000.000  0.770 3.517 5.019 31.327 -1.501e-13 9.12915 9.06913 7.602e+05
0.750 0.200 0.229 2.4354866 0.900 50.946 33.702 -1000.000 33.702 -1000.000 33.702 -1000.000  0.770 3.517 5.019 31.327 -1.502e-13 9.12939 9.06941 7.597e+05
0.750 0.200 0.229 2.4344866 0.899 50.946 33.703 -1000.000 33.703 -1000.000 33.703 -1000.000  0.770 3.517 5.019 31.327 -1.503e-13 9.12964 9.06969 7.592e+05
0.750 0.200 0.229 2.4334866 0.899 50.946 33.703 -1000.000 33.703 -1000.000 33.703 -1000.000  0.770 3.517 5.019 31.327 -1.504e-13 9.12988 9.06998 7.586e+05
0.750 0.200 0.229 2.4324866 0.899 50.946 33.704 -1000.000 33.704 -1000.000 33.704 -1000.000  0.770 3.517 5.019 31.327 -1.505e-13 9.13013 9.07026 7.581e+05
0.750 0.200 0.229 2.4314866 0.899 50.946 33.704 -1000.000 33.704 -1000.000 33.704 -1000.000  0.770 3.517 5.019 31.327 -1.506e-13 9.13037 9.07054 7.576e+05
0.750 0.200 0.229 2.4304866 0.898 50.946 33.705 -1000.000 33.705 -1000.000 33.705 -1000.000  0.770 3.517 5.019 31.327 -1.507e-13 9.13061 9.07081 7.571e+05
0.750 0.200 0.229 2.4294866 0.898 50.946 33.705 -1000.000 33.705 -1000.000 33.705 -1000.000  0.770 3.517 5.019 31.327 -1.508e-13 9.13086 9.07109 7.566e+05
0.750 0.200 0.229 2.4284866 0.898 50.946 33.705 -1000.000 33.705 -1000.000 33.705 -1000.000  0.770 3.517 5.019 31.327 -1.509e-13 9.13110 9.07137 7.560e+05
0.750 0.200 0.229 2.4274866 0.898 50.945 33.706 -1000.000 33.706 -1000.000 33.706 -1000.000  0.770 3.517 5.019 31.327 -1.510e-13 9.13134 9.07165 7.555e+05
0.750 0.200 0.229 2.4264866 0.897 50.945 33.706 -1000.000 33.706 -1000.000 33.706 -1000.000  0.770 3.517 5.019 31.327 -1.511e-13 9.13158 9.07193 7.550e+05
0.750 0.200 0.229 2.4254866 0.897 50.945 33.707 -1000.000 33.707 -1000.000 33.707 -1000.000  0.770 3.517 5.019 31.327 -1.512e-13 9.13183 9.07221 7.545e+05
0.750 0.200 0.229 2.4244866 0.897 50.945 33.707 -1000.000 33.707 -1000.000 33.707 -1000.000  0.770 3.517 5.019 31.327 -1.513e-13 9.13207 9.07248 7.540e+05
0.750 0.200 0.229 2.4234866 0.897 50.945 33.707 -1000.000 33.707 -1000.000 33.707 -1000.000  0.770 3.517 5.019 31.327 -1.514e-13 9.13231 9.07276 7.535e+05
0.750 0.200 0.229 2.4224866 0.896 50.945 33.708 -1000.000 33.708 -1000.000 33.708 -1000.000  0.770 3.517 5.019 31.327 -1.515e-13 9.13255 9.07304 7.529e+05
0.750 0.200 0.229 2.4214866 0.896 50.945 33.708 -1000.000 33.708 -1000.000 33.708 -1000.000  0.770 3.517 5.019 31.327 -1.516e-13 9.13279 9.07331 7.524e+05
0.750 0.200 0.229 2.4204866 0.896 50.945 33.709 -1000.000 33.709 -1000.000 33.709 -1000.000  0.770 3.517 5.019 31.327 -1.517e-13 9.13303 9.07359 7.519e+05
0.750 0.200 0.229 2.4194866 0.896 50.945 33.709 -1000.000 33.709 -1000.000 33.709 -1000.000  0.770 3.517 5.019 31.327 -1.518e-13 9.13327 9.07386 7.514e+05
0.750 0.200 0.229 2.4184866 0.896 50.945 33.710 -1000.000 33.710 -1000.000 33.710 -1000.000  0.770 3.517 5.019 31.327 -1.519e-13 9.13351 9.07414 7.509e+05
0.750 0.200 0.229 2.4174866 0.895 50.945 33.710 -1000.000 33.710 -1000.000 33.710 -1000.000  0.770 3.517 5.019 31.327 -1.520e-13 9.13375 9.07441 7.503e+05
0.750 0.200 0.229 2.4164866 0.895 50.945 33.710 -1000.000 33.710 -1000.000 33.710 -1000.000  0.770 3.517 5.019 31.327 -1.521e-13 9.13399 9.07469 7.498e+05
0.750 0.200 0.229 2.4154866 0.895 50.945 33.711 -1000.000 33.711 -1000.000 33.711 -1000.000  0.770 3.517 5.019 31.327 -1.522e-13 9.13423 9.07496 7.493e+05
0.750 0.200 0.229 2.4144866 0.895 50.945 33.711 -1000.000 33.711 -1000.000 33.711 -1000.000  0.770 3.517 5.019 31.327 -1.523e-13 9.13447 9.07524 7.488e+05
0.750 0.200 0.229 2.4134866 0.894 50.945 33.712 -1000.000 33.712 -1000.000 33.712 -1000.000  0.770 3.517 5.019 31.327 -1.525e-13 9.13471 9.07551 7.483e+05
0.750 0.200 0.229 2.4124866 0.894 50.945 33.712 -1000.000 33.712 -1000.000 33.712 -1000.000  0.770 3.517 5.019 31.327 -1.526e-13 9.13495 9.07578 7.478e+05
0.750 0.200 0.229 2.4114866 0.894 50.944 33.712 -1000.000 33.712 -1000.000 33.712 -1000.000  0.770 3.517 5.019 31.327 -1.527e-13 9.13518 9.07605 7.472e+05
0.750 0.200 0.229 2.4104866 0.894 50.944 33.713 -1000.000 33.713 -1000.000 33.713 -1000.000  0.770 3.517 5.019 31.327 -1.528e-13 9.13542 9.07633 7.467e+05
0.750 0.200 0.229 2.4094866 0.893 50.944 33.713 -1000.000 33.713 -1000.000 33.713 -1000.000  0.770 3.517 5.019 31.327 -1.529e-13 9.13566 9.07660 7.462e+05
0.750 0.200 0.229 2.4084866 0.893 50.944 33.714 -1000.000 33.714 -1000.000 33.714 -1000.000  0.770 3.517 5.019 31.327 -1.530e-13 9.13589 9.07687 7.457e+05
0.750 0.200 0.229 2.4074866 0.893 50.944 33.714 -1000.000 33.714 -1000.000 33.714 -1000.000  0.770 3.517 5.019 31.327 -1.531e-13 9.13613 9.07714 7.452e+05
0.750 0.200 0.229 2.4064866 0.893 50.944 33.715 -1000.000 33.715 -1000.000 33.715 -1000.000  0.770 3.517 5.019 31.327 -1.532e-13 9.13637 9.07741 7.447e+05
0.750 0.200 0.229 2.4054866 0.892 50.944 33.715 -1000.000 33.715 -1000.000 33.715 -1000.000  0.770 3.517 5.019 31.327 -1.533e-13 9.13660 9.07768 7.441e+05
0.750 0.200 0.229 2.4044866 0.892 50.944 33.715 -1000.000 33.715 -1000.000 33.715 -1000.000  0.770 3.517 5.019 31.327 -1.534e-13 9.13684 9.07795 7.436e+05
0.750 0.200 0.229 2.4034866 0.892 50.944 33.716 -1000.000 33.716 -1000.000 33.716 -1000.000  0.770 3.517 5.019 31.327 -1.535e-13 9.13707 9.07822 7.431e+05
0.750 0.200 0.229 2.4024866 0.892 50.944 33.716 -1000.000 33.716 -1000.000 33.716 -1000.000  0.770 3.517 5.019 31.327 -1.536e-13 9.13731 9.07849 7.426e+05
0.750 0.200 0.229 2.4014866 0.891 50.944 33.717 -1000.000 33.717 -1000.000 33.717 -1000.000  0.770 3.517 5.019 31.327 -1.537e-13 9.13754 9.07876 7.421e+05
0.750 0.200 0.229 2.4004866 0.891 50.944 33.717 -1000.000 33.717 -1000.000 33.717 -1000.000  0.770 3.517 5.019 31.327 -1.538e-13 9.13778 9.07903 7.416e+05
0.750 0.200 0.229 2.3994866 0.891 50.944 33.718 -1000.000 33.718 -1000.000 33.718 -1000.000  0.770 3.517 5.019 31.327 -1.539e-13 9.13801 9.07930 7.411e+05
0.750 0.200 0.229 2.3984866 0.891 50.944 33.718 -1000.000 33.718 -1000.000 33.718 -1000.000  0.770 3.517 5.019 31.327 -1.540e-13 9.13825 9.07956 7.405e+05
0.750 0.200 0.229 2.3974866 0.890 50.944 33.718 -1000.000 33.718 -1000.000 33.718 -1000.000  0.770 3.517 5.019 31.327 -1.542e-13 9.13848 9.07983 7.400e+05
0.750 0.200 0.229 2.3964866 0.890 50.944 33.719 -1000.000 33.719 -1000.000 33.719 -1000.000  0.770 3.517 5.019 31.327 -1.543e-13 9.13871 9.08010 7.395e+05
0.750 0.200 0.229 2.3954866 0.890 50.944 33.719 -1000.000 33.719 -1000.000 33.719 -1000.000  0.770 3.517 5.019 31.327 -1.544e-13 9.13895 9.08036 7.390e+05
0.750 0.200 0.229 2.3944866 0.890 50.943 33.720 -1000.000 33.720 -1000.000 33.720 -1000.000  0.770 3.517 5.019 31.327 -1.545e-13 9.13918 9.08063 7.385e+05
0.750 0.200 0.229 2.3934866 0.889 50.943 33.720 -1000.000 33.720 -1000.000 33.720 -1000.000  0.770 3.517 5.019 31.327 -1.546e-13 9.13941 9.08090 7.380e+05
0.750 0.200 0.229 2.3924866 0.889 50.943 33.720 -1000.000 33.720 -1000.000 33.720 -1000.000  0.770 3.517 5.019 31.327 -1.547e-13 9.13965 9.08116 7.375e+05
0.750 0.200 0.229 2.3914866 0.889 50.943 33.721 -1000.000 33.721 -1000.000 33.721 -1000.000  0.770 3.517 5.019 31.327 -1.548e-13 9.13988 9.08143 7.369e+05
0.750 0.200 0.229 2.3904866 0.889 50.943 33.721 -1000.000 33.721 -1000.000 33.721 -1000.000  0.770 3.517 5.019 31.327 -1.549e-13 9.14011 9.08169 7.364e+05
0.750 0.200 0.229 2.3894866 0.888 50.943 33.722 -1000.000 33.722 -1000.000 33.722 -1000.000  0.770 3.517 5.019 31.327 -1.550e-13 9.14034 9.08196 7.359e+05
0.750 0.200 0.229 2.3884866 0.888 50.943 33.722 -1000.000 33.722 -1000.000 33.722 -1000.000  0.770 3.517 5.019 31.327 -1.551e-13 9.14057 9.08222 7.354e+05
0.750 0.200 0.229 2.3874866 0.888 50.943 33.723 -1000.000 33.723 -1000.000 33.723 -1000.000  0.770 3.517 5.019 31.327 -1.552e-13 9.14080 9.08249 7.349e+05
0.750 0.200 0.229 2.3864866 0.888 50.943 33.723 -1000.000 33.723 -1000.000 33.723 -1000.000  0.770 3.517 5.019 31.327 -1.553e-13 9.14103 9.08275 7.344e+05
0.750 0.200 0.229 2.3854866 0.887 50.943 33.723 -1000.000 33.723 -1000.000 33.723 -1000.000  0.770 3.517 5.019 31.327 -1.554e-13 9.14126 9.08301 7.339e+05
0.750 0.200 0.229 2.3844866 0.887 50.943 33.724 -1000.000 33.724 -1000.000 33.724 -1000.000  0.770 3.517 5.019 31.327 -1.556e-13 9.14149 9.08328 7.333e+05
0.750 0.200 0.229 2.3834866 0.887 50.943 33.724 -1000.000 33.724 -1000.000 33.724 -1000.000  0.770 3.517 5.019 31.327 -1.557e-13 9.14172 9.08354 7.328e+05
0.750 0.200 0.229 2.3824866 0.887 50.943 33.725 -1000.000 33.725 -1000.000 33.725 -1000.000  0.770 3.517 5.019 31.327 -1.558e-13 9.14195 9.08380 7.323e+05
0.750 0.200 0.229 2.3814866 0.886 50.943 33.725 -1000.000 33.725 -1000.000 33.725 -1000.000  0.770 3.517 5.019 31.327 -1.559e-13 9.14218 9.08406 7.318e+05
0.750 0.200 0.229 2.3804866 0.886 50.943 33.726 -1000.000 33.726 -1000.000 33.726 -1000.000  0.770 3.517 5.019 31.327 -1.560e-13 9.14241 9.08433 7.313e+05
0.750 0.200 0.229 2.3794866 0.886 50.943 33.726 -1000.000 33.726 -1000.000 33.726 -1000.000  0.770 3.517 5.019 31.327 -1.561e-13 9.14264 9.08459 7.308e+05
0.750 0.200 0.229 2.3784866 0.886 50.942 33.726 -1000.000 33.726 -1000.000 33.726 -1000.000  0.770 3.517 5.019 31.327 -1.562e-13 9.14287 9.08485 7.303e+05
0.750 0.200 0.229 2.3774866 0.885 50.942 33.727 -1000.000 33.727 -1000.000 33.727 -1000.000  0.770 3.517 5.019 31.327 -1.563e-13 9.14310 9.08511 7.298e+05
0.750 0.200 0.229 2.3764866 0.885 50.942 33.727 -1000.000 33.727 -1000.000 33.727 -1000.000  0.770 3.517 5.019 31.327 -1.564e-13 9.14332 9.08537 7.293e+05
0.750 0.200 0.229 2.3754866 0.885 50.942 33.728 -1000.000 33.728 -1000.000 33.728 -1000.000  0.770 3.517 5.019 31.327 -1.565e-13 9.14355 9.08563 7.287e+05
0.750 0.200 0.229 2.3744866 0.885 50.942 33.728 -1000.000 33.728 -1000.000 33.728 -1000.000  0.770 3.517 5.019 31.327 -1.566e-13 9.14378 9.08589 7.282e+05
0.750 0.200 0.229 2.3734866 0.884 50.942 33.729 -1000.000 33.729 -1000.000 33.729 -1000.000  0.770 3.517 5.019 31.327 -1.568e-13 9.14400 9.08615 7.277e+05
0.750 0.200 0.229 2.3724866 0.884 50.942 33.729 -1000.000 33.729 -1000.000 33.729 -1000.000  0.770 3.517 5.019 31.327 -1.569e-13 9.14423 9.08641 7.272e+05
0.750 0.200 0.229 2.3714866 0.884 50.942 33.729 -1000.000 33.729 -1000.000 33.729 -1000.000  0.770 3.517 5.019 31.327 -1.570e-13 9.14446 9.08666 7.267e+05
0.750 0.200 0.229 2.3704866 0.884 50.942 33.730 -1000.000 33.730 -1000.000 33.730 -1000.000  0.770 3.517 5.019 31.327 -1.571e-13 9.14468 9.08692 7.262e+05
0.750 0.200 0.229 2.3694866 0.883 50.942 33.730 -1000.000 33.730 -1000.000 33.730 -1000.000  0.770 3.517 5.019 31.327 -1.572e-13 9.14491 9.08718 7.257e+05
0.750 0.200 0.229 2.3684866 0.883 50.942 33.731 -1000.000 33.731 -1000.000 33.731 -1000.000  0.770 3.517 5.019 31.327 -1.573e-13 9.14514 9.08744 7.252e+05
0.750 0.200 0.229 2.3674866 0.883 50.942 33.731 -1000.000 33.731 -1000.000 33.731 -1000.000  0.770 3.517 5.019 31.327 -1.574e-13 9.14536 9.08770 7.247e+05
0.750 0.200 0.229 2.3664866 0.883 50.942 33.732 -1000.000 33.732 -1000.000 33.732 -1000.000  0.770 3.517 5.019 31.327 -1.575e-13 9.14559 9.08795 7.241e+05
0.750 0.200 0.229 2.3654866 0.882 50.942 33.732 -1000.000 33.732 -1000.000 33.732 -1000.000  0.770 3.517 5.019 31.327 -1.576e-13 9.14581 9.08821 7.236e+05
0.750 0.200 0.229 2.3644866 0.882 50.942 33.732 -1000.000 33.732 -1000.000 33.732 -1000.000  0.770 3.517 5.019 31.327 -1.578e-13 9.14603 9.08847 7.231e+05
0.750 0.200 0.229 2.3634866 0.882 50.942 33.733 -1000.000 33.733 -1000.000 33.733 -1000.000  0.770 3.517 5.019 31.327 -1.579e-13 9.14626 9.08872 7.226e+05
0.750 0.200 0.229 2.3624866 0.882 50.942 33.733 -1000.000 33.733 -1000.000 33.733 -1000.000  0.770 3.517 5.019 31.327 -1.580e-13 9.14648 9.08898 7.221e+05
0.750 0.200 0.229 2.3614866 0.881 50.941 33.734 -1000.000 33.734 -1000.000 33.734 -1000.000  0.770 3.517 5.019 31.327 -1.581e-13 9.14671 9.08923 7.216e+05
0.750 0.200 0.229 2.3604866 0.881 50.941 33.734 -1000.000 33.734 -1000.000 33.734 -1000.000  0.770 3.517 5.019 31.327 -1.582e-13 9.14693 9.08949 7.211e+05
0.750 0.200 0.229 2.3594866 0.881 50.941 33.735 -1000.000 33.735 -1000.000 33.735 -1000.000  0.770 3.517 5.019 31.327 -1.583e-13 9.14715 9.08974 7.206e+05
0.750 0.200 0.229 2.3584866 0.881 50.941 33.735 -1000.000 33.735 -1000.000 33.735 -1000.000  0.770 3.517 5.019 31.327 -1.584e-13 9.14738 9.09000 7.201e+05
0.750 0.200 0.229 2.3574866 0.880 50.941 33.735 -1000.000 33.735 -1000.000 33.735 -1000.000  0.770 3.517 5.019 31.327 -1.585e-13 9.14760 9.09025 7.196e+05
0.750 0.200 0.229 2.3564866 0.880 50.941 33.736 -1000.000 33.736 -1000.000 33.736 -1000.000  0.770 3.517 5.019 31.327 -1.586e-13 9.14782 9.09050 7.191e+05
0.750 0.200 0.229 2.3554866 0.880 50.941 33.736 -1000.000 33.736 -1000.000 33.736 -1000.000  0.770 3.517 5.019 31.327 -1.588e-13 9.14804 9.09076 7.185e+05
0.750 0.200 0.229 2.3544866 0.880 50.941 33.737 -1000.000 33.737 -1000.000 33.737 -1000.000  0.770 3.517 5.019 31.327 -1.589e-13 9.14826 9.09101 7.180e+05
0.750 0.200 0.229 2.3534866 0.879 50.941 33.737 -1000.000 33.737 -1000.000 33.737 -1000.000  0.770 3.517 5.019 31.327 -1.590e-13 9.14849 9.09126 7.175e+05
0.750 0.200 0.229 2.3524866 0.879 50.941 33.738 -1000.000 33.738 -1000.000 33.738 -1000.000  0.770 3.517 5.019 31.327 -1.591e-13 9.14871 9.09151 7.170e+05
0.750 0.200 0.229 2.3514866 0.879 50.941 33.738 -1000.000 33.738 -1000.000 33.738 -1000.000  0.770 3.517 5.019 31.327 -1.592e-13 9.14893 9.09177 7.165e+05
0.750 0.200 0.229 2.3504866 0.879 50.941 33.738 -1000.000 33.738 -1000.000 33.738 -1000.000  0.770 3.517 5.019 31.327 -1.593e-13 9.14915 9.09202 7.160e+05
0.750 0.200 0.229 2.3494866 0.878 50.941 33.739 -1000.000 33.739 -1000.000 33.739 -1000.000  0.770 3.517 5.019 31.327 -1.594e-13 9.14937 9.09227 7.155e+05
0.750 0.200 0.229 2.3484866 0.878 50.941 33.739 -1000.000 33.739 -1000.000 33.739 -1000.000  0.770 3.517 5.019 31.327 -1.596e-13 9.14959 9.09252 7.150e+05
0.750 0.200 0.229 2.3474866 0.878 50.941 33.740 -1000.000 33.740 -1000.000 33.740 -1000.000  0.770 3.517 5.019 31.327 -1.597e-13 9.14981 9.09277 7.145e+05
0.750 0.200 0.229 2.3464866 0.878 50.941 33.740 -1000.000 33.740 -1000.000 33.740 -1000.000  0.770 3.517 5.019 31.327 -1.598e-13 9.15003 9.09302 7.140e+05
0.750 0.200 0.229 2.3454866 0.877 50.940 33.741 -1000.000 33.741 -1000.000 33.741 -1000.000  0.770 3.517 5.019 31.327 -1.599e-13 9.15025 9.09327 7.135e+05
0.750 0.200 0.229 2.3444866 0.877 50.940 33.741 -1000.000 33.741 -1000.000 33.741 -1000.000  0.770 3.517 5.019 31.327 -1.600e-13 9.15047 9.09352 7.130e+05
0.750 0.200 0.229 2.3434866 0.877 50.940 33.741 -1000.000 33.741 -1000.000 33.741 -1000.000  0.770 3.517 5.019 31.327 -1.601e-13 9.15068 9.09377 7.125e+05
0.750 0.200 0.229 2.3424866 0.877 50.940 33.742 -1000.000 33.742 -1000.000 33.742 -1000.000  0.770 3.517 5.019 31.327 -1.602e-13 9.15090 9.09402 7.119e+05
0.750 0.200 0.229 2.3414866 0.876 50.940 33.742 -1000.000 33.742 -1000.000 33.742 -1000.000  0.770 3.517 5.019 31.327 -1.603e-13 9.15112 9.09427 7.114e+05
0.750 0.200 0.229 2.3404866 0.876 50.940 33.743 -1000.000 33.743 -1000.000 33.743 -1000.000  0.770 3.517 5.019 31.327 -1.605e-13 9.15134 9.09452 7.109e+05
0.750 0.200 0.229 2.3394866 0.876 50.940 33.743 -1000.000 33.743 -1000.000 33.743 -1000.000  0.770 3.517 5.019 31.327 -1.606e-13 9.15156 9.09477 7.104e+05
0.750 0.200 0.229 2.3384866 0.876 50.940 33.744 -1000.000 33.744 -1000.000 33.744 -1000.000  0.770 3.517 5.019 31.327 -1.607e-13 9.15177 9.09501 7.099e+05
0.750 0.200 0.229 2.3374866 0.875 50.940 33.744 -1000.000 33.744 -1000.000 33.744 -1000.000  0.770 3.517 5.019 31.327 -1.608e-13 9.15199 9.09526 7.094e+05
0.750 0.200 0.229 2.3364866 0.875 50.940 33.744 -1000.000 33.744 -1000.000 33.744 -1000.000  0.770 3.517 5.019 31.327 -1.609e-13 9.15221 9.09551 7.089e+05
0.750 0.200 0.229 2.3354866 0.875 50.940 33.745 -1000.000 33.745 -1000.000 33.745 -1000.000  0.770 3.517 5.019 31.327 -1.610e-13 9.15243 9.09575 7.084e+05
0.750 0.200 0.229 2.3344866 0.875 50.940 33.745 -1000.000 33.745 -1000.000 33.745 -1000.000  0.770 3.517 5.019 31.327 -1.611e-13 9.15264 9.09600 7.079e+05
0.750 0.200 0.229 2.3334866 0.874 50.940 33.746 -1000.000 33.746 -1000.000 33.746 -1000.000  0.770 3.517 5.019 31.327 -1.613e-13 9.15286 9.09625 7.074e+05
0.750 0.200 0.229 2.3324866 0.874 50.940 33.746 -1000.000 33.746 -1000.000 33.746 -1000.000  0.770 3.517 5.019 31.327 -1.614e-13 9.15307 9.09649 7.069e+05
0.750 0.200 0.229 2.3314866 0.874 50.940 33.747 -1000.000 33.747 -1000.000 33.747 -1000.000  0.770 3.517 5.019 31.327 -1.615e-13 9.15329 9.09674 7.064e+05
0.750 0.200 0.229 2.3304866 0.874 50.940 33.747 -1000.000 33.747 -1000.000 33.747 -1000.000  0.770 3.517 5.019 31.327 -1.616e-13 9.15350 9.09698 7.059e+05
0.750 0.200 0.229 2.3294866 0.873 50.939 33.748 -1000.000 33.748 -1000.000 33.748 -1000.000  0.770 3.517 5.019 31.327 -1.617e-13 9.15372 9.09723 7.054e+05
0.750 0.200 0.229 2.3284866 0.873 50.939 33.748 -1000.000 33.748 -1000.000 33.748 -1000.000  0.770 3.517 5.019 31.327 -1.618e-13 9.15393 9.09747 7.049e+05
0.750 0.200 0.229 2.3274866 0.873 50.939 33.748 -1000.000 33.748 -1000.000 33.748 -1000.000  0.770 3.517 5.019 31.327 -1.620e-13 9.15415 9.09772 7.044e+05
0.750 0.200 0.229 2.3264866 0.873 50.939 33.749 -1000.000 33.749 -1000.000 33.749 -1000.000  0.770 3.517 5.019 31.327 -1.621e-13 9.15436 9.09796 7.039e+05
0.750 0.200 0.229 2.3254866 0.872 50.939 33.749 -1000.000 33.749 -1000.000 33.749 -1000.000  0.770 3.517 5.019 31.327 -1.622e-13 9.15458 9.09821 7.034e+05
0.750 0.200 0.229 2.3244866 0.872 50.939 33.750 -1000.000 33.750 -1000.000 33.750 -1000.000  0.770 3.517 5.019 31.327 -1.623e-13 9.15479 9.09845 7.029e+05
0.750 0.200 0.229 2.3234866 0.872 50.939 33.750 -1000.000 33.750 -1000.000 33.750 -1000.000  0.770 3.517 5.019 31.327 -1.624e-13 9.15500 9.09869 7.023e+05
0.750 0.200 0.229 2.3224866 0.872 50.939 33.751 -1000.000 33.751 -1000.000 33.751 -1000.000  0.770 3.517 5.019 31.327 -1.625e-13 9.15522 9.09894 7.018e+05
0.750 0.200 0.229 2.3214866 0.871 50.939 33.751 -1000.000 33.751 -1000.000 33.751 -1000.000  0.770 3.517 5.019 31.327 -1.627e-13 9.15543 9.09918 7.013e+05
0.750 0.200 0.229 2.3204866 0.871 50.939 33.751 -1000.000 33.751 -1000.000 33.751 -1000.000  0.770 3.517 5.019 31.327 -1.628e-13 9.15564 9.09942 7.008e+05
0.750 0.200 0.229 2.3194866 0.871 50.939 33.752 -1000.000 33.752 -1000.000 33.752 -1000.000  0.770 3.517 5.019 31.327 -1.629e-13 9.15586 9.09966 7.003e+05
0.750 0.200 0.229 2.3184866 0.871 50.939 33.752 -1000.000 33.752 -1000.000 33.752 -1000.000  0.770 3.517 5.019 31.327 -1.630e-13 9.15607 9.09990 6.998e+05
0.750 0.200 0.229 2.3174866 0.870 50.939 33.753 -1000.000 33.753 -1000.000 33.753 -1000.000  0.770 3.517 5.019 31.327 -1.631e-13 9.15628 9.10014 6.993e+05
0.750 0.200 0.229 2.3164866 0.870 50.939 33.753 -1000.000 33.753 -1000.000 33.753 -1000.000  0.770 3.517 5.019 31.327 -1.632e-13 9.15649 9.10039 6.988e+05
0.750 0.200 0.229 2.3154866 0.870 50.939 33.754 -1000.000 33.754 -1000.000 33.754 -1000.000  0.770 3.517 5.019 31.327 -1.634e-13 9.15670 9.10063 6.983e+05
0.750 0.200 0.229 2.3144866 0.870 50.939 33.754 -1000.000 33.754 -1000.000 33.754 -1000.000  0.770 3.517 5.019 31.327 -1.635e-13 9.15691 9.10087 6.978e+05
0.750 0.200 0.229 2.3134866 0.869 50.938 33.755 -1000.000 33.755 -1000.000 33.755 -1000.000  0.770 3.517 5.019 31.327 -1.636e-13 9.15713 9.10111 6.973e+05
0.750 0.200 0.229 2.3124866 0.869 50.938 33.755 -1000.000 33.755 -1000.000 33.755 -1000.000  0.770 3.517 5.019 31.327 -1.637e-13 9.15734 9.10135 6.968e+05
0.750 0.200 0.229 2.3114866 0.869 50.938 33.755 -1000.000 33.755 -1000.000 33.755 -1000.000  0.770 3.517 5.019 31.327 -1.638e-13 9.15755 9.10159 6.963e+05
0.750 0.200 0.229 2.3104866 0.869 50.938 33.756 -1000.000 33.756 -1000.000 33.756 -1000.000  0.770 3.517 5.019 31.327 -1.639e-13 9.15776 9.10182 6.958e+05
0.750 0.200 0.229 2.3094866 0.868 50.938 33.756 -1000.000 33.756 -1000.000 33.756 -1000.000  0.770 3.517 5.019 31.327 -1.641e-13 9.15797 9.10206 6.953e+05
0.750 0.200 0.229 2.3084866 0.868 50.938 33.757 -1000.000 33.757 -1000.000 33.757 -1000.000  0.770 3.517 5.019 31.327 -1.642e-13 9.15818 9.10230 6.948e+05
0.750 0.200 0.229 2.3074866 0.868 50.938 33.757 -1000.000 33.757 -1000.000 33.757 -1000.000  0.770 3.517 5.019 31.327 -1.643e-13 9.15839 9.10254 6.943e+05
0.750 0.200 0.229 2.3064866 0.868 50.938 33.758 -1000.000 33.758 -1000.000 33.758 -1000.000  0.770 3.517 5.019 31.327 -1.644e-13 9.15860 9.10278 6.938e+05
0.750 0.200 0.229 2.3054866 0.867 50.938 33.758 -1000.000 33.758 -1000.000 33.758 -1000.000  0.770 3.517 5.019 31.327 -1.645e-13 9.15880 9.10302 6.933e+05
0.750 0.200 0.229 2.3044866 0.867 50.938 33.758 -1000.000 33.758 -1000.000 33.758 -1000.000  0.770 3.517 5.019 31.327 -1.647e-13 9.15901 9.10325 6.928e+05
0.750 0.200 0.229 2.3034866 0.867 50.938 33.759 -1000.000 33.759 -1000.000 33.759 -1000.000  0.770 3.517 5.019 31.327 -1.648e-13 9.15922 9.10349 6.923e+05
0.750 0.200 0.229 2.3024866 0.867 50.938 33.759 -1000.000 33.759 -1000.000 33.759 -1000.000  0.770 3.517 5.019 31.327 -1.649e-13 9.15943 9.10373 6.918e+05
0.750 0.200 0.229 2.3014866 0.866 50.938 33.760 -1000.000 33.760 -1000.000 33.760 -1000.000  0.770 3.517 5.019 31.327 -1.650e-13 9.15964 9.10396 6.913e+05
0.750 0.200 0.229 2.3004866 0.866 50.938 33.760 -1000.000 33.760 -1000.000 33.760 -1000.000  0.770 3.517 5.019 31.327 -1.651e-13 9.15985 9.10420 6.908e+05
0.750 0.200 0.229 2.2994866 0.866 50.938 33.761 -1000.000 33.761 -1000.000 33.761 -1000.000  0.770 3.517 5.019 31.327 -1.653e-13 9.16005 9.10443 6.903e+05
0.750 0.200 0.229 2.2984866 0.866 50.938 33.761 -1000.000 33.761 -1000.000 33.761 -1000.000  0.770 3.517 5.019 31.327 -1.654e-13 9.16026 9.10467 6.898e+05
0.750 0.200 0.229 2.2974866 0.865 50.937 33.762 -1000.000 33.762 -1000.000 33.762 -1000.000  0.770 3.517 5.019 31.327 -1.655e-13 9.16047 9.10491 6.893e+05
0.750 0.200 0.229 2.2964866 0.865 50.937 33.762 -1000.000 33.762 -1000.000 33.762 -1000.000  0.770 3.517 5.019 31.327 -1.656e-13 9.16067 9.10514 6.888e+05
0.750 0.200 0.229 2.2954866 0.865 50.937 33.762 -1000.000 33.762 -1000.000 33.762 -1000.000  0.770 3.517 5.019 31.327 -1.657e-13 9.16088 9.10537 6.883e+05
0.750 0.200 0.229 2.2944866 0.865 50.937 33.763 -1000.000 33.763 -1000.000 33.763 -1000.000  0.770 3.517 5.019 31.327 -1.659e-13 9.16109 9.10561 6.878e+05
0.750 0.200 0.229 2.2934866 0.864 50.937 33.763 -1000.000 33.763 -1000.000 33.763 -1000.000  0.770 3.517 5.019 31.327 -1.660e-13 9.16129 9.10584 6.873e+05
0.750 0.200 0.229 2.2924866 0.864 50.937 33.764 -1000.000 33.764 -1000.000 33.764 -1000.000  0.770 3.517 5.019 31.327 -1.661e-13 9.16150 9.10608 6.868e+05
0.750 0.200 0.229 2.2914866 0.864 50.937 33.764 -1000.000 33.764 -1000.000 33.764 -1000.000  0.770 3.517 5.019 31.327 -1.662e-13 9.16170 9.10631 6.863e+05
0.750 0.200 0.229 2.2904866 0.864 50.937 33.765 -1000.000 33.765 -1000.000 33.765 -1000.000  0.770 3.517 5.019 31.327 -1.663e-13 9.16191 9.10654 6.858e+05
0.750 0.200 0.229 2.2894866 0.863 50.937 33.765 -1000.000 33.765 -1000.000 33.765 -1000.000  0.770 3.517 5.019 31.327 -1.665e-13 9.16211 9.10678 6.853e+05
0.750 0.200 0.229 2.2884866 0.863 50.937 33.766 -1000.000 33.766 -1000.000 33.766 -1000.000  0.770 3.517 5.019 31.327 -1.666e-13 9.16232 9.10701 6.848e+05
0.750 0.200 0.229 2.2874866 0.863 50.937 33.766 -1000.000 33.766 -1000.000 33.766 -1000.000  0.770 3.517 5.019 31.327 -1.667e-13 9.16252 9.10724 6.843e+05
0.750 0.200 0.229 2.2864866 0.863 50.937 33.766 -1000.000 33.766 -1000.000 33.766 -1000.000  0.770 3.517 5.019 31.327 -1.668e-13 9.16273 9.10747 6.838e+05
0.750 0.200 0.229 2.2854866 0.862 50.937 33.767 -1000.000 33.767 -1000.000 33.767 -1000.000  0.770 3.517 5.019 31.327 -1.669e-13 9.16293 9.10770 6.833e+05
0.750 0.200 0.229 2.2844866 0.862 50.937 33.767 -1000.000 33.767 -1000.000 33.767 -1000.000  0.770 3.517 5.019 31.327 -1.671e-13 9.16313 9.10794 6.828e+05
0.750 0.200 0.229 2.2834866 0.862 50.937 33.768 -1000.000 33.768 -1000.000 33.768 -1000.000  0.770 3.517 5.019 31.327 -1.672e-13 9.16334 9.10817 6.823e+05
0.750 0.200 0.229 2.2824866 0.862 50.937 33.768 -1000.000 33.768 -1000.000 33.768 -1000.000  0.770 3.517 5.019 31.327 -1.673e-13 9.16354 9.10840 6.818e+05
0.750 0.200 0.229 2.2814866 0.861 50.936 33.769 -1000.000 33.769 -1000.000 33.769 -1000.000  0.770 3.517 5.019 31.327 -1.674e-13 9.16374 9.10863 6.813e+05
0.750 0.200 0.229 2.2804866 0.861 50.936 33.769 -1000.000 33.769 -1000.000 33.769 -1000.000  0.770 3.517 5.019 31.327 -1.676e-13 9.16395 9.10886 6.808e+05
0.750 0.200 0.229 2.2794866 0.861 50.936 33.770 -1000.000 33.770 -1000.000 33.770 -1000.000  0.770 3.517 5.019 31.327 -1.677e-13 9.16415 9.10909 6.803e+05
0.750 0.200 0.229 2.2784866 0.861 50.936 33.770 -1000.000 33.770 -1000.000 33.770 -1000.000  0.770 3.517 5.019 31.327 -1.678e-13 9.16435 9.10932 6.798e+05
0.750 0.200 0.229 2.2774866 0.860 50.936 33.770 -1000.000 33.770 -1000.000 33.770 -1000.000  0.770 3.517 5.019 31.327 -1.679e-13 9.16455 9.10955 6.793e+05
0.750 0.200 0.229 2.2764866 0.860 50.936 33.771 -1000.000 33.771 -1000.000 33.771 -1000.000  0.770 3.517 5.019 31.327 -1.681e-13 9.16476 9.10978 6.788e+05
0.750 0.200 0.229 2.2754866 0.860 50.936 33.771 -1000.000 33.771 -1000.000 33.771 -1000.000  0.770 3.517 5.019 31.327 -1.682e-13 9.16496 9.11000 6.783e+05
0.750 0.200 0.229 2.2744866 0.860 50.936 33.772 -1000.000 33.772 -1000.000 33.772 -1000.000  0.770 3.517 5.019 31.327 -1.683e-13 9.16516 9.11023 6.778e+05
0.750 0.200 0.229 2.2734866 0.859 50.936 33.772 -1000.000 33.772 -1000.000 33.772 -1000.000  0.770 3.517 5.019 31.327 -1.684e-13 9.16536 9.11046 6.773e+05
0.750 0.200 0.229 2.2724866 0.859 50.936 33.773 -1000.000 33.773 -1000.000 33.773 -1000.000  0.770 3.517 5.019 31.327 -1.685e-13 9.16556 9.11069 6.768e+05
0.750 0.200 0.229 2.2714866 0.859 50.936 33.773 -1000.000 33.773 -1000.000 33.773 -1000.000  0.770 3.517 5.019 31.327 -1.687e-13 9.16576 9.11092 6.763e+05
0.750 0.200 0.229 2.2704866 0.859 50.936 33.774 -1000.000 33.774 -1000.000 33.774 -1000.000  0.770 3.517 5.019 31.327 -1.688e-13 9.16596 9.11114 6.758e+05
0.750 0.200 0.229 2.2694866 0.858 50.936 33.774 -1000.000 33.774 -1000.000 33.774 -1000.000  0.770 3.517 5.019 31.327 -1.689e-13 9.16616 9.11137 6.753e+05
0.750 0.200 0.229 2.2684866 0.858 50.936 33.774 -1000.000 33.774 -1000.000 33.774 -1000.000  0.770 3.517 5.019 31.327 -1.690e-13 9.16636 9.11160 6.749e+05
0.750 0.200 0.229 2.2674866 0.858 50.936 33.775 -1000.000 33.775 -1000.000 33.775 -1000.000  0.770 3.517 5.019 31.327 -1.692e-13 9.16656 9.11182 6.744e+05
0.750 0.200 0.229 2.2664866 0.858 50.936 33.775 -1000.000 33.775 -1000.000 33.775 -1000.000  0.770 3.517 5.019 31.327 -1.693e-13 9.16676 9.11205 6.739e+05
0.750 0.200 0.229 2.2654866 0.857 50.935 33.776 -1000.000 33.776 -1000.000 33.776 -1000.000  0.770 3.517 5.019 31.327 -1.694e-13 9.16696 9.11228 6.734e+05
0.750 0.200 0.229 2.2644866 0.857 50.935 33.776 -1000.000 33.776 -1000.000 33.776 -1000.000  0.770 3.517 5.019 31.327 -1.695e-13 9.16716 9.11250 6.729e+05
0.750 0.200 0.229 2.2634866 0.857 50.935 33.777 -1000.000 33.777 -1000.000 33.777 -1000.000  0.770 3.517 5.019 31.327 -1.697e-13 9.16736 9.11273 6.724e+05
0.750 0.200 0.229 2.2624866 0.857 50.935 33.777 -1000.000 33.777 -1000.000 33.777 -1000.000  0.770 3.517 5.019 31.327 -1.698e-13 9.16756 9.11295 6.719e+05
0.750 0.200 0.229 2.2614866 0.856 50.935 33.778 -1000.000 33.778 -1000.000 33.778 -1000.000  0.770 3.517 5.019 31.327 -1.699e-13 9.16775 9.11318 6.714e+05
0.750 0.200 0.229 2.2604866 0.856 50.935 33.778 -1000.000 33.778 -1000.000 33.778 -1000.000  0.770 3.517 5.019 31.327 -1.700e-13 9.16795 9.11340 6.709e+05
0.750 0.200 0.229 2.2594866 0.856 50.935 33.778 -1000.000 33.778 -1000.000 33.778 -1000.000  0.770 3.517 5.019 31.327 -1.702e-13 9.16815 9.11363 6.704e+05
0.750 0.200 0.229 2.2584866 0.856 50.935 33.779 -1000.000 33.779 -1000.000 33.779 -1000.000  0.770 3.517 5.019 31.327 -1.703e-13 9.16835 9.11385 6.699e+05
0.750 0.200 0.229 2.2574866 0.855 50.935 33.779 -1000.000 33.779 -1000.000 33.779 -1000.000  0.770 3.517 5.019 31.327 -1.704e-13 9.16854 9.11407 6.694e+05
0.750 0.200 0.229 2.2564866 0.855 50.935 33.780 -1000.000 33.780 -1000.000 33.780 -1000.000  0.770 3.517 5.019 31.327 -1.705e-13 9.16874 9.11430 6.689e+05
0.750 0.200 0.229 2.2554866 0.855 50.935 33.780 -1000.000 33.780 -1000.000 33.780 -1000.000  0.770 3.517 5.019 31.327 -1.707e-13 9.16894 9.11452 6.684e+05
0.750 0.200 0.229 2.2544866 0.855 50.935 33.781 -1000.000 33.781 -1000.000 33.781 -1000.000  0.770 3.517 5.019 31.327 -1.708e-13 9.16913 9.11474 6.679e+05
0.750 0.200 0.229 2.2534866 0.854 50.935 33.781 -1000.000 33.781 -1000.000 33.781 -1000.000  0.770 3.517 5.019 31.327 -1.709e-13 9.16933 9.11496 6.674e+05
0.750 0.200 0.229 2.2524866 0.854 50.935 33.782 -1000.000 33.782 -1000.000 33.782 -1000.000  0.770 3.517 5.019 31.327 -1.710e-13 9.16953 9.11519 6.669e+05
0.750 0.200 0.229 2.2514866 0.854 50.935 33.782 -1000.000 33.782 -1000.000 33.782 -1000.000  0.770 3.517 5.019 31.327 -1.712e-13 9.16972 9.11541 6.664e+05
0.750 0.200 0.229 2.2504866 0.854 50.934 33.782 -1000.000 33.782 -1000.000 33.782 -1000.000  0.770 3.517 5.019 31.327 -1.713e-13 9.16992 9.11563 6.660e+05
0.750 0.200 0.229 2.2494866 0.853 50.934 33.783 -1000.000 33.783 -1000.000 33.783 -1000.000  0.770 3.517 5.019 31.327 -1.714e-13 9.17011 9.11585 6.655e+05
0.750 0.200 0.229 2.2484866 0.853 50.934 33.783 -1000.000 33.783 -1000.000 33.783 -1000.000  0.770 3.517 5.019 31.327 -1.716e-13 9.17031 9.11607 6.650e+05
0.750 0.200 0.229 2.2474866 0.853 50.934 33.784 -1000.000 33.784 -1000.000 33.784 -1000.000  0.770 3.517 5.019 31.327 -1.717e-13 9.17050 9.11629 6.645e+05
0.750 0.200 0.229 2.2464866 0.853 50.934 33.784 -1000.000 33.784 -1000.000 33.784 -1000.000  0.770 3.517 5.019 31.327 -1.718e-13 9.17070 9.11651 6.640e+05
0.750 0.200 0.229 2.2454866 0.852 50.934 33.785 -1000.000 33.785 -1000.000 33.785 -1000.000  0.770 3.517 5.019 31.327 -1.719e-13 9.17089 9.11673 6.635e+05
0.750 0.200 0.229 2.2444866 0.852 50.934 33.785 -1000.000 33.785 -1000.000 33.785 -1000.000  0.770 3.517 5.019 31.327 -1.721e-13 9.17109 9.11695 6.630e+05
0.750 0.200 0.229 2.2434866 0.852 50.934 33.786 -1000.000 33.786 -1000.000 33.786 -1000.000  0.770 3.517 5.019 31.327 -1.722e-13 9.17128 9.11717 6.625e+05
0.750 0.200 0.229 2.2424866 0.852 50.934 33.786 -1000.000 33.786 -1000.000 33.786 -1000.000  0.770 3.517 5.019 31.327 -1.723e-13 9.17147 9.11739 6.620e+05
0.750 0.200 0.229 2.2406366 0.851 50.934 33.787 -1000.000 33.787    32.745 33.825   -10.135 -0.177 3.517 5.019 31.327 7.110e-14  9.17150 0.00000 1.411e+07
0.750 0.199 0.229 2.2494313 0.853 50.932 33.779 -1000.000 33.779    32.653 33.810   -10.150  0.072 3.517 5.016 31.327 7.110e-14  9.17561 7.14956 1.411e+07
0.750 0.198 0.229 2.2540649 0.854 50.931 33.773 -1000.000 33.773    32.577 33.800   -10.235  0.313 3.517 5.014 31.325 3.077e-14  9.18056 7.49538 1.718e+07
0.750 0.197 0.229 2.2545876 0.854 50.929 33.768 -1000.000 33.768    32.519 33.792   -10.304  0.522 3.517 5.014 31.323 2.959e-15  9.18630 7.71130 2.015e+07
0.750 0.196 0.228 2.2515234 0.853 50.926 33.766 -1000.000 33.766    32.480 33.788   -10.356  0.669 3.516 5.014 31.320 -1.540e-14 9.19267 7.87003 2.270e+07
0.750 0.195 0.227 2.2459129 0.851 50.924 33.764 -1000.000 33.764    32.457 33.785   -10.389  0.754 3.516 5.014 31.316 -2.614e-14 9.19944 7.99396 2.448e+07
0.750 0.194 0.226 2.2388043 0.849 50.921 33.763 -1000.000 33.763    32.443 33.783   -10.407  0.797 3.516 5.016 31.311 -3.177e-14 9.20639 8.09392 2.552e+07
0.750 0.193 0.226 2.2309406 0.847 50.919 33.763 -1000.000 33.763    32.436 33.783   -10.416  0.808 3.515 5.017 31.306 -3.444e-14 9.21337 8.17663 2.605e+07
0.750 0.192 0.225 2.2228729 0.844 50.916 33.762 -1000.000 33.762    32.432 33.782   -10.418  0.804 3.515 5.018 31.302 -3.513e-14 9.22027 8.24646 2.620e+07
0.750 0.191 0.224 2.2148621 0.842 50.914 33.761 -1000.000 33.761    32.429 33.781   -10.418  0.793 3.515 5.020 31.297 -3.491e-14 9.22706 8.30655 2.617e+07
0.750 0.190 0.223 2.2070274 0.840 50.911 33.761 -1000.000 33.761    32.426 33.780   -10.416  0.783 3.515 5.021 31.292 -3.427e-14 9.23373 8.35916 2.608e+07
0.750 0.189 0.222 2.1993473 0.837 50.908 33.760 -1000.000 33.760    32.424 33.780   -10.415  0.770 3.514 5.022 31.287 -3.369e-14 9.24027 8.40595 2.601e+07
0.750 0.188 0.221 2.1918819 0.835 50.906 33.759 -1000.000 33.759    32.420 33.779   -10.413  0.761 3.514 5.023 31.283 -3.288e-14 9.24669 8.44802 2.590e+07
0.750 0.187 0.220 2.1845566 0.833 50.903 33.758 -1000.000 33.758    32.416 33.778   -10.413  0.752 3.514 5.025 31.278 -3.232e-14 9.25301 8.48630 2.585e+07
0.750 0.186 0.219 2.1773632 0.831 50.900 33.757 -1000.000 33.757    32.412 33.776   -10.412  0.748 3.513 5.026 31.273 -3.179e-14 9.25923 8.52143 2.582e+07
0.750 0.185 0.218 2.1702192 0.829 50.898 33.756 -1000.000 33.756    32.407 33.775   -10.412  0.745 3.513 5.027 31.268 -3.155e-14 9.26536 8.55396 2.583e+07
0.750 0.184 0.217 2.1631130 0.827 50.895 33.755 -1000.000 33.755    32.402 33.774   -10.413  0.741 3.513 5.028 31.264 -3.135e-14 9.27141 8.58424 2.586e+07
0.750 0.183 0.216 2.1560645 0.825 50.892 33.754 -1000.000 33.754    32.396 33.773   -10.413  0.742 3.513 5.029 31.259 -3.107e-14 9.27739 8.61257 2.588e+07
0.750 0.182 0.216 2.1489691 0.822 50.890 33.753 -1000.000 33.753    32.391 33.771   -10.414  0.737 3.512 5.030 31.254 -3.118e-14 9.28330 8.63925 2.596e+07
0.750 0.181 0.215 2.1419516 0.820 50.887 33.752 -1000.000 33.752    32.384 33.770   -10.415  0.743 3.512 5.032 31.250 -3.082e-14 9.28914 8.66439 2.597e+07
0.750 0.180 0.214 2.1348046 0.818 50.884 33.751 -1000.000 33.751    32.380 33.769   -10.417  0.736 3.512 5.033 31.245 -3.123e-14 9.29493 8.68828 2.611e+07
0.750 0.179 0.213 2.1277623 0.816 50.881 33.749 -1000.000 33.749    32.373 33.767   -10.417  0.739 3.511 5.034 31.240 -3.078e-14 9.30064 8.71092 2.610e+07
0.750 0.178 0.212 2.1206491 0.814 50.879 33.748 -1000.000 33.748    32.367 33.766   -10.418  0.740 3.511 5.035 31.235 -3.096e-14 9.30629 8.73252 2.621e+07
0.750 0.177 0.211 2.1134987 0.812 50.876 33.747 -1000.000 33.747    32.361 33.765   -10.420  0.743 3.511 5.036 31.230 -3.103e-14 9.31190 8.75315 2.629e+07
0.750 0.176 0.210 2.1062810 0.810 50.873 33.746 -1000.000 33.746    32.356 33.763   -10.421  0.741 3.510 5.037 31.225 -3.120e-14 9.31745 8.77293 2.639e+07
0.750 0.175 0.209 2.0990854 0.808 50.870 33.745 -1000.000 33.745    32.350 33.762   -10.422  0.739 3.510 5.039 31.220 -3.106e-14 9.32294 8.79187 2.643e+07
0.750 0.174 0.209 2.0918984 0.805 50.867 33.744 -1000.000 33.744    32.343 33.761   -10.423  0.742 3.510 5.040 31.215 -3.095e-14 9.32838 8.81006 2.649e+07
0.750 0.173 0.208 2.0846321 0.803 50.865 33.742 -1000.000 33.742    32.338 33.759   -10.425  0.740 3.509 5.041 31.210 -3.117e-14 9.33377 8.82759 2.659e+07
0.750 0.172 0.207 2.0773841 0.801 50.862 33.741 -1000.000 33.741    32.331 33.758   -10.426  0.743 3.509 5.042 31.205 -3.103e-14 9.33910 8.84447 2.664e+07
0.750 0.171 0.206 2.0700682 0.799 50.859 33.740 -1000.000 33.740    32.325 33.756   -10.427  0.745 3.509 5.044 31.200 -3.120e-14 9.34439 8.86077 2.675e+07
0.750 0.170 0.205 2.0626921 0.797 50.856 33.739 -1000.000 33.739    32.319 33.755   -10.429  0.742 3.508 5.045 31.195 -3.135e-14 9.34963 8.87655 2.684e+07
0.750 0.169 0.204 2.0553640 0.795 50.853 33.738 -1000.000 33.738    32.312 33.754   -10.429  0.749 3.508 5.046 31.190 -3.111e-14 9.35481 8.89178 2.687e+07
0.750 0.168 0.203 2.0478748 0.792 50.850 33.737 -1000.000 33.737    32.306 33.752   -10.432  0.745 3.508 5.047 31.184 -3.161e-14 9.35997 8.90659 2.703e+07
0.750 0.167 0.202 2.0404522 0.790 50.847 33.735 -1000.000 33.735    32.300 33.751   -10.432  0.747 3.507 5.049 31.179 -3.131e-14 9.36507 8.92091 2.704e+07
0.750 0.166 0.201 2.0329705 0.788 50.844 33.734 -1000.000 33.734    32.294 33.750   -10.434  0.746 3.507 5.050 31.174 -3.145e-14 9.37012 8.93483 2.714e+07
0.750 0.165 0.200 2.0254825 0.786 50.841 33.733 -1000.000 33.733    32.287 33.748   -10.435  0.748 3.507 5.051 31.169 -3.140e-14 9.37513 8.94834 2.720e+07
0.750 0.164 0.200 2.0179275 0.784 50.838 33.732 -1000.000 33.732    32.281 33.747   -10.436  0.748 3.506 5.052 31.163 -3.157e-14 9.38010 8.96150 2.730e+07
0.750 0.163 0.199 2.0103529 0.781 50.835 33.731 -1000.000 33.731    32.274 33.746   -10.437  0.749 3.506 5.054 31.158 -3.157e-14 9.38503 8.97429 2.737e+07
0.750 0.162 0.198 2.0027484 0.779 50.832 33.729 -1000.000 33.729    32.268 33.744   -10.439  0.749 3.505 5.055 31.152 -3.160e-14 9.38991 8.98676 2.745e+07
0.750 0.161 0.197 1.9951140 0.777 50.829 33.728 -1000.000 33.728    32.261 33.743   -10.440  0.753 3.505 5.056 31.147 -3.164e-14 9.39476 8.99891 2.753e+07
0.750 0.160 0.196 1.9873895 0.774 50.826 33.727 -1000.000 33.727    32.258 33.742   -10.441  0.737 3.505 5.058 31.140 -3.189e-14 9.39957 9.01078 2.763e+07
0.750 0.159 0.195 1.9799450 0.772 50.823 33.726 -1000.000 33.726    32.253 33.740   -10.440  0.727 3.504 5.059 31.134 -3.087e-14 9.40430 9.02228 2.751e+07
0.750 0.158 0.194 1.9726558 0.770 50.820 33.724 -1000.000 33.724    32.246 33.739   -10.439  0.730 3.503 5.060 31.128 -3.025e-14 9.40898 9.03348 2.749e+07
0.750 0.157 0.193 1.9652951 0.768 50.816 33.723 -1000.000 33.723    32.239 33.737   -10.441  0.729 3.503 5.062 31.122 -3.042e-14 9.41363 9.04444 2.760e+07
0.750 0.156 0.192 1.9579314 0.766 50.813 33.722 -1000.000 33.722    32.232 33.735   -10.442  0.729 3.502 5.063 31.116 -3.035e-14 9.41824 9.05516 2.768e+07
0.750 0.155 0.191 1.9505523 0.763 50.810 33.720 -1000.000 33.720    32.225 33.734   -10.443  0.731 3.502 5.064 31.109 -3.032e-14 9.42282 9.06565 2.776e+07
0.750 0.154 0.191 1.9430979 0.761 50.807 33.719 -1000.000 33.719    32.218 33.732   -10.445  0.730 3.501 5.065 31.103 -3.050e-14 9.42737 9.07593 2.788e+07
0.750 0.153 0.190 1.9356429 0.759 50.804 33.717 -1000.000 33.717    32.211 33.731   -10.446  0.731 3.501 5.067 31.096 -3.042e-14 9.43189 9.08601 2.795e+07
0.750 0.152 0.189 1.9281441 0.757 50.800 33.716 -1000.000 33.716    32.204 33.729   -10.448  0.733 3.500 5.068 31.090 -3.049e-14 9.43637 9.09589 2.806e+07
0.750 0.151 0.188 1.9205836 0.755 50.797 33.714 -1000.000 33.714    32.197 33.727   -10.450  0.735 3.499 5.069 31.083 -3.062e-14 9.44083 9.10559 2.817e+07
0.750 0.150 0.187 1.9129707 0.752 50.794 33.713 -1000.000 33.713    32.190 33.726   -10.451  0.733 3.499 5.071 31.077 -3.072e-14 9.44525 9.11512 2.827e+07
0.750 0.149 0.186 1.9053735 0.750 50.791 33.711 -1000.000 33.711    32.183 33.724   -10.452  0.736 3.498 5.072 31.070 -3.059e-14 9.44965 9.12446 2.834e+07
0.750 0.148 0.185 1.8976991 0.748 50.787 33.710 -1000.000 33.710    32.175 33.723   -10.454  0.735 3.498 5.073 31.063 -3.076e-14 9.45401 9.13364 2.846e+07
0.750 0.147 0.184 1.8900060 0.745 50.784 33.709 -1000.000 33.709    32.168 33.721   -10.455  0.738 3.497 5.075 31.056 -3.075e-14 9.45835 9.14265 2.854e+07
0.750 0.146 0.183 1.8822389 0.743 50.780 33.707 -1000.000 33.707    32.161 33.719   -10.457  0.735 3.496 5.076 31.049 -3.092e-14 9.46266 9.15153 2.866e+07
0.750 0.145 0.182 1.8745031 0.741 50.777 33.706 -1000.000 33.706    32.153 33.718   -10.458  0.738 3.496 5.078 31.042 -3.073e-14 9.46694 9.16024 2.871e+07
0.750 0.144 0.181 1.8666865 0.738 50.774 33.704 -1000.000 33.704    32.146 33.716   -10.460  0.739 3.495 5.079 31.035 -3.092e-14 9.47119 9.16881 2.884e+07
0.750 0.143 0.180 1.8588168 0.736 50.770 33.703 -1000.000 33.703    32.139 33.714   -10.462  0.739 3.494 5.081 31.028 -3.102e-14 9.47542 9.17725 2.894e+07
0.750 0.142 0.179 1.8509358 0.734 50.767 33.701 -1000.000 33.701    32.131 33.713   -10.463  0.739 3.494 5.082 31.021 -3.098e-14 9.47961 9.18555 2.902e+07
0.750 0.141 0.179 1.8430254 0.731 50.763 33.700 -1000.000 33.700    32.123 33.711   -10.464  0.742 3.493 5.083 31.013 -3.099e-14 9.48378 9.19372 2.911e+07
0.750 0.140 0.178 1.8350365 0.729 50.759 33.698 -1000.000 33.698    32.116 33.710   -10.466  0.741 3.492 5.085 31.006 -3.117e-14 9.48793 9.20177 2.924e+07
0.750 0.139 0.177 1.8270269 0.727 50.756 33.697 -1000.000 33.697    32.109 33.708   -10.467  0.741 3.492 5.086 30.999 -3.116e-14 9.49205 9.20970 2.932e+07
0.750 0.138 0.176 1.8190010 0.724 50.752 33.695 -1000.000 33.695    32.100 33.706   -10.468  0.749 3.491 5.088 30.991 -3.114e-14 9.49615 9.21751 2.941e+07
0.750 0.137 0.175 1.8107943 0.722 50.749 33.694 -1000.000 33.694    32.091 33.705   -10.471  0.757 3.490 5.090 30.984 -3.164e-14 9.50023 9.22523 2.959e+07
0.750 0.136 0.174 1.8023960 0.719 50.745 33.693 -1000.000 33.693    32.082 33.703   -10.474  0.762 3.490 5.091 30.977 -3.217e-14 9.50430 9.23286 2.978e+07
0.750 0.135 0.173 1.7938708 0.717 50.741 33.691 -1000.000 33.691    32.074 33.702   -10.476  0.766 3.489 5.093 30.970 -3.251e-14 9.50835 9.24040 2.992e+07
0.750 0.134 0.172 1.7852485 0.714 50.737 33.690 -1000.000 33.690    32.067 33.700   -10.478  0.765 3.488 5.095 30.962 -3.275e-14 9.51237 9.24783 3.003e+07
0.750 0.133 0.171 1.7766248 0.712 50.734 33.689 -1000.000 33.689    32.059 33.699   -10.478  0.767 3.488 5.096 30.954 -3.270e-14 9.51637 9.25515 3.009e+07
0.750 0.132 0.170 1.7679167 0.709 50.730 33.688 -1000.000 33.688    32.051 33.698   -10.480  0.768 3.487 5.098 30.947 -3.290e-14 9.52035 9.26238 3.020e+07
0.750 0.131 0.169 1.7591717 0.706 50.726 33.686 -1000.000 33.686    32.043 33.696   -10.481  0.767 3.486 5.100 30.939 -3.295e-14 9.52429 9.26951 3.027e+07
0.750 0.130 0.168 1.7504148 0.704 50.722 33.685 -1000.000 33.685    32.035 33.695   -10.482  0.769 3.486 5.102 30.931 -3.293e-14 9.52822 9.27653 3.033e+07
0.750 0.129 0.167 1.7415941 0.701 50.718 33.684 -1000.000 33.684    32.028 33.693   -10.483  0.768 3.485 5.103 30.923 -3.307e-14 9.53211 9.28347 3.043e+07
0.750 0.128 0.166 1.7327748 0.698 50.714 33.683 -1000.000 33.683    32.019 33.692   -10.484  0.771 3.484 5.105 30.915 -3.301e-14 9.53598 9.29031 3.048e+07
0.750 0.127 0.165 1.7238592 0.696 50.710 33.681 -1000.000 33.681    32.012 33.691   -10.486  0.768 3.484 5.107 30.907 -3.325e-14 9.53983 9.29706 3.059e+07
0.750 0.126 0.164 1.7149747 0.693 50.706 33.680 -1000.000 33.680    32.004 33.689   -10.486  0.771 3.483 5.109 30.899 -3.309e-14 9.54366 9.30372 3.062e+07
0.750 0.125 0.163 1.7060062 0.690 50.702 33.679 -1000.000 33.679    31.996 33.688   -10.488  0.772 3.482 5.111 30.891 -3.329e-14 9.54746 9.31030 3.073e+07
0.750 0.124 0.162 1.6969939 0.688 50.698 33.677 -1000.000 33.677    31.987 33.686   -10.489  0.773 3.481 5.113 30.882 -3.337e-14 9.55123 9.31680 3.081e+07
0.750 0.123 0.161 1.6879314 0.685 50.694 33.676 -1000.000 33.676    31.980 33.685   -10.490  0.771 3.481 5.115 30.874 -3.347e-14 9.55499 9.32322 3.089e+07
0.750 0.122 0.160 1.6788767 0.682 50.690 33.675 -1000.000 33.675    31.971 33.683   -10.490  0.774 3.480 5.117 30.865 -3.339e-14 9.55871 9.32956 3.094e+07
0.750 0.121 0.159 1.6697436 0.680 50.686 33.674 -1000.000 33.674    31.962 33.682   -10.492  0.776 3.479 5.119 30.856 -3.357e-14 9.56242 9.33583 3.104e+07
0.750 0.120 0.158 1.6605382 0.677 50.681 33.672 -1000.000 33.672    31.954 33.681   -10.493  0.775 3.478 5.120 30.847 -3.373e-14 9.56611 9.34202 3.113e+07
0.750 0.119 0.157 1.6513243 0.674 50.677 33.671 -1000.000 33.671    31.946 33.679   -10.494  0.774 3.477 5.122 30.838 -3.370e-14 9.56977 9.34814 3.119e+07
0.750 0.118 0.156 1.6421046 0.671 50.673 33.670 -1000.000 33.670    31.936 33.678   -10.495  0.783 3.476 5.124 30.829 -3.366e-14 9.57341 9.35419 3.124e+07
0.750 0.117 0.155 1.6326542 0.668 50.668 33.668 -1000.000 33.668    31.929 33.676   -10.497  0.774 3.475 5.127 30.819 -3.430e-14 9.57704 9.36018 3.143e+07
0.750 0.116 0.154 1.6233703 0.666 50.664 33.667 -1000.000 33.667    31.921 33.675   -10.497  0.771 3.474 5.129 30.809 -3.376e-14 9.58063 9.36609 3.137e+07
0.750 0.115 0.153 1.6141103 0.663 50.660 33.666 -1000.000 33.666    31.913 33.673   -10.497  0.769 3.473 5.131 30.799 -3.363e-14 9.58420 9.37192 3.141e+07
0.750 0.114 0.152 1.6048755 0.660 50.655 33.664 -1000.000 33.664    31.904 33.672   -10.498  0.770 3.472 5.133 30.789 -3.349e-14 9.58775 9.37768 3.145e+07
0.750 0.113 0.151 1.5955818 0.657 50.651 33.663 -1000.000 33.663    31.896 33.670   -10.499  0.768 3.471 5.135 30.779 -3.361e-14 9.59127 9.38339 3.155e+07
0.750 0.112 0.150 1.5863062 0.654 50.646 33.661 -1000.000 33.661    31.887 33.669   -10.500  0.768 3.470 5.137 30.769 -3.349e-14 9.59477 9.38903 3.159e+07
0.750 0.111 0.149 1.5769820 0.652 50.642 33.660 -1000.000 33.660    31.878 33.667   -10.501  0.768 3.469 5.139 30.759 -3.357e-14 9.59826 9.39461 3.168e+07
0.750 0.110 0.148 1.5676297 0.649 50.637 33.658 -1000.000 33.658    31.869 33.665   -10.502  0.768 3.468 5.141 30.748 -3.359e-14 9.60172 9.40013 3.176e+07
0.750 0.109 0.147 1.5582455 0.646 50.632 33.657 -1000.000 33.657    31.859 33.664   -10.503  0.768 3.467 5.143 30.737 -3.362e-14 9.60517 9.40560 3.184e+07
0.750 0.108 0.146 1.5488285 0.643 50.628 33.655 -1000.000 33.655    31.850 33.662   -10.504  0.767 3.466 5.145 30.726 -3.366e-14 9.60860 9.41101 3.192e+07
0.750 0.107 0.144 1.5394022 0.640 50.623 33.654 -1000.000 33.654    31.841 33.660   -10.505  0.767 3.464 5.147 30.715 -3.362e-14 9.61200 9.41637 3.199e+07
0.750 0.106 0.143 1.5299325 0.637 50.618 33.652 -1000.000 33.652    31.831 33.659   -10.506  0.768 3.463 5.150 30.704 -3.368e-14 9.61539 9.42168 3.207e+07
0.750 0.105 0.142 1.5204224 0.634 50.613 33.651 -1000.000 33.651    31.821 33.657   -10.507  0.773 3.462 5.152 30.692 -3.373e-14 9.61877 9.42694 3.216e+07
0.750 0.104 0.141 1.5107629 0.632 50.608 33.649 -1000.000 33.649    31.812 33.655   -10.509  0.770 3.460 5.154 30.680 -3.410e-14 9.62213 9.43216 3.231e+07
0.750 0.103 0.140 1.5011373 0.629 50.603 33.648 -1000.000 33.648    31.803 33.654   -10.510  0.763 3.459 5.156 30.668 -3.395e-14 9.62547 9.43732 3.235e+07
0.750 0.102 0.139 1.4916218 0.626 50.598 33.646 -1000.000 33.646    31.794 33.652   -10.510  0.759 3.457 5.159 30.655 -3.356e-14 9.62878 9.44242 3.234e+07
0.750 0.101 0.138 1.4821691 0.623 50.593 33.644 -1000.000 33.644    31.785 33.650   -10.510  0.756 3.456 5.161 30.642 -3.330e-14 9.63208 9.44747 3.238e+07
0.750 0.100 0.137 1.4727480 0.620 50.588 33.642 -1000.000 33.642    31.775 33.648   -10.511  0.752 3.454 5.163 30.629 -3.313e-14 9.63535 9.45247 3.244e+07
0.750 0.099 0.136 1.4633525 0.617 50.583 33.640 -1000.000 33.640    31.766 33.646   -10.512  0.750 3.452 5.165 30.616 -3.298e-14 9.63861 9.45742 3.250e+07
0.750 0.098 0.135 1.4539798 0.614 50.578 33.638 -1000.000 33.638    31.756 33.644   -10.513  0.747 3.451 5.167 30.602 -3.282e-14 9.64185 9.46233 3.257e+07
0.750 0.097 0.134 1.4446260 0.611 50.573 33.636 -1000.000 33.636    31.745 33.642   -10.514  0.744 3.449 5.170 30.589 -3.268e-14 9.64507 9.46719 3.265e+07
0.750 0.096 0.133 1.4352968 0.608 50.567 33.634 -1000.000 33.634    31.734 33.640   -10.515  0.745 3.447 5.172 30.574 -3.251e-14 9.64828 9.47201 3.273e+07
0.750 0.095 0.132 1.4259075 0.606 50.562 33.632 -1000.000 33.632    31.724 33.638   -10.517  0.744 3.445 5.174 30.560 -3.259e-14 9.65147 9.47680 3.287e+07
0.750 0.094 0.131 1.4164909 0.603 50.557 33.630 -1000.000 33.630    31.714 33.635   -10.518  0.735 3.443 5.176 30.544 -3.257e-14 9.65466 9.48155 3.298e+07
0.750 0.093 0.130 1.4072468 0.600 50.551 33.628 -1000.000 33.628    31.705 33.633   -10.518  0.725 3.441 5.179 30.529 -3.197e-14 9.65782 9.48625 3.298e+07
0.750 0.092 0.129 1.3981931 0.597 50.546 33.625 -1000.000 33.625    31.695 33.630   -10.518  0.717 3.438 5.181 30.513 -3.131e-14 9.66096 9.49090 3.299e+07
0.750 0.091 0.128 1.3892738 0.594 50.540 33.623 -1000.000 33.623    31.684 33.628   -10.519  0.711 3.436 5.183 30.497 -3.080e-14 9.66408 9.49551 3.304e+07
0.750 0.090 0.127 1.3804350 0.591 50.535 33.620 -1000.000 33.620    31.673 33.625   -10.520  0.708 3.434 5.185 30.481 -3.043e-14 9.66719 9.50009 3.314e+07
0.750 0.089 0.126 1.3716346 0.589 50.529 33.617 -1000.000 33.617    31.660 33.622   -10.522  0.707 3.431 5.187 30.464 -3.018e-14 9.67028 9.50463 3.327e+07
0.750 0.088 0.125 1.3628166 0.586 50.523 33.614 -1000.000 33.614    31.648 33.619   -10.524  0.706 3.429 5.189 30.447 -3.008e-14 9.67338 9.50915 3.344e+07
0.750 0.087 0.124 1.3539581 0.583 50.518 33.611 -1000.000 33.611    31.637 33.616   -10.527  0.699 3.426 5.191 30.429 -3.006e-14 9.67646 9.51365 3.362e+07
0.750 0.086 0.123 1.3452153 0.580 50.512 33.608 -1000.000 33.608    31.626 33.612   -10.528  0.689 3.423 5.193 30.411 -2.957e-14 9.67954 9.51811 3.372e+07
0.750 0.085 0.122 1.3366576 0.578 50.506 33.605 -1000.000 33.605    31.614 33.609   -10.529  0.680 3.420 5.195 30.392 -2.889e-14 9.68260 9.52254 3.380e+07
0.750 0.084 0.121 1.3282729 0.575 50.500 33.601 -1000.000 33.601    31.603 33.605   -10.530  0.671 3.417 5.197 30.372 -2.822e-14 9.68564 9.52694 3.390e+07
0.750 0.083 0.120 1.3200528 0.572 50.494 33.597 -1000.000 33.597    31.590 33.601   -10.532  0.665 3.414 5.198 30.352 -2.757e-14 9.68868 9.53131 3.402e+07
0.750 0.082 0.119 1.3119237 0.570 50.488 33.593 -1000.000 33.593    31.577 33.597   -10.534  0.657 3.411 5.200 30.332 -2.712e-14 9.69171 9.53566 3.420e+07
0.750 0.081 0.118 1.3039368 0.567 50.482 33.589 -1000.000 33.589    31.566 33.593   -10.536  0.642 3.407 5.202 30.310 -2.651e-14 9.69473 9.53998 3.436e+07
0.750 0.080 0.117 1.2962487 0.565 50.476 33.585 -1000.000 33.585    31.553 33.589   -10.537  0.629 3.403 5.203 30.288 -2.545e-14 9.69775 9.54428 3.446e+07
0.750 0.079 0.116 1.2888320 0.562 50.470 33.580 -1000.000 33.580    31.541 33.584   -10.539  0.615 3.399 5.205 30.265 -2.445e-14 9.70075 9.54855 3.460e+07
0.750 0.078 0.115 1.2816996 0.560 50.464 33.575 -1000.000 33.575    31.526 33.579   -10.541  0.607 3.395 5.206 30.242 -2.341e-14 9.70375 9.55280 3.476e+07
0.750 0.077 0.114 1.2747227 0.558 50.458 33.570 -1000.000 33.570    31.513 33.573   -10.544  0.593 3.390 5.207 30.217 -2.273e-14 9.70674 9.55703 3.502e+07
0.750 0.076 0.114 1.2680267 0.556 50.451 33.564 -1000.000 33.564    31.500 33.568   -10.547  0.574 3.386 5.208 30.191 -2.168e-14 9.70974 9.56126 3.524e+07
0.750 0.075 0.113 1.2617622 0.554 50.445 33.558 -1000.000 33.558    31.486 33.561   -10.549  0.554 3.381 5.209 30.165 -2.019e-14 9.71273 9.56546 3.539e+07
0.750 0.074 0.112 1.2559266 0.552 50.439 33.551 -1000.000 33.551    31.472 33.555   -10.551  0.536 3.376 5.210 30.138 -1.870e-14 9.71571 9.56964 3.560e+07
0.750 0.073 0.111 1.2505007 0.550 50.432 33.544 -1000.000 33.544    31.457 33.548   -10.555  0.518 3.370 5.210 30.110 -1.726e-14 9.71870 9.57382 3.586e+07
0.750 0.072 0.110 1.2454863 0.548 50.426 33.537 -1000.000 33.537    31.442 33.540   -10.558  0.500 3.365 5.210 30.082 -1.582e-14 9.72169 9.57799 3.617e+07
0.750 0.071 0.109 1.2408983 0.547 50.420 33.528 -1000.000 33.528    31.426 33.532   -10.562  0.481 3.359 5.210 30.054 -1.433e-14 9.72469 9.58216 3.652e+07
0.750 0.070 0.109 1.2367626 0.545 50.413 33.520 -1000.000 33.520    31.409 33.523   -10.567  0.461 3.353 5.210 30.024 -1.279e-14 9.72770 9.58633 3.690e+07
0.750 0.069 0.108 1.2330982 0.544 50.407 33.511 -1000.000 33.511    31.392 33.514   -10.572  0.443 3.347 5.210 29.995 -1.120e-14 9.73073 9.59052 3.733e+07
0.750 0.068 0.107 1.2298624 0.543 50.400 33.501 -1000.000 33.501    31.373 33.504   -10.578  0.427 3.341 5.209 29.964 -9.752e-15 9.73377 9.59472 3.785e+07
0.750 0.067 0.107 1.2270445 0.542 50.394 33.491 -1000.000 33.491    31.354 33.494   -10.585  0.412 3.335 5.208 29.933 -8.363e-15 9.73684 9.59894 3.844e+07
0.750 0.066 0.106 1.2246006 0.541 50.387 33.480 -1000.000 33.480    31.334 33.483   -10.592  0.395 3.328 5.207 29.901 -7.127e-15 9.73995 9.60320 3.912e+07
0.750 0.065 0.105 1.2225936 0.540 50.380 33.469 -1000.000 33.469    31.314 33.472   -10.600  0.375 3.321 5.205 29.867 -5.749e-15 9.74308 9.60749 3.983e+07
0.750 0.064 0.105 1.2211203 0.539 50.373 33.457 -1000.000 33.457    31.294 33.460   -10.608  0.351 3.313 5.204 29.832 -4.145e-15 9.74625 9.61181 4.055e+07
0.750 0.063 0.104 1.2202967 0.539 50.367 33.444 -1000.000 33.444    31.273 33.447   -10.616  0.331 3.306 5.202 29.796 -2.276e-15 9.74946 9.61618 4.128e+07
0.750 0.062 0.104 1.2200589 0.539 50.360 33.431 -1000.000 33.431    31.250 33.434   -10.625  0.313 3.298 5.199 29.760 -6.433e-16 9.75271 9.62059 4.217e+07
0.750 0.061 0.103 1.2203448 0.538 50.353 33.417 -1000.000 33.417    31.226 33.420   -10.635  0.294 3.289 5.197 29.722 7.550e-16  9.75601 9.62506 4.320e+07
0.750 0.060 0.103 1.2211928 0.538 50.346 33.402 -1000.000 33.402    31.202 33.405   -10.646  0.275 3.281 5.194 29.682 2.183e-15  9.75937 9.62959 4.431e+07
0.750 0.059 0.102 1.2226659 0.539 50.339 33.387 -1000.000 33.387    31.177 33.390   -10.658  0.254 3.271 5.190 29.641 3.694e-15  9.76279 9.63421 4.550e+07
0.750 0.058 0.102 1.2248122 0.539 50.332 33.371 -1000.000 33.371    31.152 33.373   -10.670  0.230 3.262 5.187 29.599 5.233e-15  9.76629 9.63890 4.679e+07
0.750 0.057 0.101 1.2277487 0.540 50.325 33.353 -1000.000 33.353    31.125 33.356   -10.683  0.210 3.252 5.183 29.556 6.957e-15  9.76986 9.64368 4.815e+07
0.750 0.056 0.101 1.2314069 0.541 50.318 33.335 -1000.000 33.335    31.096 33.338   -10.697  0.189 3.241 5.178 29.511 8.390e-15  9.77351 9.64855 4.974e+07
0.750 0.055 0.101 1.2358468 0.542 50.311 33.316 -1000.000 33.316    31.067 33.319   -10.712  0.168 3.231 5.173 29.466 9.841e-15  9.77726 9.65355 5.147e+07
0.750 0.054 0.100 1.2410880 0.543 50.304 33.297 -1000.000 33.297    31.036 33.299   -10.727  0.150 3.220 5.168 29.422 1.120e-14  9.78112 9.65867 5.339e+07
0.750 0.053 0.100 1.2470613 0.544 50.297 33.276 -1000.000 33.276    31.004 33.278   -10.745  0.130 3.210 5.162 29.377 1.226e-14  9.78509 9.66393 5.560e+07
0.750 0.052 0.100 1.2539127 0.546 50.289 33.254 -1000.000 33.254    30.970 33.256   -10.763  0.116 3.199 5.156 29.333 1.349e-14  9.78920 9.66935 5.793e+07
0.750 0.051 0.099 1.2614449 0.548 50.282 33.232 -1000.000 33.232    30.933 33.234   -10.783  0.106 3.189 5.150 29.290 1.415e-14  9.79347 9.67496 6.072e+07
0.750 0.050 0.099 1.2695493 0.550 50.274 33.208 -1000.000 33.208    30.896 33.210   -10.806  0.094 3.178 5.143 29.246 1.447e-14  9.79791 9.68079 6.391e+07
0.750 0.049 0.099 1.2783157 0.553 50.267 33.184 -1000.000 33.184    30.856 33.186   -10.828  0.088 3.168 5.136 29.202 1.485e-14  9.80254 9.68685 6.734e+07
0.750 0.048 0.099 1.2875860 0.555 50.259 33.159 -1000.000 33.159    30.815 33.161   -10.853  0.082 3.157 5.129 29.155 1.484e-14  9.80739 9.69317 7.128e+07
0.750 0.047 0.099 1.2973659 0.558 50.251 33.134 -1000.000 33.134    30.774 33.136   -10.879  0.071 3.144 5.121 29.104 1.476e-14  9.81248 9.69977 7.560e+07
0.750 0.046 0.099 1.3078587 0.560 50.243 33.107 -1000.000 33.107    30.733 33.109   -10.904  0.058 3.131 5.113 29.048 1.493e-14  9.81781 9.70667 8.018e+07
0.750 0.045 0.098 1.3192333 0.563 50.235 33.080 -1000.000 33.080    30.690 33.081   -10.930  0.044 3.116 5.104 28.988 1.525e-14  9.82339 9.71387 8.510e+07
0.750 0.044 0.098 1.3316023 0.567 50.227 33.051 -1000.000 33.051    30.646 33.053   -10.957  0.027 3.100 5.096 28.923 1.559e-14  9.82926 9.72140 9.050e+07
0.750 0.043 0.098 1.3451513 0.570 50.219 33.021 -1000.000 33.021    30.604 33.023   -10.984  0.001 3.083 5.086 28.855 1.604e-14  9.83541 9.72928 9.638e+07
0.750 0.042 0.098 1.3604041 0.574 50.210 32.990 -1000.000 32.990    30.555 32.991   -11.011 -0.008 3.068 5.076 28.795 1.698e-14  9.84187 9.73750 1.025e+08
0.750 0.041 0.098 1.3766687 0.579 50.202 32.957 -1000.000 32.957    30.503 32.959   -11.043 -0.015 3.053 5.065 28.737 1.681e-14  9.84871 9.74619 1.104e+08
0.750 0.040 0.098 1.3939157 0.583 50.193 32.923 -1000.000 32.923    30.448 32.925   -11.077 -0.015 3.038 5.054 28.678 1.648e-14  9.85600 9.75539 1.194e+08


==> table4_full.dat <==
Title: The Evolution of Cataclysmic Variables as Revealed by their Donor Stars  
Authors: Knigge C., Baraffe I., Patterson J. 
Table: Binary and evolution parameters along the revised (optimal) model track
================================================================================
Byte-by-byte Description of file: apjs386978t6_mrt.txt
--------------------------------------------------------------------------------
   Bytes Format Units        Label   Explanations
--------------------------------------------------------------------------------
   1-  5 F5.3   solMass      M1      Primary mass
   7- 11 F5.3   solMass      M2      Secondary mass
  13- 17 F5.3   solRad       R2      Secondary radius
  19- 27 F9.7   h            Period  Orbital period
  29- 33 F5.3   solRad       Sep     Binary separation
  35- 40 F6.3   [10-7J.s]    logJ    Log of binary angular momentum; erg.s
  42- 47 F6.3   [10-5N.cm]   logjsys Log of systemic angular momentum 
                                      loss rate (1)
  49- 54 F6.3   [10-5N.cm]   logjmg  log of magnetic braking angular momentum
                                      loss rate (1)
  56- 61 F6.3   [10-5N.cm]   logjgr  Log of gravitational radiation angular
                                      momentum loss rate (1)
  63- 71 F9.3   [10-5N.cm]   logjca  Log of consequential angular momentum 
                                      loss rate (1)
  73- 78 F6.3   [10-5N.cm]   logjtot Log of totat angular momentum loss rate (1)
  80- 88 F9.3   [solMass/yr] logMLR2 Log of secondary mass loss rate (2)
  90- 95 F6.3   ---          MRInd2  Secondary effective Mass-Radius index
  97-101 F5.3   [K]          logT2   Log of secondary effective temperature
 103-107 F5.3   [cm2/s]      log(g2) Log of secondary surface gravity
 109-114 F6.3   [10-7W]      logL2   Log of secondary luminosity; erg/s
 116-125 E10.3  [s/s]        logPdot Log of orbital period derivative
 127-133 F7.5   [yr]         logt    Log of evolution time (3)
 135-141 F7.5   [yr]         logt0   Log of evolution time (4)
 143-151 E9.3   yr           Step    Time step
--------------------------------------------------------------------------------
Note (1): In units of dyne.cm.  A -1000.000 indicates a non-logarithmic value
          of zero.
Note (2): equal to the logarithm of secular mass transfer rate.
Note (3): arbitrarily initialized to 1e5 yrs.
Note (4): Reset to zero at the beginning of thre major phases of evolution: 
          (1) 1initial contact of secondary; 
          (2) loss of contact at upper edge of period gap; 
          (3) re-establishment of mass-transfer at bottom edge of period gap.
--------------------------------------------------------------------------------
0.750 0.600 0.633 5.6066878 1.764 51.493 35.736 35.731 33.710    35.386 35.896    -8.366  0.930 3.592 4.612 32.511 -3.598e-12 5.00000 0.00000 2.330e+05
0.750 0.599 0.632 5.5993395 1.762 51.492 35.735 35.730 33.710    35.385 35.895    -8.367  0.923 3.592 4.613 32.508 -3.598e-12 5.52242 5.36732 2.330e+05
0.750 0.598 0.632 5.5920863 1.760 51.491 35.733 35.729 33.710    35.383 35.894    -8.367  0.921 3.592 4.614 32.505 -3.552e-12 5.75277 5.66833 2.330e+05
0.750 0.597 0.631 5.5848674 1.758 51.490 35.732 35.728 33.710    35.380 35.892    -8.368  0.922 3.591 4.614 32.503 -3.526e-12 5.90281 5.84478 2.336e+05
0.750 0.596 0.630 5.5776292 1.756 51.490 35.731 35.727 33.710    35.377 35.891    -8.370  0.923 3.591 4.615 32.500 -3.520e-12 6.01454 5.97037 2.346e+05
0.750 0.595 0.629 5.5703721 1.754 51.489 35.730 35.726 33.710    35.374 35.889    -8.372  0.924 3.591 4.616 32.498 -3.514e-12 6.10368 6.06805 2.356e+05
0.750 0.594 0.628 5.5630851 1.752 51.488 35.729 35.725 33.710    35.371 35.887    -8.374  0.925 3.590 4.616 32.495 -3.512e-12 6.17791 6.14808 2.367e+05
0.750 0.593 0.627 5.5557799 1.750 51.487 35.728 35.724 33.711    35.367 35.885    -8.376  0.929 3.590 4.617 32.493 -3.505e-12 6.24157 6.21592 2.378e+05
0.750 0.592 0.626 5.5484231 1.748 51.486 35.727 35.723 33.711    35.364 35.883    -8.379  0.932 3.590 4.617 32.490 -3.510e-12 6.29737 6.27490 2.391e+05
0.750 0.591 0.625 5.5410201 1.746 51.486 35.726 35.722 33.711    35.360 35.882    -8.381  0.934 3.590 4.618 32.488 -3.513e-12 6.34706 6.32707 2.404e+05
0.750 0.590 0.624 5.5335849 1.744 51.485 35.725 35.721 33.711    35.359 35.881    -8.383  0.930 3.589 4.619 32.485 -3.515e-12 6.39180 6.37381 2.413e+05
0.750 0.589 0.623 5.5262032 1.742 51.484 35.724 35.720 33.711    35.358 35.880    -8.383  0.922 3.589 4.619 32.483 -3.489e-12 6.43237 6.41601 2.414e+05
0.750 0.588 0.622 5.5189206 1.740 51.483 35.723 35.719 33.711    35.356 35.878    -8.383  0.919 3.589 4.620 32.480 -3.443e-12 6.46946 6.45447 2.413e+05
0.750 0.587 0.621 5.5116815 1.738 51.482 35.722 35.718 33.711    35.353 35.877    -8.384  0.921 3.589 4.621 32.478 -3.414e-12 6.50371 6.48987 2.419e+05
0.750 0.586 0.620 5.5044123 1.736 51.481 35.721 35.717 33.711    35.350 35.875    -8.386  0.922 3.588 4.621 32.476 -3.413e-12 6.53560 6.52275 2.430e+05
0.750 0.585 0.619 5.4971208 1.734 51.481 35.720 35.716 33.711    35.346 35.873    -8.388  0.924 3.588 4.622 32.473 -3.408e-12 6.56543 6.55346 2.441e+05
0.750 0.584 0.618 5.4897943 1.732 51.480 35.719 35.715 33.711    35.343 35.871    -8.390  0.926 3.588 4.622 32.471 -3.407e-12 6.59349 6.58227 2.453e+05
0.750 0.583 0.617 5.4824321 1.730 51.479 35.718 35.714 33.711    35.340 35.870    -8.392  0.928 3.587 4.623 32.468 -3.407e-12 6.61996 6.60942 2.465e+05
0.750 0.582 0.616 5.4750463 1.728 51.478 35.717 35.712 33.711    35.336 35.868    -8.394  0.931 3.587 4.624 32.466 -3.402e-12 6.64503 6.63508 2.477e+05
0.750 0.581 0.615 5.4676094 1.726 51.477 35.716 35.711 33.712    35.334 35.867    -8.396  0.929 3.587 4.624 32.463 -3.409e-12 6.66884 6.65943 2.489e+05
0.750 0.580 0.614 5.4601928 1.724 51.476 35.715 35.710 33.712    35.333 35.866    -8.397  0.921 3.587 4.625 32.461 -3.395e-12 6.69144 6.68251 2.492e+05
0.750 0.579 0.613 5.4528874 1.722 51.476 35.714 35.709 33.712    35.332 35.864    -8.396  0.917 3.586 4.626 32.458 -3.347e-12 6.71291 6.70441 2.490e+05
0.750 0.578 0.612 5.4456374 1.720 51.475 35.713 35.708 33.712    35.329 35.863    -8.397  0.916 3.586 4.626 32.456 -3.317e-12 6.73339 6.72529 2.494e+05
0.750 0.577 0.611 5.4383980 1.718 51.474 35.711 35.707 33.712    35.326 35.861    -8.398  0.917 3.586 4.627 32.453 -3.301e-12 6.75302 6.74528 2.502e+05
0.750 0.576 0.610 5.4311380 1.716 51.473 35.710 35.706 33.712    35.323 35.860    -8.400  0.918 3.586 4.628 32.451 -3.296e-12 6.77188 6.76447 2.513e+05
0.750 0.575 0.609 5.4238642 1.714 51.472 35.709 35.705 33.712    35.320 35.858    -8.402  0.918 3.585 4.628 32.449 -3.289e-12 6.79002 6.78292 2.523e+05
0.750 0.574 0.608 5.4165758 1.712 51.471 35.708 35.704 33.712    35.317 35.856    -8.404  0.921 3.585 4.629 32.446 -3.281e-12 6.80751 6.80069 2.534e+05
0.750 0.573 0.607 5.4092469 1.710 51.471 35.707 35.703 33.712    35.313 35.855    -8.406  0.922 3.585 4.629 32.444 -3.283e-12 6.82440 6.81785 2.547e+05
0.750 0.572 0.606 5.4019018 1.708 51.470 35.706 35.702 33.712    35.312 35.853    -8.407  0.918 3.584 4.630 32.441 -3.280e-12 6.84072 6.83441 2.555e+05
0.750 0.571 0.605 5.3946085 1.706 51.469 35.705 35.701 33.712    35.311 35.852    -8.408  0.911 3.584 4.631 32.439 -3.255e-12 6.85645 6.85036 2.556e+05
0.750 0.570 0.604 5.3874093 1.704 51.468 35.704 35.699 33.712    35.308 35.851    -8.408  0.910 3.584 4.631 32.436 -3.211e-12 6.87164 6.86576 2.557e+05
0.750 0.569 0.603 5.3802134 1.702 51.467 35.703 35.698 33.712    35.305 35.849    -8.409  0.909 3.584 4.632 32.434 -3.199e-12 6.88636 6.88068 2.566e+05
0.750 0.568 0.602 5.3730252 1.701 51.466 35.702 35.697 33.712    35.303 35.848    -8.411  0.909 3.583 4.633 32.431 -3.186e-12 6.90065 6.89515 2.574e+05
0.750 0.567 0.601 5.3658347 1.699 51.466 35.701 35.696 33.713    35.299 35.846    -8.412  0.911 3.583 4.633 32.429 -3.174e-12 6.91453 6.90921 2.584e+05
0.750 0.566 0.600 5.3586203 1.697 51.465 35.700 35.695 33.713    35.296 35.844    -8.414  0.912 3.583 4.634 32.426 -3.171e-12 6.92804 6.92289 2.596e+05
0.750 0.565 0.599 5.3513868 1.695 51.464 35.698 35.694 33.713    35.293 35.843    -8.416  0.912 3.583 4.634 32.424 -3.166e-12 6.94120 6.93620 2.606e+05
0.750 0.564 0.598 5.3441508 1.693 51.463 35.697 35.693 33.713    35.291 35.841    -8.417  0.908 3.582 4.635 32.421 -3.158e-12 6.95401 6.94915 2.614e+05
0.750 0.563 0.597 5.3369548 1.691 51.462 35.696 35.692 33.713    35.290 35.840    -8.418  0.902 3.582 4.636 32.419 -3.137e-12 6.96646 6.96175 2.617e+05
0.750 0.562 0.596 5.3298507 1.689 51.461 35.695 35.691 33.713    35.288 35.839    -8.418  0.901 3.582 4.636 32.416 -3.095e-12 6.97858 6.97399 2.618e+05
0.750 0.561 0.595 5.3227561 1.687 51.460 35.694 35.689 33.713    35.285 35.837    -8.419  0.901 3.581 4.637 32.414 -3.081e-12 6.99040 6.98594 2.627e+05
0.750 0.560 0.595 5.3156503 1.685 51.460 35.693 35.688 33.713    35.282 35.835    -8.421  0.900 3.581 4.638 32.411 -3.074e-12 7.00195 6.99761 2.637e+05
0.750 0.559 0.594 5.3085482 1.683 51.459 35.692 35.687 33.713    35.279 35.834    -8.423  0.901 3.581 4.638 32.409 -3.062e-12 7.01324 7.00901 2.646e+05
0.750 0.558 0.593 5.3014347 1.681 51.458 35.691 35.686 33.713    35.276 35.832    -8.424  0.902 3.581 4.639 32.406 -3.054e-12 7.02429 7.02017 2.657e+05
0.750 0.557 0.592 5.2943018 1.679 51.457 35.690 35.685 33.713    35.274 35.831    -8.426  0.898 3.580 4.639 32.404 -3.052e-12 7.03511 7.03108 2.666e+05
0.750 0.556 0.591 5.2872221 1.677 51.456 35.688 35.684 33.713    35.282 35.832    -8.424  0.856 3.580 4.640 32.401 -3.045e-12 7.04561 7.04168 2.652e+05
0.750 0.555 0.590 5.2808638 1.675 51.455 35.687 35.683 33.713    35.285 35.832    -8.414  0.837 3.580 4.641 32.399 -2.798e-12 7.05563 7.05179 2.593e+05
0.750 0.554 0.589 5.2748287 1.674 51.454 35.686 35.681 33.713    35.281 35.830    -8.411  0.837 3.580 4.641 32.397 -2.673e-12 7.06536 7.06160 2.576e+05
0.750 0.553 0.588 5.2687816 1.672 51.454 35.685 35.680 33.712    35.278 35.828    -8.413  0.839 3.579 4.642 32.394 -2.666e-12 7.07492 7.07125 2.588e+05
0.750 0.552 0.587 5.2627064 1.670 51.453 35.683 35.679 33.712    35.275 35.827    -8.415  0.838 3.579 4.642 32.392 -2.666e-12 7.08432 7.08073 2.600e+05
0.750 0.551 0.586 5.2566350 1.669 51.452 35.682 35.678 33.712    35.271 35.825    -8.417  0.842 3.579 4.643 32.390 -2.652e-12 7.09356 7.09004 2.612e+05
0.750 0.550 0.585 5.2504943 1.667 51.451 35.681 35.676 33.712    35.269 35.823    -8.419  0.839 3.579 4.643 32.387 -2.667e-12 7.10266 7.09922 2.626e+05
0.750 0.549 0.584 5.2443924 1.665 51.450 35.680 35.675 33.712    35.265 35.821    -8.421  0.840 3.578 4.644 32.385 -2.643e-12 7.11160 7.10823 2.634e+05
0.750 0.548 0.584 5.2382731 1.663 51.449 35.678 35.674 33.711    35.263 35.820    -8.422  0.839 3.578 4.644 32.383 -2.639e-12 7.12039 7.11709 2.645e+05
0.750 0.547 0.583 5.2321619 1.662 51.449 35.677 35.672 33.711    35.260 35.818    -8.424  0.837 3.578 4.645 32.381 -2.627e-12 7.12904 7.12580 2.654e+05
0.750 0.546 0.582 5.2260760 1.660 51.448 35.676 35.671 33.711    35.257 35.816    -8.425  0.837 3.578 4.645 32.378 -2.608e-12 7.13755 7.13437 2.662e+05
0.750 0.545 0.581 5.2199850 1.658 51.447 35.675 35.670 33.711    35.254 35.814    -8.427  0.837 3.577 4.646 32.376 -2.599e-12 7.14592 7.14281 2.673e+05
0.750 0.544 0.580 5.2138833 1.657 51.446 35.673 35.669 33.711    35.250 35.812    -8.429  0.839 3.577 4.647 32.374 -2.592e-12 7.15418 7.15112 2.686e+05
0.750 0.543 0.579 5.2077428 1.655 51.445 35.672 35.667 33.711    35.248 35.811    -8.431  0.837 3.577 4.647 32.371 -2.596e-12 7.16232 7.15932 2.699e+05
0.750 0.542 0.578 5.2016254 1.653 51.444 35.671 35.666 33.710    35.244 35.809    -8.433  0.839 3.577 4.648 32.369 -2.577e-12 7.17034 7.16740 2.708e+05
0.750 0.541 0.577 5.1954776 1.651 51.443 35.670 35.665 33.710    35.241 35.807    -8.435  0.838 3.576 4.648 32.367 -2.577e-12 7.17825 7.17536 2.721e+05
0.750 0.540 0.576 5.1893386 1.650 51.443 35.668 35.664 33.710    35.239 35.806    -8.436  0.836 3.576 4.649 32.364 -2.565e-12 7.18605 7.18321 2.730e+05
0.750 0.539 0.576 5.1832239 1.648 51.442 35.667 35.662 33.710    35.235 35.804    -8.438  0.837 3.576 4.649 32.362 -2.546e-12 7.19373 7.19094 2.739e+05
0.750 0.538 0.575 5.1770817 1.646 51.441 35.666 35.661 33.710    35.233 35.802    -8.439  0.833 3.576 4.650 32.360 -2.547e-12 7.20131 7.19857 2.751e+05
0.750 0.537 0.574 5.1709937 1.645 51.440 35.664 35.660 33.709    35.231 35.801    -8.440  0.830 3.576 4.650 32.358 -2.521e-12 7.20877 7.20608 2.755e+05
0.750 0.536 0.573 5.1649459 1.643 51.439 35.663 35.658 33.709    35.228 35.799    -8.441  0.829 3.575 4.651 32.355 -2.498e-12 7.21613 7.21348 2.762e+05
0.750 0.535 0.572 5.1589049 1.641 51.438 35.662 35.657 33.709    35.224 35.797    -8.443  0.831 3.575 4.651 32.353 -2.485e-12 7.22339 7.22079 2.774e+05
0.750 0.534 0.571 5.1528316 1.639 51.437 35.661 35.656 33.709    35.221 35.795    -8.445  0.831 3.575 4.652 32.351 -2.486e-12 7.23057 7.22801 2.787e+05
0.750 0.533 0.570 5.1467576 1.638 51.436 35.659 35.654 33.709    35.219 35.794    -8.447  0.829 3.575 4.652 32.348 -2.477e-12 7.23766 7.23514 2.798e+05
0.750 0.532 0.569 5.1406989 1.636 51.436 35.658 35.653 33.708    35.215 35.792    -8.448  0.831 3.574 4.653 32.346 -2.461e-12 7.24466 7.24218 2.808e+05
0.750 0.531 0.568 5.1346124 1.634 51.435 35.657 35.652 33.708    35.213 35.790    -8.450  0.827 3.574 4.654 32.344 -2.462e-12 7.25157 7.24913 2.820e+05
0.750 0.530 0.568 5.1285776 1.633 51.434 35.655 35.650 33.708    35.210 35.789    -8.451  0.825 3.574 4.654 32.341 -2.436e-12 7.25840 7.25599 2.826e+05
0.750 0.529 0.567 5.1225528 1.631 51.433 35.654 35.649 33.708    35.207 35.787    -8.453  0.827 3.574 4.655 32.339 -2.422e-12 7.26514 7.26278 2.838e+05
0.750 0.528 0.566 5.1164962 1.629 51.432 35.653 35.648 33.708    35.203 35.785    -8.455  0.829 3.573 4.655 32.337 -2.422e-12 7.27182 7.26949 2.852e+05
0.750 0.527 0.565 5.1104118 1.627 51.431 35.651 35.647 33.707    35.201 35.783    -8.457  0.825 3.573 4.656 32.334 -2.423e-12 7.27842 7.27613 2.865e+05
0.750 0.526 0.564 5.1043713 1.626 51.430 35.650 35.645 33.707    35.197 35.781    -8.458  0.826 3.573 4.656 32.332 -2.399e-12 7.28494 7.28268 2.873e+05
0.750 0.525 0.563 5.0983077 1.624 51.429 35.649 35.644 33.707    35.195 35.780    -8.460  0.824 3.573 4.657 32.330 -2.397e-12 7.29140 7.28917 2.885e+05
0.750 0.524 0.562 5.0922733 1.622 51.429 35.648 35.643 33.707    35.192 35.778    -8.462  0.823 3.572 4.657 32.328 -2.379e-12 7.29778 7.29558 2.894e+05
0.750 0.523 0.561 5.0862424 1.621 51.428 35.646 35.641 33.706    35.189 35.776    -8.463  0.823 3.572 4.658 32.325 -2.368e-12 7.30409 7.30192 2.905e+05
0.750 0.522 0.560 5.0802024 1.619 51.427 35.645 35.640 33.706    35.185 35.774    -8.465  0.825 3.572 4.658 32.323 -2.361e-12 7.31033 7.30820 2.919e+05
0.750 0.521 0.560 5.0741270 1.617 51.426 35.644 35.639 33.706    35.183 35.773    -8.467  0.822 3.572 4.659 32.321 -2.364e-12 7.31652 7.31442 2.932e+05
0.750 0.520 0.559 5.0681004 1.615 51.425 35.642 35.637 33.706    35.179 35.771    -8.468  0.822 3.571 4.659 32.318 -2.338e-12 7.32264 7.32057 2.940e+05
0.750 0.519 0.558 5.0620559 1.614 51.424 35.641 35.636 33.705    35.176 35.769    -8.470  0.824 3.571 4.660 32.316 -2.334e-12 7.32870 7.32666 2.954e+05
0.750 0.518 0.557 5.0559844 1.612 51.423 35.640 35.635 33.705    35.171 35.767    -8.473  0.828 3.571 4.661 32.314 -2.332e-12 7.33471 7.33270 2.971e+05
0.750 0.517 0.556 5.0498437 1.610 51.422 35.638 35.633 33.705    35.169 35.765    -8.475  0.827 3.571 4.661 32.311 -2.344e-12 7.34068 7.33869 2.989e+05
0.750 0.516 0.555 5.0437152 1.609 51.421 35.637 35.632 33.705    35.165 35.763    -8.477  0.829 3.571 4.662 32.309 -2.330e-12 7.34658 7.34462 3.000e+05
0.750 0.515 0.554 5.0375453 1.607 51.420 35.636 35.630 33.705    35.163 35.762    -8.479  0.824 3.570 4.662 32.307 -2.335e-12 7.35244 7.35050 3.014e+05
0.750 0.514 0.553 5.0316172 1.605 51.420 35.634 35.629 33.704    35.161 35.760    -8.477  0.817 3.570 4.663 32.304 -2.254e-12 7.35819 7.35628 3.000e+05
0.750 0.513 0.552 5.0258383 1.604 51.419 35.633 35.628 33.704    35.158 35.758    -8.477  0.816 3.570 4.663 32.302 -2.199e-12 7.36386 7.36197 2.998e+05
0.750 0.512 0.552 5.0200632 1.602 51.418 35.631 35.626 33.704    35.155 35.756    -8.479  0.818 3.570 4.664 32.300 -2.188e-12 7.36948 7.36762 3.011e+05
0.750 0.511 0.551 5.0142595 1.600 51.417 35.630 35.625 33.703    35.151 35.755    -8.481  0.819 3.569 4.664 32.298 -2.187e-12 7.37506 7.37322 3.027e+05
0.750 0.510 0.550 5.0084389 1.599 51.416 35.629 35.623 33.703    35.147 35.752    -8.483  0.821 3.569 4.665 32.295 -2.182e-12 7.38059 7.37878 3.043e+05
0.750 0.509 0.549 5.0025753 1.597 51.415 35.627 35.622 33.703    35.145 35.751    -8.485  0.818 3.569 4.665 32.293 -2.187e-12 7.38609 7.38430 3.058e+05
0.750 0.508 0.548 4.9967546 1.595 51.414 35.626 35.621 33.703    35.143 35.749    -8.486  0.812 3.569 4.666 32.291 -2.167e-12 7.39152 7.38976 3.064e+05
0.750 0.507 0.547 4.9910047 1.594 51.413 35.624 35.619 33.702    35.140 35.747    -8.487  0.812 3.569 4.667 32.288 -2.136e-12 7.39690 7.39516 3.070e+05
0.750 0.506 0.546 4.9852490 1.592 51.412 35.623 35.618 33.702    35.136 35.745    -8.489  0.815 3.568 4.667 32.286 -2.128e-12 7.40224 7.40052 3.085e+05
0.750 0.505 0.545 4.9794471 1.590 51.411 35.621 35.616 33.702    35.132 35.743    -8.492  0.817 3.568 4.668 32.284 -2.132e-12 7.40755 7.40585 3.104e+05
0.750 0.504 0.545 4.9736013 1.589 51.410 35.620 35.615 33.701    35.128 35.741    -8.494  0.818 3.568 4.668 32.282 -2.136e-12 7.41282 7.41114 3.122e+05
0.750 0.503 0.544 4.9677374 1.587 51.410 35.619 35.613 33.701    35.127 35.740    -8.496  0.811 3.568 4.669 32.279 -2.135e-12 7.41805 7.41639 3.134e+05
0.750 0.502 0.543 4.9619750 1.585 51.409 35.617 35.612 33.701    35.124 35.738    -8.496  0.810 3.567 4.669 32.277 -2.096e-12 7.42322 7.42158 3.136e+05
0.750 0.501 0.542 4.9562191 1.584 51.408 35.616 35.610 33.700    35.119 35.736    -8.499  0.815 3.567 4.670 32.275 -2.083e-12 7.42835 7.42673 3.152e+05
0.750 0.500 0.541 4.9503757 1.582 51.407 35.614 35.609 33.700    35.129 35.737    -8.498  0.762 3.567 4.670 32.273 -2.117e-12 7.43343 7.43182 3.149e+05
0.750 0.499 0.540 4.9447933 1.580 51.406 35.613 35.608 33.700    35.126 35.735    -8.496  0.762 3.567 4.671 32.271 -2.031e-12 7.43842 7.43683 3.136e+05
0.750 0.498 0.539 4.9392073 1.579 51.405 35.612 35.606 33.699    35.123 35.734    -8.498  0.761 3.567 4.671 32.268 -2.024e-12 7.44337 7.44180 3.149e+05
0.750 0.497 0.539 4.9336301 1.577 51.404 35.610 35.605 33.699    35.121 35.732    -8.500  0.756 3.566 4.672 32.266 -2.014e-12 7.44829 7.44674 3.159e+05
0.750 0.496 0.538 4.9281136 1.576 51.403 35.609 35.603 33.699    35.116 35.730    -8.501  0.761 3.566 4.672 32.264 -1.986e-12 7.45316 7.45163 3.168e+05
0.750 0.495 0.537 4.9225186 1.574 51.402 35.607 35.602 33.698    35.113 35.728    -8.504  0.761 3.566 4.673 32.262 -2.001e-12 7.45801 7.45650 3.189e+05
0.750 0.494 0.536 4.9169226 1.572 51.401 35.606 35.601 33.698    35.110 35.726    -8.505  0.760 3.566 4.673 32.260 -1.993e-12 7.46283 7.46133 3.203e+05
0.750 0.493 0.535 4.9113219 1.571 51.400 35.605 35.599 33.697    35.108 35.725    -8.507  0.756 3.566 4.673 32.258 -1.988e-12 7.46761 7.46613 3.214e+05
0.750 0.492 0.534 4.9057791 1.569 51.399 35.603 35.598 33.697    35.105 35.723    -8.508  0.755 3.565 4.674 32.256 -1.963e-12 7.47235 7.47089 3.221e+05
0.750 0.491 0.534 4.9002455 1.567 51.399 35.602 35.596 33.697    35.100 35.721    -8.510  0.760 3.565 4.674 32.253 -1.950e-12 7.47706 7.47561 3.236e+05
0.750 0.490 0.533 4.8946274 1.566 51.398 35.600 35.595 33.696    35.096 35.719    -8.513  0.763 3.565 4.675 32.251 -1.966e-12 7.48176 7.48032 3.260e+05
0.750 0.489 0.532 4.8889622 1.564 51.397 35.599 35.594 33.696    35.094 35.717    -8.515  0.758 3.565 4.675 32.249 -1.973e-12 7.48643 7.48501 3.276e+05
0.750 0.488 0.531 4.8833615 1.563 51.396 35.598 35.592 33.696    35.091 35.715    -8.516  0.755 3.565 4.676 32.247 -1.947e-12 7.49105 7.48965 3.282e+05
0.750 0.487 0.530 4.8778088 1.561 51.395 35.596 35.591 33.695    35.088 35.714    -8.517  0.755 3.564 4.676 32.245 -1.925e-12 7.49564 7.49425 3.291e+05
0.750 0.486 0.529 4.8722367 1.559 51.394 35.595 35.589 33.695    35.083 35.711    -8.520  0.760 3.564 4.677 32.243 -1.921e-12 7.50021 7.49883 3.309e+05
0.750 0.485 0.529 4.8665949 1.558 51.393 35.593 35.588 33.694    35.080 35.709    -8.522  0.760 3.564 4.677 32.241 -1.933e-12 7.50475 7.50339 3.330e+05
0.750 0.484 0.528 4.8609435 1.556 51.392 35.592 35.586 33.694    35.077 35.708    -8.524  0.757 3.564 4.678 32.239 -1.928e-12 7.50927 7.50792 3.344e+05
0.750 0.483 0.527 4.8553257 1.555 51.391 35.591 35.585 33.694    35.075 35.706    -8.525  0.752 3.564 4.678 32.236 -1.912e-12 7.51375 7.51242 3.352e+05
0.750 0.482 0.526 4.8497702 1.553 51.390 35.589 35.584 33.693    35.070 35.704    -8.527  0.757 3.563 4.679 32.234 -1.885e-12 7.51820 7.51689 3.362e+05
0.750 0.481 0.525 4.8441412 1.551 51.389 35.588 35.582 33.693    35.067 35.702    -8.529  0.758 3.563 4.679 32.232 -1.897e-12 7.52264 7.52133 3.384e+05
0.750 0.480 0.525 4.8384926 1.550 51.388 35.586 35.581 33.692    35.064 35.700    -8.531  0.754 3.563 4.679 32.230 -1.896e-12 7.52705 7.52575 3.399e+05
0.750 0.479 0.524 4.8328899 1.548 51.387 35.585 35.579 33.692    35.061 35.699    -8.532  0.753 3.563 4.680 32.228 -1.876e-12 7.53142 7.53014 3.408e+05
0.750 0.478 0.523 4.8273057 1.546 51.386 35.583 35.578 33.692    35.058 35.697    -8.534  0.753 3.563 4.680 32.226 -1.862e-12 7.53577 7.53450 3.420e+05
0.750 0.477 0.522 4.8217034 1.545 51.385 35.582 35.576 33.691    35.054 35.695    -8.536  0.756 3.563 4.681 32.224 -1.859e-12 7.54010 7.53884 3.438e+05
0.750 0.476 0.521 4.8160570 1.543 51.384 35.581 35.575 33.691    35.050 35.693    -8.539  0.756 3.562 4.681 32.222 -1.863e-12 7.54440 7.54316 3.457e+05
0.750 0.475 0.520 4.8104054 1.542 51.383 35.579 35.573 33.690    35.047 35.691    -8.541  0.755 3.562 4.682 32.220 -1.857e-12 7.54869 7.54746 3.472e+05
0.750 0.474 0.520 4.8047640 1.540 51.382 35.578 35.572 33.690    35.044 35.689    -8.542  0.752 3.562 4.682 32.217 -1.847e-12 7.55294 7.55173 3.484e+05
0.750 0.473 0.519 4.7991597 1.538 51.381 35.576 35.571 33.690    35.041 35.687    -8.544  0.752 3.562 4.683 32.215 -1.829e-12 7.55717 7.55597 3.496e+05
0.750 0.472 0.518 4.7935390 1.537 51.380 35.575 35.569 33.689    35.037 35.685    -8.546  0.753 3.562 4.683 32.213 -1.825e-12 7.56138 7.56019 3.513e+05
0.750 0.471 0.517 4.7878978 1.535 51.379 35.573 35.568 33.689    35.033 35.683    -8.548  0.754 3.561 4.684 32.211 -1.823e-12 7.56557 7.56439 3.530e+05
0.750 0.470 0.516 4.7822359 1.533 51.378 35.572 35.566 33.688    35.030 35.682    -8.550  0.752 3.561 4.684 32.209 -1.821e-12 7.56974 7.56857 3.547e+05
0.750 0.469 0.515 4.7765951 1.532 51.377 35.570 35.565 33.688    35.028 35.680    -8.551  0.750 3.561 4.685 32.207 -1.808e-12 7.57388 7.57272 3.558e+05
0.750 0.468 0.515 4.7709821 1.530 51.377 35.569 35.563 33.688    35.024 35.678    -8.553  0.751 3.561 4.685 32.205 -1.793e-12 7.57800 7.57685 3.571e+05
0.750 0.467 0.514 4.7653449 1.529 51.376 35.567 35.562 33.687    35.020 35.676    -8.555  0.752 3.561 4.685 32.203 -1.792e-12 7.58210 7.58096 3.589e+05
0.750 0.466 0.513 4.7596921 1.527 51.375 35.566 35.560 33.687    35.017 35.674    -8.557  0.751 3.561 4.686 32.201 -1.788e-12 7.58618 7.58505 3.606e+05
0.750 0.465 0.512 4.7540441 1.525 51.374 35.564 35.559 33.686    35.014 35.672    -8.559  0.748 3.560 4.686 32.199 -1.780e-12 7.59024 7.58912 3.620e+05
0.750 0.464 0.511 4.7484333 1.524 51.373 35.563 35.557 33.686    35.011 35.670    -8.560  0.748 3.560 4.687 32.197 -1.763e-12 7.59427 7.59316 3.631e+05
0.750 0.463 0.510 4.7428177 1.522 51.372 35.562 35.556 33.685    35.004 35.668    -8.563  0.761 3.560 4.687 32.194 -1.753e-12 7.59829 7.59719 3.654e+05
0.750 0.462 0.510 4.7369909 1.520 51.371 35.560 35.554 33.685    35.001 35.666    -8.567  0.758 3.560 4.688 32.192 -1.800e-12 7.60231 7.60123 3.692e+05
0.750 0.461 0.509 4.7312000 1.519 51.370 35.559 35.553 33.685    34.999 35.664    -8.568  0.754 3.560 4.688 32.190 -1.785e-12 7.60631 7.60524 3.701e+05
0.750 0.460 0.508 4.7254708 1.517 51.369 35.557 35.551 33.684    34.994 35.662    -8.570  0.759 3.560 4.689 32.188 -1.760e-12 7.61029 7.60922 3.713e+05
0.750 0.459 0.507 4.7196586 1.515 51.368 35.556 35.550 33.684    34.990 35.660    -8.573  0.760 3.559 4.689 32.186 -1.774e-12 7.61425 7.61319 3.738e+05
0.750 0.458 0.506 4.7138233 1.514 51.367 35.554 35.548 33.683    34.988 35.658    -8.575  0.755 3.559 4.690 32.184 -1.773e-12 7.61820 7.61715 3.755e+05
0.750 0.457 0.505 4.7080520 1.512 51.366 35.553 35.547 33.683    34.985 35.657    -8.575  0.753 3.559 4.690 32.182 -1.750e-12 7.62211 7.62108 3.762e+05
0.750 0.456 0.505 4.7023122 1.511 51.365 35.551 35.545 33.683    34.981 35.655    -8.577  0.755 3.559 4.691 32.180 -1.734e-12 7.62601 7.62498 3.776e+05
0.750 0.455 0.504 4.6965189 1.509 51.364 35.550 35.544 33.682    34.976 35.652    -8.580  0.759 3.559 4.691 32.178 -1.739e-12 7.62990 7.62888 3.800e+05
0.750 0.454 0.503 4.6906706 1.507 51.363 35.548 35.542 33.682    34.974 35.651    -8.582  0.752 3.559 4.692 32.176 -1.746e-12 7.63377 7.63276 3.820e+05
0.750 0.453 0.502 4.6849109 1.506 51.362 35.547 35.541 33.681    34.971 35.649    -8.583  0.750 3.558 4.692 32.174 -1.718e-12 7.63762 7.63661 3.825e+05
0.750 0.452 0.501 4.6791822 1.504 51.361 35.545 35.539 33.681    34.966 35.647    -8.584  0.755 3.558 4.693 32.171 -1.702e-12 7.64144 7.64045 3.841e+05
0.750 0.451 0.500 4.6733658 1.502 51.359 35.544 35.538 33.680    34.963 35.645    -8.587  0.755 3.558 4.693 32.169 -1.716e-12 7.64526 7.64427 3.867e+05
0.750 0.450 0.500 4.6675438 1.501 51.358 35.542 35.536 33.680    34.961 35.643    -8.589  0.749 3.558 4.694 32.167 -1.711e-12 7.64906 7.64808 3.882e+05
0.750 0.449 0.499 4.6617992 1.499 51.357 35.541 35.535 33.680    34.957 35.641    -8.590  0.752 3.558 4.694 32.165 -1.684e-12 7.65283 7.65187 3.891e+05
0.750 0.448 0.498 4.6560112 1.497 51.356 35.539 35.533 33.679    34.954 35.639    -8.592  0.749 3.558 4.695 32.163 -1.688e-12 7.65660 7.65564 3.912e+05
0.750 0.447 0.497 4.6502547 1.496 51.355 35.538 35.532 33.679    34.949 35.637    -8.594  0.753 3.558 4.695 32.161 -1.672e-12 7.66034 7.65939 3.927e+05
0.750 0.446 0.496 4.6444381 1.494 51.354 35.536 35.530 33.678    34.946 35.635    -8.597  0.750 3.557 4.696 32.159 -1.680e-12 7.66407 7.66313 3.950e+05
0.750 0.445 0.495 4.6386532 1.492 51.353 35.535 35.528 33.678    34.943 35.633    -8.598  0.750 3.557 4.696 32.157 -1.665e-12 7.66779 7.66685 3.963e+05
0.750 0.444 0.495 4.6328656 1.491 51.352 35.533 35.527 33.677    34.939 35.632    -8.600  0.749 3.557 4.697 32.155 -1.659e-12 7.67149 7.67056 3.981e+05
0.750 0.443 0.494 4.6270766 1.489 51.351 35.531 35.525 33.677    34.936 35.630    -8.602  0.749 3.557 4.697 32.153 -1.652e-12 7.67517 7.67425 3.998e+05
0.750 0.442 0.493 4.6212937 1.487 51.350 35.530 35.524 33.676    34.932 35.628    -8.604  0.751 3.557 4.698 32.151 -1.643e-12 7.67884 7.67793 4.016e+05
0.750 0.441 0.492 4.6154724 1.486 51.349 35.528 35.522 33.676    34.928 35.626    -8.606  0.749 3.557 4.698 32.149 -1.645e-12 7.68250 7.68159 4.037e+05
0.750 0.440 0.491 4.6096637 1.484 51.348 35.527 35.521 33.676    34.924 35.624    -8.608  0.752 3.556 4.699 32.147 -1.634e-12 7.68614 7.68524 4.054e+05
0.750 0.439 0.490 4.6038097 1.482 51.347 35.525 35.519 33.675    34.922 35.622    -8.610  0.747 3.556 4.699 32.144 -1.639e-12 7.68977 7.68888 4.076e+05
0.750 0.438 0.490 4.5980178 1.481 51.346 35.524 35.518 33.675    34.918 35.620    -8.611  0.745 3.556 4.700 32.142 -1.618e-12 7.69338 7.69250 4.085e+05
0.750 0.437 0.489 4.5922572 1.479 51.345 35.522 35.516 33.674    34.914 35.618    -8.613  0.749 3.556 4.700 32.140 -1.602e-12 7.69697 7.69610 4.101e+05
0.750 0.436 0.488 4.5864154 1.477 51.344 35.521 35.514 33.674    34.911 35.616    -8.616  0.746 3.556 4.701 32.138 -1.615e-12 7.70056 7.69969 4.128e+05
0.750 0.435 0.487 4.5806202 1.476 51.343 35.519 35.513 33.673    34.908 35.614    -8.617  0.743 3.556 4.701 32.136 -1.597e-12 7.70413 7.70327 4.139e+05
0.750 0.434 0.486 4.5748563 1.474 51.342 35.517 35.511 33.673    34.904 35.612    -8.618  0.744 3.556 4.702 32.134 -1.583e-12 7.70768 7.70683 4.154e+05
0.750 0.433 0.485 4.5690781 1.472 51.341 35.516 35.510 33.672    34.900 35.610    -8.621  0.746 3.555 4.702 32.132 -1.579e-12 7.71122 7.71037 4.175e+05
0.750 0.432 0.485 4.5632535 1.471 51.340 35.514 35.508 33.672    34.897 35.608    -8.623  0.741 3.555 4.702 32.130 -1.583e-12 7.71475 7.71391 4.197e+05
0.750 0.431 0.484 4.5575092 1.469 51.339 35.513 35.506 33.671    34.893 35.606    -8.624  0.743 3.555 4.703 32.127 -1.558e-12 7.71826 7.71742 4.206e+05
0.750 0.430 0.483 4.5517186 1.467 51.338 35.511 35.505 33.671    34.890 35.604    -8.626  0.741 3.555 4.703 32.125 -1.562e-12 7.72176 7.72093 4.230e+05
0.750 0.429 0.482 4.5459520 1.466 51.336 35.510 35.503 33.670    34.887 35.602    -8.628  0.738 3.555 4.704 32.123 -1.550e-12 7.72524 7.72442 4.245e+05
0.750 0.428 0.481 4.5402253 1.464 51.335 35.508 35.502 33.670    34.883 35.600    -8.629  0.739 3.555 4.704 32.121 -1.534e-12 7.72871 7.72790 4.259e+05
0.750 0.427 0.480 4.5344797 1.462 51.334 35.506 35.500 33.669    34.879 35.598    -8.632  0.741 3.554 4.705 32.119 -1.531e-12 7.73217 7.73136 4.282e+05
0.750 0.426 0.480 4.5286908 1.461 51.333 35.505 35.498 33.669    34.876 35.597    -8.634  0.735 3.554 4.705 32.117 -1.535e-12 7.73562 7.73482 4.303e+05
0.750 0.425 0.479 4.5229871 1.459 51.332 35.503 35.497 33.668    34.873 35.595    -8.635  0.733 3.554 4.706 32.115 -1.509e-12 7.73905 7.73825 4.311e+05
0.750 0.424 0.478 4.5173158 1.457 51.331 35.502 35.495 33.668    34.870 35.593    -8.636  0.730 3.554 4.706 32.112 -1.496e-12 7.74246 7.74167 4.325e+05
0.750 0.423 0.477 4.5116725 1.456 51.330 35.500 35.493 33.667    34.865 35.590    -8.638  0.734 3.554 4.707 32.110 -1.482e-12 7.74586 7.74508 4.343e+05
0.750 0.422 0.476 4.5059572 1.454 51.329 35.498 35.492 33.667    34.863 35.589    -8.640  0.729 3.554 4.707 32.108 -1.492e-12 7.74925 7.74848 4.370e+05
0.750 0.421 0.475 4.5003172 1.453 51.328 35.497 35.490 33.666    34.859 35.587    -8.641  0.730 3.553 4.708 32.106 -1.469e-12 7.75263 7.75186 4.380e+05
0.750 0.420 0.475 4.4946572 1.451 51.327 35.495 35.489 33.666    34.855 35.585    -8.644  0.730 3.553 4.708 32.104 -1.466e-12 7.75599 7.75523 4.403e+05
0.750 0.419 0.474 4.4889799 1.449 51.326 35.493 35.487 33.665    34.853 35.583    -8.646  0.724 3.553 4.709 32.102 -1.464e-12 7.75935 7.75859 4.422e+05
0.750 0.418 0.473 4.4834007 1.448 51.325 35.492 35.485 33.665    34.848 35.581    -8.647  0.726 3.553 4.709 32.100 -1.436e-12 7.76269 7.76193 4.431e+05
0.750 0.417 0.472 4.4777728 1.446 51.323 35.490 35.484 33.664    34.844 35.579    -8.649  0.727 3.553 4.710 32.098 -1.440e-12 7.76602 7.76527 4.458e+05
0.750 0.416 0.471 4.4721235 1.444 51.322 35.488 35.482 33.663    34.841 35.577    -8.651  0.723 3.553 4.710 32.095 -1.439e-12 7.76934 7.76860 4.480e+05
0.750 0.415 0.471 4.4665328 1.443 51.321 35.487 35.480 33.663    34.838 35.575    -8.652  0.721 3.553 4.711 32.093 -1.420e-12 7.77264 7.77191 4.492e+05
0.750 0.414 0.470 4.4609596 1.441 51.320 35.485 35.478 33.662    34.834 35.573    -8.654  0.723 3.552 4.711 32.091 -1.409e-12 7.77594 7.77521 4.511e+05
0.750 0.413 0.469 4.4553490 1.440 51.319 35.483 35.477 33.662    34.830 35.571    -8.657  0.721 3.552 4.712 32.089 -1.411e-12 7.77923 7.77850 4.536e+05
0.750 0.412 0.468 4.4497607 1.438 51.318 35.482 35.475 33.661    34.827 35.569    -8.658  0.719 3.552 4.712 32.087 -1.400e-12 7.78250 7.78178 4.553e+05
0.750 0.411 0.467 4.4442035 1.436 51.317 35.480 35.473 33.660    34.822 35.566    -8.660  0.722 3.552 4.712 32.085 -1.387e-12 7.78576 7.78505 4.572e+05
0.750 0.410 0.466 4.4385890 1.435 51.316 35.478 35.472 33.660    34.820 35.565    -8.663  0.715 3.552 4.713 32.083 -1.393e-12 7.78902 7.78832 4.597e+05
0.750 0.409 0.466 4.4330788 1.433 51.315 35.477 35.470 33.659    34.815 35.562    -8.663  0.719 3.552 4.713 32.080 -1.364e-12 7.79226 7.79156 4.607e+05
0.750 0.408 0.465 4.4274880 1.432 51.313 35.475 35.468 33.659    34.812 35.560    -8.666  0.715 3.551 4.714 32.078 -1.375e-12 7.79550 7.79480 4.638e+05
0.750 0.407 0.464 4.4219544 1.430 51.312 35.473 35.467 33.658    34.808 35.558    -8.668  0.717 3.551 4.714 32.076 -1.357e-12 7.79872 7.79803 4.652e+05
0.750 0.406 0.463 4.4163862 1.428 51.311 35.472 35.465 33.657    34.805 35.556    -8.670  0.711 3.551 4.715 32.074 -1.358e-12 7.80194 7.80125 4.676e+05
0.750 0.405 0.462 4.4109067 1.427 51.310 35.470 35.463 33.657    34.802 35.554    -8.671  0.709 3.551 4.715 32.072 -1.334e-12 7.80514 7.80446 4.685e+05
0.750 0.404 0.462 4.4054476 1.425 51.309 35.468 35.461 33.656    34.796 35.552    -8.673  0.716 3.551 4.716 32.070 -1.323e-12 7.80833 7.80765 4.708e+05
0.750 0.403 0.461 4.3998669 1.424 51.308 35.466 35.460 33.656    34.793 35.550    -8.676  0.712 3.551 4.716 32.068 -1.342e-12 7.81152 7.81085 4.745e+05
0.750 0.402 0.460 4.3943380 1.422 51.307 35.465 35.458 33.655    34.790 35.548    -8.678  0.710 3.551 4.717 32.065 -1.325e-12 7.81470 7.81403 4.760e+05
0.750 0.401 0.459 4.3888386 1.420 51.306 35.463 35.456 33.654    34.786 35.546    -8.679  0.710 3.550 4.717 32.063 -1.313e-12 7.81787 7.81721 4.779e+05
0.750 0.400 0.458 4.3833222 1.419 51.304 35.461 35.454 33.654    34.784 35.544    -8.681  0.700 3.550 4.718 32.061 -1.311e-12 7.82103 7.82037 4.799e+05
0.750 0.399 0.457 4.3778737 1.417 51.303 35.459 35.453 33.653    34.779 35.542    -8.683  0.705 3.550 4.718 32.059 -1.291e-12 7.82417 7.82352 4.814e+05
0.750 0.398 0.457 4.3723393 1.416 51.302 35.458 35.451 33.652    34.776 35.540    -8.685  0.699 3.550 4.718 32.057 -1.303e-12 7.82732 7.82667 4.846e+05
0.750 0.397 0.456 4.3669006 1.414 51.301 35.456 35.449 33.652    34.772 35.538    -8.686  0.701 3.550 4.719 32.055 -1.277e-12 7.83044 7.82980 4.857e+05
0.750 0.396 0.455 4.3614207 1.412 51.300 35.454 35.447 33.651    34.769 35.536    -8.689  0.698 3.550 4.719 32.053 -1.280e-12 7.83357 7.83293 4.885e+05
0.750 0.395 0.454 4.3559801 1.411 51.299 35.452 35.446 33.650    34.763 35.533    -8.691  0.703 3.549 4.720 32.050 -1.265e-12 7.83668 7.83605 4.905e+05
0.750 0.394 0.453 4.3504441 1.409 51.297 35.451 35.444 33.650    34.760 35.531    -8.694  0.701 3.549 4.720 32.048 -1.278e-12 7.83980 7.83917 4.941e+05
0.750 0.393 0.453 4.3449288 1.408 51.296 35.449 35.442 33.649    34.757 35.529    -8.695  0.697 3.549 4.721 32.046 -1.268e-12 7.84290 7.84228 4.960e+05
0.750 0.392 0.452 4.3394711 1.406 51.295 35.447 35.440 33.648    34.752 35.527    -8.697  0.699 3.549 4.721 32.044 -1.251e-12 7.84599 7.84537 4.976e+05
0.750 0.391 0.451 4.3339813 1.404 51.294 35.445 35.438 33.648    34.748 35.525    -8.699  0.697 3.549 4.721 32.042 -1.251e-12 7.84908 7.84846 5.004e+05
0.750 0.390 0.450 4.3285066 1.403 51.293 35.444 35.437 33.647    34.744 35.523    -8.701  0.699 3.549 4.722 32.040 -1.242e-12 7.85216 7.85155 5.027e+05
0.750 0.389 0.449 4.3229882 1.401 51.292 35.442 35.435 33.646    34.741 35.521    -8.704  0.695 3.549 4.722 32.038 -1.245e-12 7.85523 7.85463 5.056e+05
0.750 0.388 0.449 4.3175347 1.400 51.290 35.440 35.433 33.646    34.737 35.519    -8.705  0.692 3.548 4.723 32.035 -1.227e-12 7.85830 7.85769 5.070e+05
0.750 0.387 0.448 4.3121121 1.398 51.289 35.438 35.431 33.645    34.731 35.516    -8.707  0.700 3.548 4.723 32.033 -1.214e-12 7.86135 7.86075 5.094e+05
0.750 0.386 0.447 4.3065496 1.396 51.288 35.437 35.429 33.644    34.730 35.514    -8.710  0.689 3.548 4.724 32.031 -1.236e-12 7.86441 7.86381 5.134e+05
0.750 0.385 0.446 4.3011640 1.395 51.287 35.435 35.428 33.643    34.724 35.512    -8.711  0.695 3.548 4.724 32.029 -1.196e-12 7.86745 7.86686 5.136e+05
0.750 0.384 0.445 4.2956655 1.393 51.286 35.433 35.426 33.643    34.721 35.510    -8.714  0.693 3.548 4.725 32.027 -1.212e-12 7.87049 7.86990 5.176e+05
0.750 0.383 0.445 4.2901916 1.392 51.285 35.431 35.424 33.642    34.718 35.508    -8.716  0.688 3.548 4.725 32.025 -1.202e-12 7.87352 7.87293 5.196e+05
0.750 0.382 0.444 4.2847940 1.390 51.283 35.429 35.422 33.641    34.712 35.505    -8.717  0.696 3.547 4.725 32.022 -1.181e-12 7.87654 7.87596 5.214e+05
0.750 0.381 0.443 4.2792506 1.388 51.282 35.427 35.420 33.641    34.710 35.504    -8.721  0.687 3.547 4.726 32.020 -1.203e-12 7.87956 7.87898 5.257e+05
0.750 0.380 0.442 4.2738617 1.387 51.281 35.426 35.418 33.640    34.705 35.501    -8.721  0.690 3.547 4.726 32.018 -1.168e-12 7.88256 7.88199 5.261e+05
0.750 0.379 0.441 4.2684062 1.385 51.280 35.424 35.417 33.639    34.701 35.499    -8.724  0.688 3.547 4.727 32.016 -1.175e-12 7.88557 7.88500 5.296e+05
0.750 0.378 0.441 4.2629714 1.384 51.279 35.422 35.415 33.638    34.697 35.497    -8.726  0.687 3.547 4.727 32.014 -1.166e-12 7.88856 7.88800 5.319e+05
0.750 0.377 0.440 4.2575432 1.382 51.277 35.420 35.413 33.638    34.692 35.495    -8.728  0.689 3.547 4.728 32.012 -1.158e-12 7.89155 7.89100 5.345e+05
0.750 0.376 0.439 4.2520748 1.381 51.276 35.418 35.411 33.637    34.690 35.493    -8.730  0.682 3.547 4.728 32.009 -1.161e-12 7.89454 7.89398 5.374e+05
0.750 0.375 0.438 4.2467241 1.379 51.275 35.416 35.409 33.636    34.684 35.490    -8.731  0.690 3.546 4.728 32.007 -1.133e-12 7.89751 7.89696 5.387e+05
0.750 0.374 0.437 4.2412171 1.377 51.274 35.415 35.407 33.635    34.682 35.488    -8.735  0.680 3.546 4.729 32.005 -1.156e-12 7.90049 7.89994 5.433e+05
0.750 0.373 0.437 4.2358779 1.376 51.273 35.413 35.405 33.635    34.676 35.486    -8.735  0.686 3.546 4.729 32.003 -1.120e-12 7.90345 7.90291 5.438e+05
0.750 0.372 0.436 4.2304263 1.374 51.271 35.411 35.403 33.634    34.673 35.484    -8.739  0.680 3.546 4.730 32.001 -1.135e-12 7.90641 7.90587 5.480e+05
0.750 0.371 0.435 4.2250602 1.373 51.270 35.409 35.402 33.633    34.668 35.481    -8.740  0.683 3.546 4.730 31.999 -1.114e-12 7.90936 7.90883 5.495e+05
0.750 0.370 0.434 4.2196313 1.371 51.269 35.407 35.400 33.632    34.665 35.479    -8.743  0.679 3.546 4.731 31.996 -1.120e-12 7.91231 7.91178 5.531e+05
0.750 0.369 0.433 4.2142652 1.369 51.268 35.405 35.398 33.631    34.660 35.477    -8.744  0.683 3.546 4.731 31.994 -1.103e-12 7.91525 7.91472 5.551e+05
0.750 0.368 0.433 4.2088177 1.368 51.266 35.403 35.396 33.631    34.657 35.475    -8.747  0.677 3.545 4.731 31.992 -1.112e-12 7.91819 7.91767 5.589e+05
0.750 0.367 0.432 4.2034736 1.366 51.265 35.401 35.394 33.630    34.652 35.473    -8.748  0.680 3.545 4.732 31.990 -1.088e-12 7.92112 7.92060 5.603e+05
0.750 0.366 0.431 4.1980673 1.365 51.264 35.399 35.392 33.629    34.648 35.470    -8.751  0.678 3.545 4.732 31.988 -1.094e-12 7.92405 7.92353 5.640e+05
0.750 0.365 0.430 4.1926883 1.363 51.263 35.398 35.390 33.628    34.644 35.468    -8.753  0.677 3.545 4.733 31.986 -1.083e-12 7.92697 7.92645 5.664e+05
0.750 0.364 0.429 4.1873163 1.362 51.261 35.396 35.388 33.627    34.639 35.466    -8.755  0.677 3.545 4.733 31.983 -1.077e-12 7.92988 7.92937 5.692e+05
0.750 0.363 0.429 4.1819245 1.360 51.260 35.394 35.386 33.626    34.634 35.463    -8.758  0.682 3.545 4.734 31.981 -1.074e-12 7.93279 7.93229 5.727e+05
0.750 0.362 0.428 4.1764450 1.358 51.259 35.392 35.384 33.626    34.631 35.461    -8.761  0.674 3.545 4.734 31.979 -1.084e-12 7.93571 7.93520 5.767e+05
0.750 0.361 0.427 4.1710836 1.357 51.258 35.390 35.382 33.625    34.625 35.459    -8.762  0.683 3.544 4.734 31.977 -1.058e-12 7.93861 7.93811 5.781e+05
0.750 0.360 0.426 4.1655593 1.355 51.256 35.388 35.380 33.624    34.622 35.457    -8.766  0.677 3.544 4.735 31.975 -1.080e-12 7.94152 7.94102 5.834e+05
0.750 0.359 0.425 4.1601291 1.354 51.255 35.386 35.378 33.623    34.616 35.454    -8.767  0.685 3.544 4.735 31.972 -1.058e-12 7.94442 7.94392 5.853e+05
0.750 0.358 0.425 4.1545565 1.352 51.254 35.384 35.376 33.622    34.614 35.452    -8.771  0.676 3.544 4.736 31.970 -1.077e-12 7.94732 7.94683 5.902e+05
0.750 0.357 0.424 4.1491335 1.350 51.253 35.382 35.374 33.622    34.607 35.449    -8.772  0.685 3.544 4.736 31.968 -1.046e-12 7.95021 7.94972 5.912e+05
0.750 0.356 0.423 4.1435305 1.349 51.251 35.380 35.373 33.621    34.604 35.447    -8.776  0.678 3.544 4.737 31.965 -1.071e-12 7.95311 7.95262 5.969e+05
0.750 0.355 0.422 4.1380393 1.347 51.250 35.378 35.371 33.620    34.600 35.445    -8.777  0.678 3.544 4.737 31.963 -1.047e-12 7.95599 7.95551 5.981e+05
0.750 0.354 0.421 4.1325469 1.346 51.249 35.376 35.369 33.619    34.596 35.443    -8.779  0.676 3.543 4.737 31.961 -1.042e-12 7.95887 7.95839 6.011e+05
0.750 0.353 0.421 4.1270806 1.344 51.247 35.374 35.367 33.618    34.591 35.440    -8.781  0.676 3.543 4.738 31.958 -1.033e-12 7.96174 7.96127 6.039e+05
0.750 0.352 0.420 4.1215925 1.342 51.246 35.372 35.365 33.617    34.586 35.438    -8.783  0.677 3.543 4.738 31.956 -1.031e-12 7.96462 7.96414 6.074e+05
0.750 0.351 0.419 4.1160796 1.341 51.245 35.370 35.363 33.617    34.580 35.436    -8.786  0.685 3.543 4.739 31.954 -1.029e-12 7.96749 7.96702 6.113e+05
0.750 0.350 0.418 4.1104217 1.339 51.244 35.368 35.361 33.616    34.581 35.434    -8.789  0.660 3.543 4.739 31.951 -1.048e-12 7.97036 7.96989 6.158e+05
0.750 0.349 0.417 4.1051842 1.338 51.242 35.366 35.359 33.615    34.573 35.431    -8.787  0.678 3.542 4.740 31.949 -9.749e-13 7.97320 7.97274 6.129e+05
0.750 0.348 0.417 4.0996252 1.336 51.241 35.364 35.357 33.614    34.571 35.429    -8.793  0.666 3.542 4.740 31.947 -1.021e-12 7.97606 7.97560 6.209e+05
0.750 0.347 0.416 4.0942735 1.335 51.240 35.362 35.354 33.613    34.565 35.427    -8.793  0.671 3.542 4.740 31.944 -9.832e-13 7.97890 7.97844 6.210e+05
0.750 0.346 0.415 4.0888198 1.333 51.238 35.360 35.352 33.612    34.562 35.424    -8.796  0.667 3.542 4.741 31.942 -9.942e-13 7.98174 7.98129 6.258e+05
0.750 0.345 0.414 4.0834264 1.331 51.237 35.358 35.350 33.611    34.558 35.422    -8.798  0.662 3.542 4.741 31.940 -9.799e-13 7.98458 7.98413 6.279e+05
0.750 0.344 0.413 4.0781019 1.330 51.236 35.356 35.348 33.610    34.551 35.419    -8.800  0.672 3.542 4.742 31.937 -9.633e-13 7.98740 7.98696 6.305e+05
0.750 0.343 0.413 4.0725899 1.328 51.234 35.354 35.346 33.609    34.551 35.418    -8.804  0.654 3.541 4.742 31.935 -9.883e-13 7.99024 7.98980 6.363e+05
0.750 0.342 0.412 4.0673861 1.327 51.233 35.352 35.344 33.608    34.545 35.415    -8.803  0.660 3.541 4.743 31.933 -9.353e-13 7.99305 7.99261 6.347e+05
0.750 0.341 0.411 4.0620712 1.325 51.232 35.350 35.342 33.607    34.539 35.412    -8.806  0.663 3.541 4.743 31.930 -9.471e-13 7.99587 7.99543 6.402e+05
0.750 0.340 0.410 4.0566913 1.323 51.230 35.348 35.340 33.606    34.537 35.410    -8.809  0.652 3.541 4.743 31.928 -9.526e-13 7.99868 7.99825 6.443e+05
0.750 0.339 0.409 4.0514908 1.322 51.229 35.346 35.338 33.605    34.529 35.407    -8.810  0.667 3.541 4.744 31.925 -9.192e-13 8.00148 8.00105 6.454e+05
0.750 0.338 0.409 4.0460122 1.320 51.228 35.344 35.336 33.605    34.530 35.406    -8.815  0.644 3.541 4.744 31.923 -9.577e-13 8.00430 8.00387 6.526e+05
0.750 0.337 0.408 4.0409323 1.319 51.226 35.342 35.334 33.604    34.521 35.403    -8.813  0.661 3.540 4.745 31.921 -8.915e-13 8.00709 8.00666 6.500e+05
0.750 0.336 0.407 4.0355467 1.317 51.225 35.340 35.332 33.603    34.517 35.400    -8.819  0.658 3.540 4.745 31.918 -9.326e-13 8.00989 8.00947 6.588e+05
0.750 0.335 0.406 4.0302094 1.316 51.224 35.337 35.329 33.602    34.515 35.398    -8.820  0.647 3.540 4.745 31.916 -9.210e-13 8.01269 8.01227 6.611e+05
0.750 0.334 0.405 4.0250489 1.314 51.222 35.335 35.327 33.601    34.508 35.396    -8.821  0.657 3.540 4.746 31.914 -8.891e-13 8.01547 8.01505 6.621e+05
0.750 0.333 0.405 4.0196918 1.313 51.221 35.333 35.325 33.600    34.505 35.393    -8.825  0.650 3.540 4.746 31.911 -9.136e-13 8.01827 8.01785 6.689e+05
0.750 0.332 0.404 4.0144536 1.311 51.220 35.331 35.323 33.599    34.500 35.391    -8.826  0.650 3.540 4.747 31.909 -8.912e-13 8.02105 8.02064 6.705e+05
0.750 0.331 0.403 4.0092080 1.310 51.218 35.329 35.321 33.598    34.494 35.388    -8.829  0.657 3.540 4.747 31.907 -8.870e-13 8.02383 8.02342 6.747e+05
0.750 0.330 0.402 4.0038235 1.308 51.217 35.327 35.319 33.597    34.492 35.386    -8.833  0.642 3.539 4.747 31.904 -9.030e-13 8.02662 8.02621 6.802e+05
0.750 0.329 0.401 3.9986936 1.306 51.215 35.325 35.316 33.595    34.487 35.384    -8.832  0.646 3.539 4.748 31.902 -8.611e-13 8.02939 8.02898 6.796e+05
0.750 0.328 0.401 3.9934917 1.305 51.214 35.322 35.314 33.594    34.481 35.381    -8.836  0.649 3.539 4.748 31.900 -8.664e-13 8.03216 8.03175 6.849e+05
0.750 0.327 0.400 3.9882123 1.303 51.213 35.320 35.312 33.593    34.478 35.379    -8.839  0.642 3.539 4.749 31.897 -8.731e-13 8.03493 8.03453 6.898e+05
0.750 0.326 0.399 3.9830610 1.302 51.211 35.318 35.310 33.592    34.470 35.376    -8.840  0.653 3.539 4.749 31.895 -8.493e-13 8.03769 8.03730 6.919e+05
0.750 0.325 0.398 3.9776907 1.300 51.210 35.316 35.308 33.591    34.466 35.373    -8.845  0.651 3.539 4.749 31.893 -8.756e-13 8.04047 8.04008 6.997e+05
0.750 0.324 0.397 3.9723539 1.299 51.209 35.314 35.305 33.590    34.465 35.371    -8.846  0.633 3.538 4.750 31.890 -8.670e-13 8.04324 8.04285 7.021e+05
0.750 0.323 0.397 3.9673266 1.297 51.207 35.312 35.303 33.589    34.457 35.368    -8.846  0.650 3.538 4.750 31.888 -8.178e-13 8.04599 8.04560 7.013e+05
0.750 0.322 0.396 3.9619791 1.296 51.206 35.309 35.301 33.588    34.454 35.366    -8.852  0.641 3.538 4.751 31.886 -8.583e-13 8.04876 8.04837 7.107e+05
0.750 0.321 0.395 3.9567942 1.294 51.204 35.307 35.299 33.587    34.448 35.363    -8.852  0.645 3.538 4.751 31.883 -8.307e-13 8.05151 8.05113 7.120e+05
0.750 0.320 0.394 3.9515121 1.293 51.203 35.305 35.297 33.586    34.445 35.361    -8.856  0.636 3.538 4.751 31.881 -8.398e-13 8.05427 8.05389 7.175e+05
0.750 0.319 0.394 3.9463803 1.291 51.201 35.303 35.294 33.585    34.437 35.358    -8.857  0.650 3.538 4.752 31.879 -8.137e-13 8.05702 8.05664 7.195e+05
0.750 0.318 0.393 3.9409761 1.289 51.200 35.300 35.292 33.584    34.436 35.356    -8.862  0.633 3.538 4.752 31.876 -8.470e-13 8.05978 8.05940 7.279e+05
0.750 0.317 0.392 3.9358884 1.288 51.199 35.298 35.290 33.582    34.430 35.353    -8.861  0.638 3.537 4.752 31.874 -7.990e-13 8.06252 8.06215 7.264e+05
0.750 0.316 0.391 3.9306984 1.286 51.197 35.296 35.288 33.581    34.424 35.351    -8.865  0.639 3.537 4.753 31.872 -8.082e-13 8.06527 8.06490 7.326e+05
0.750 0.315 0.390 3.9254654 1.285 51.196 35.294 35.285 33.580    34.419 35.348    -8.868  0.640 3.537 4.753 31.869 -8.092e-13 8.06802 8.06765 7.377e+05
0.750 0.314 0.390 3.9202071 1.283 51.194 35.291 35.283 33.579    34.415 35.346    -8.871  0.635 3.537 4.754 31.867 -8.082e-13 8.07077 8.07040 7.422e+05
0.750 0.313 0.389 3.9150352 1.282 51.193 35.289 35.281 33.578    34.407 35.343    -8.872  0.647 3.537 4.754 31.865 -7.914e-13 8.07351 8.07314 7.454e+05
0.750 0.312 0.388 3.9096267 1.280 51.191 35.287 35.278 33.577    34.406 35.341    -8.877  0.633 3.537 4.754 31.862 -8.186e-13 8.07626 8.07590 7.537e+05
0.750 0.311 0.387 3.9044610 1.279 51.190 35.285 35.276 33.576    34.396 35.337    -8.878  0.651 3.537 4.755 31.860 -7.812e-13 8.07900 8.07864 7.543e+05
0.750 0.310 0.386 3.8989376 1.277 51.189 35.282 35.274 33.575    34.394 35.335    -8.884  0.639 3.536 4.755 31.858 -8.236e-13 8.08176 8.08140 7.650e+05
0.750 0.309 0.386 3.8936401 1.275 51.187 35.280 35.271 33.573    34.392 35.333    -8.883  0.628 3.536 4.756 31.855 -7.904e-13 8.08450 8.08415 7.646e+05
0.750 0.308 0.385 3.8885347 1.274 51.186 35.278 35.269 33.572    34.380 35.329    -8.885  0.655 3.536 4.756 31.853 -7.597e-13 8.08724 8.08688 7.666e+05
0.750 0.307 0.384 3.8829102 1.272 51.184 35.275 35.267 33.571    34.379 35.327    -8.892  0.640 3.536 4.756 31.850 -8.220e-13 8.09000 8.08965 7.805e+05
0.750 0.306 0.383 3.8775602 1.271 51.183 35.273 35.264 33.570    34.374 35.325    -8.892  0.638 3.536 4.757 31.848 -7.828e-13 8.09274 8.09239 7.797e+05
0.750 0.305 0.382 3.8722379 1.269 51.181 35.271 35.262 33.569    34.366 35.322    -8.894  0.648 3.536 4.757 31.846 -7.742e-13 8.09549 8.09514 7.842e+05
0.750 0.304 0.382 3.8667069 1.268 51.180 35.268 35.260 33.568    34.366 35.320    -8.899  0.629 3.536 4.758 31.843 -7.966e-13 8.09824 8.09789 7.920e+05
0.750 0.303 0.381 3.8615315 1.266 51.178 35.266 35.257 33.566    34.359 35.317    -8.898  0.637 3.535 4.758 31.841 -7.473e-13 8.10097 8.10062 7.901e+05
0.750 0.302 0.380 3.8561904 1.264 51.177 35.264 35.255 33.565    34.350 35.314    -8.902  0.650 3.535 4.758 31.839 -7.628e-13 8.10371 8.10336 7.987e+05
0.750 0.301 0.379 3.8505877 1.263 51.175 35.261 35.253 33.564    34.349 35.312    -8.907  0.632 3.535 4.759 31.836 -7.911e-13 8.10646 8.10612 8.079e+05
0.750 0.300 0.378 3.8453095 1.261 51.174 35.259 35.250 33.563    34.343 35.309    -8.907  0.636 3.535 4.759 31.834 -7.467e-13 8.10919 8.10886 8.064e+05
0.750 0.299 0.378 3.8399353 1.260 51.172 35.257 35.248 33.562    34.339 35.306    -8.910  0.630 3.535 4.760 31.831 -7.542e-13 8.11193 8.11159 8.129e+05
0.750 0.298 0.377 3.8346736 1.258 51.171 35.254 35.245 33.560    34.330 35.303    -8.912  0.646 3.535 4.760 31.829 -7.353e-13 8.11466 8.11433 8.163e+05
0.750 0.297 0.376 3.8290820 1.257 51.169 35.252 35.243 33.559    34.325 35.301    -8.918  0.645 3.535 4.760 31.827 -7.705e-13 8.11741 8.11708 8.278e+05
0.750 0.296 0.375 3.8235037 1.255 51.168 35.250 35.241 33.558    34.324 35.298    -8.920  0.629 3.534 4.761 31.824 -7.651e-13 8.12016 8.11983 8.317e+05
0.750 0.295 0.374 3.8182206 1.253 51.166 35.247 35.238 33.557    34.316 35.295    -8.920  0.638 3.534 4.761 31.822 -7.251e-13 8.12289 8.12256 8.312e+05
0.750 0.294 0.374 3.8127468 1.252 51.164 35.245 35.236 33.556    34.311 35.293    -8.924  0.636 3.534 4.762 31.819 -7.433e-13 8.12563 8.12531 8.401e+05
0.750 0.293 0.373 3.8073056 1.250 51.163 35.242 35.233 33.554    34.304 35.290    -8.927  0.644 3.534 4.762 31.817 -7.347e-13 8.12837 8.12805 8.449e+05
0.750 0.292 0.372 3.8016959 1.249 51.161 35.240 35.231 33.553    34.302 35.287    -8.931  0.631 3.534 4.762 31.815 -7.503e-13 8.13112 8.13080 8.529e+05
0.750 0.291 0.371 3.7963114 1.247 51.160 35.237 35.228 33.552    34.296 35.285    -8.931  0.632 3.534 4.763 31.812 -7.197e-13 8.13385 8.13353 8.535e+05
0.750 0.290 0.370 3.7908980 1.245 51.158 35.235 35.226 33.551    34.289 35.282    -8.934  0.640 3.534 4.763 31.810 -7.183e-13 8.13658 8.13627 8.597e+05
0.750 0.289 0.369 3.7853251 1.244 51.157 35.233 35.223 33.549    34.285 35.279    -8.939  0.635 3.534 4.764 31.807 -7.324e-13 8.13933 8.13901 8.681e+05
0.750 0.288 0.369 3.7798388 1.242 51.155 35.230 35.221 33.548    34.278 35.276    -8.940  0.640 3.533 4.764 31.805 -7.179e-13 8.14207 8.14175 8.718e+05
0.750 0.287 0.368 3.7742260 1.241 51.154 35.228 35.219 33.547    34.273 35.273    -8.944  0.636 3.533 4.764 31.802 -7.279e-13 8.14481 8.14450 8.797e+05
0.750 0.286 0.367 3.7686833 1.239 51.152 35.225 35.216 33.546    34.270 35.271    -8.946  0.629 3.533 4.765 31.800 -7.158e-13 8.14755 8.14724 8.833e+05
0.750 0.285 0.366 3.7632665 1.237 51.150 35.223 35.214 33.544    34.258 35.267    -8.948  0.656 3.533 4.765 31.798 -6.964e-13 8.15029 8.14998 8.873e+05
0.750 0.284 0.365 3.7573013 1.236 51.149 35.220 35.211 33.543    34.257 35.265    -8.956  0.636 3.533 4.766 31.795 -7.531e-13 8.15305 8.15275 9.036e+05
0.750 0.283 0.365 3.7517101 1.234 51.147 35.218 35.209 33.542    34.252 35.262    -8.955  0.635 3.533 4.766 31.793 -7.078e-13 8.15580 8.15549 9.011e+05
0.750 0.282 0.364 3.7461341 1.232 51.145 35.215 35.206 33.541    34.245 35.259    -8.957  0.639 3.533 4.766 31.790 -7.017e-13 8.15854 8.15824 9.066e+05
0.750 0.281 0.363 3.7404603 1.231 51.144 35.213 35.203 33.539    34.238 35.257    -8.961  0.647 3.533 4.767 31.788 -7.076e-13 8.16129 8.16099 9.147e+05
0.750 0.280 0.362 3.7346093 1.229 51.142 35.210 35.201 33.538    34.239 35.254    -8.965  0.618 3.532 4.767 31.785 -7.232e-13 8.16404 8.16375 9.228e+05
0.750 0.279 0.361 3.7293350 1.228 51.141 35.208 35.198 33.537    34.233 35.251    -8.962  0.619 3.532 4.768 31.783 -6.567e-13 8.16676 8.16647 9.162e+05
0.750 0.278 0.360 3.7240182 1.226 51.139 35.205 35.196 33.535    34.224 35.248    -8.965  0.633 3.532 4.768 31.780 -6.567e-13 8.16949 8.16919 9.236e+05
0.750 0.277 0.360 3.7184014 1.224 51.137 35.203 35.193 33.534    34.218 35.245    -8.971  0.636 3.532 4.769 31.778 -6.844e-13 8.17223 8.17194 9.363e+05
0.750 0.276 0.359 3.7127187 1.223 51.136 35.200 35.191 33.533    34.214 35.243    -8.975  0.626 3.532 4.769 31.775 -6.873e-13 8.17498 8.17469 9.432e+05
0.750 0.275 0.358 3.7072122 1.221 51.134 35.198 35.188 33.531    34.200 35.239    -8.976  0.665 3.532 4.769 31.773 -6.633e-13 8.17772 8.17743 9.470e+05
0.750 0.274 0.357 3.7009057 1.219 51.132 35.195 35.186 33.530    34.199 35.237    -8.987  0.643 3.532 4.770 31.770 -7.418e-13 8.18050 8.18022 9.699e+05
0.750 0.273 0.356 3.6950308 1.218 51.131 35.192 35.183 33.529    34.192 35.234    -8.985  0.651 3.531 4.770 31.768 -6.934e-13 8.18327 8.18298 9.666e+05
0.750 0.272 0.355 3.6889865 1.216 51.129 35.190 35.180 33.528    34.188 35.231    -8.989  0.642 3.531 4.771 31.765 -7.064e-13 8.18604 8.18575 9.760e+05
0.750 0.271 0.355 3.6831085 1.214 51.127 35.187 35.178 33.526    34.184 35.228    -8.990  0.633 3.531 4.771 31.762 -6.856e-13 8.18880 8.18851 9.781e+05
0.750 0.270 0.354 3.6773942 1.213 51.126 35.185 35.175 33.525    34.174 35.225    -8.992  0.654 3.531 4.772 31.760 -6.641e-13 8.19155 8.19127 9.815e+05
0.750 0.269 0.353 3.6712330 1.211 51.124 35.182 35.173 33.524    34.176 35.223    -8.998  0.618 3.531 4.772 31.757 -7.054e-13 8.19432 8.19404 9.964e+05
0.750 0.268 0.352 3.6657940 1.209 51.122 35.180 35.170 33.522    34.165 35.220    -8.994  0.642 3.531 4.773 31.754 -6.285e-13 8.19705 8.19678 9.873e+05
0.750 0.267 0.351 3.6598559 1.207 51.121 35.177 35.167 33.521    34.158 35.217    -9.002  0.646 3.531 4.773 31.751 -6.738e-13 8.19982 8.19955 1.005e+06
0.750 0.266 0.350 3.6538194 1.206 51.119 35.174 35.165 33.520    34.156 35.214    -9.006  0.631 3.530 4.774 31.749 -6.795e-13 8.20259 8.20232 1.013e+06
0.750 0.265 0.350 3.6480844 1.204 51.117 35.172 35.162 33.518    34.150 35.211    -9.006  0.632 3.530 4.774 31.746 -6.458e-13 8.20534 8.20507 1.013e+06
0.750 0.264 0.349 3.6422970 1.202 51.115 35.169 35.159 33.517    34.142 35.208    -9.009  0.638 3.530 4.774 31.743 -6.465e-13 8.20809 8.20783 1.021e+06
0.750 0.263 0.348 3.6363671 1.201 51.114 35.166 35.157 33.515    34.138 35.205    -9.013  0.633 3.530 4.775 31.740 -6.562e-13 8.21086 8.21059 1.031e+06
0.750 0.262 0.347 3.6305271 1.199 51.112 35.164 35.154 33.514    34.129 35.202    -9.015  0.647 3.530 4.775 31.738 -6.430e-13 8.21362 8.21335 1.036e+06
0.750 0.261 0.346 3.6243931 1.197 51.110 35.161 35.151 33.513    34.127 35.199    -9.021  0.629 3.530 4.776 31.735 -6.670e-13 8.21640 8.21613 1.049e+06
0.750 0.260 0.345 3.6186200 1.196 51.108 35.158 35.148 33.511    34.121 35.196    -9.020  0.629 3.529 4.776 31.732 -6.288e-13 8.21915 8.21889 1.047e+06
0.750 0.259 0.345 3.6128204 1.194 51.107 35.156 35.146 33.510    34.115 35.193    -9.023  0.630 3.529 4.777 31.729 -6.271e-13 8.22191 8.22165 1.055e+06
0.750 0.258 0.344 3.6069797 1.192 51.105 35.153 35.143 33.508    34.109 35.190    -9.026  0.628 3.529 4.777 31.727 -6.269e-13 8.22467 8.22441 1.063e+06
0.750 0.257 0.343 3.6011807 1.191 51.103 35.150 35.140 33.507    34.103 35.187    -9.029  0.630 3.529 4.777 31.724 -6.188e-13 8.22743 8.22717 1.069e+06
0.750 0.256 0.342 3.5953255 1.189 51.101 35.147 35.137 33.506    34.097 35.184    -9.032  0.628 3.529 4.778 31.721 -6.199e-13 8.23019 8.22993 1.077e+06
0.750 0.255 0.341 3.5894779 1.187 51.099 35.145 35.135 33.504    34.090 35.181    -9.035  0.633 3.529 4.778 31.718 -6.150e-13 8.23295 8.23270 1.085e+06
0.750 0.254 0.340 3.5835167 1.186 51.098 35.142 35.132 33.503    34.085 35.178    -9.039  0.628 3.528 4.779 31.716 -6.213e-13 8.23573 8.23547 1.095e+06
0.750 0.253 0.339 3.5776370 1.184 51.096 35.139 35.129 33.501    34.079 35.175    -9.041  0.627 3.528 4.779 31.713 -6.098e-13 8.23849 8.23824 1.100e+06
0.750 0.252 0.339 3.5717632 1.182 51.094 35.136 35.126 33.500    34.073 35.172    -9.044  0.626 3.528 4.780 31.710 -6.052e-13 8.24126 8.24101 1.107e+06
0.750 0.251 0.338 3.5659006 1.180 51.092 35.134 35.123 33.498    34.069 35.169    -9.047  0.617 3.528 4.780 31.707 -6.003e-13 8.24403 8.24378 1.114e+06
0.750 0.250 0.337 3.5602183 1.179 51.090 35.131 35.120 33.497    34.060 35.166    -9.048  0.629 3.528 4.781 31.704 -5.799e-13 8.24679 8.24654 1.118e+06
0.750 0.249 0.336 3.5542782 1.177 51.089 35.128 35.118 33.495    34.054 35.163    -9.054  0.626 3.528 4.781 31.702 -5.988e-13 8.24956 8.24932 1.132e+06
0.750 0.248 0.335 3.5483835 1.175 51.087 35.125 35.115 33.494    34.048 35.160    -9.056  0.624 3.528 4.781 31.699 -5.908e-13 8.25234 8.25209 1.138e+06
0.750 0.247 0.334 3.5425294 1.174 51.085 35.122 35.112 33.492    34.040 35.157    -9.059  0.633 3.527 4.782 31.696 -5.830e-13 8.25511 8.25487 1.145e+06
0.750 0.246 0.334 3.5364680 1.172 51.083 35.119 35.109 33.491    34.033 35.154    -9.064  0.636 3.527 4.782 31.693 -5.967e-13 8.25790 8.25766 1.159e+06
0.750 0.245 0.333 3.5303050 1.170 51.081 35.117 35.106 33.489    34.029 35.151    -9.068  0.627 3.527 4.783 31.690 -6.015e-13 8.26069 8.26045 1.169e+06
0.750 0.244 0.332 3.5243309 1.169 51.079 35.114 35.103 33.488    34.024 35.148    -9.069  0.618 3.527 4.783 31.687 -5.816e-13 8.26348 8.26324 1.172e+06
0.750 0.243 0.331 3.5185328 1.167 51.077 35.111 35.100 33.486    34.014 35.144    -9.071  0.636 3.527 4.784 31.684 -5.623e-13 8.26625 8.26602 1.176e+06
0.750 0.242 0.330 3.5123259 1.165 51.075 35.108 35.097 33.484    34.009 35.141    -9.077  0.631 3.527 4.784 31.682 -5.926e-13 8.26905 8.26882 1.195e+06
0.750 0.241 0.329 3.5062035 1.163 51.074 35.105 35.094 33.483    34.005 35.138    -9.079  0.619 3.526 4.785 31.678 -5.818e-13 8.27185 8.27162 1.200e+06
0.750 0.240 0.328 3.5003224 1.162 51.072 35.102 35.091 33.481    33.999 35.135    -9.080  0.617 3.526 4.785 31.675 -5.579e-13 8.27463 8.27440 1.203e+06
0.750 0.239 0.328 3.4944665 1.160 51.070 35.099 35.088 33.480    33.990 35.132    -9.083  0.628 3.526 4.786 31.672 -5.517e-13 8.27742 8.27719 1.211e+06
0.750 0.238 0.327 3.4883721 1.158 51.068 35.096 35.086 33.478    33.986 35.129    -9.088  0.615 3.526 4.786 31.669 -5.674e-13 8.28022 8.27999 1.225e+06
0.750 0.237 0.326 3.4825402 1.157 51.066 35.093 35.082 33.476    33.978 35.125    -9.089  0.622 3.526 4.786 31.667 -5.420e-13 8.28301 8.28278 1.227e+06
0.750 0.236 0.325 3.4765252 1.155 51.064 35.090 35.079 33.475    33.972 35.122    -9.094  0.619 3.525 4.787 31.664 -5.530e-13 8.28581 8.28558 1.241e+06
0.750 0.235 0.324 3.4705742 1.153 51.062 35.087 35.076 33.473    33.967 35.119    -9.096  0.612 3.525 4.787 31.661 -5.440e-13 8.28860 8.28838 1.248e+06
0.750 0.234 0.323 3.4647529 1.151 51.060 35.084 35.073 33.471    33.957 35.115    -9.098  0.627 3.525 4.788 31.658 -5.295e-13 8.29140 8.29117 1.254e+06
0.750 0.233 0.322 3.4585815 1.150 51.058 35.081 35.070 33.470    33.954 35.112    -9.104  0.610 3.525 4.788 31.655 -5.535e-13 8.29421 8.29399 1.272e+06
0.750 0.232 0.322 3.4527659 1.148 51.056 35.078 35.067 33.468    33.947 35.109    -9.104  0.614 3.525 4.789 31.652 -5.217e-13 8.29701 8.29679 1.272e+06
0.750 0.231 0.321 3.4468435 1.146 51.054 35.075 35.064 33.466    33.935 35.105    -9.109  0.638 3.525 4.789 31.649 -5.258e-13 8.29981 8.29960 1.285e+06
0.750 0.230 0.320 3.4403617 1.144 51.052 35.072 35.061 33.465    33.934 35.102    -9.117  0.613 3.524 4.790 31.646 -5.651e-13 8.30265 8.30244 1.308e+06
0.750 0.229 0.319 3.4344185 1.143 51.050 35.069 35.058 33.463    33.924 35.099    -9.115  0.624 3.524 4.790 31.643 -5.200e-13 8.30547 8.30525 1.304e+06
0.750 0.228 0.318 3.4282135 1.141 51.048 35.066 35.055 33.461    33.918 35.096    -9.121  0.621 3.524 4.790 31.639 -5.361e-13 8.30829 8.30808 1.320e+06
0.750 0.227 0.317 3.4220489 1.139 51.046 35.063 35.052 33.460    33.912 35.092    -9.123  0.617 3.524 4.791 31.636 -5.292e-13 8.31112 8.31091 1.329e+06
0.750 0.226 0.316 3.4159722 1.138 51.044 35.060 35.049 33.458    33.904 35.089    -9.126  0.623 3.524 4.791 31.633 -5.187e-13 8.31395 8.31374 1.336e+06
0.750 0.225 0.316 3.4097288 1.136 51.042 35.057 35.045 33.456    33.899 35.086    -9.131  0.615 3.523 4.792 31.630 -5.273e-13 8.31679 8.31658 1.351e+06
0.750 0.224 0.315 3.4036401 1.134 51.040 35.053 35.042 33.454    33.891 35.082    -9.132  0.619 3.523 4.792 31.627 -5.120e-13 8.31962 8.31941 1.357e+06
0.750 0.223 0.314 3.3974397 1.132 51.038 35.050 35.039 33.453    33.885 35.079    -9.137  0.617 3.523 4.793 31.623 -5.164e-13 8.32246 8.32225 1.370e+06
0.750 0.222 0.313 3.3912816 1.130 51.036 35.047 35.036 33.451    33.878 35.076    -9.140  0.618 3.523 4.793 31.620 -5.094e-13 8.32530 8.32509 1.379e+06
0.750 0.221 0.312 3.3850748 1.129 51.034 35.044 35.033 33.449    33.870 35.072    -9.143  0.620 3.523 4.794 31.617 -5.091e-13 8.32815 8.32794 1.391e+06
0.750 0.220 0.311 3.3787976 1.127 51.032 35.041 35.029 33.447    33.864 35.069    -9.147  0.617 3.522 4.794 31.614 -5.103e-13 8.33100 8.33080 1.403e+06
0.750 0.219 0.310 3.3725738 1.125 51.030 35.038 35.026 33.446    33.857 35.065    -9.150  0.615 3.522 4.795 31.611 -5.028e-13 8.33385 8.33365 1.412e+06
0.750 0.218 0.309 3.3663821 1.123 51.027 35.034 35.023 33.444    33.850 35.062    -9.153  0.617 3.522 4.795 31.608 -4.967e-13 8.33671 8.33651 1.422e+06
0.750 0.217 0.309 3.3601140 1.122 51.025 35.031 35.020 33.442    33.843 35.058    -9.157  0.617 3.522 4.795 31.604 -4.982e-13 8.33957 8.33937 1.435e+06
0.750 0.216 0.308 3.3538271 1.120 51.023 35.028 35.016 33.440    33.836 35.055    -9.160  0.616 3.522 4.796 31.601 -4.957e-13 8.34243 8.34224 1.447e+06
0.750 0.215 0.307 3.3475335 1.118 51.021 35.025 35.013 33.438    33.828 35.051    -9.164  0.616 3.521 4.796 31.598 -4.924e-13 8.34530 8.34511 1.458e+06
0.750 0.214 0.306 3.3412201 1.116 51.019 35.021 35.010 33.437    33.821 35.048    -9.167  0.617 3.521 4.797 31.595 -4.900e-13 8.34817 8.34798 1.470e+06
0.750 0.213 0.305 3.3348661 1.114 51.017 35.018 35.007 33.435    33.814 35.044    -9.171  0.615 3.521 4.797 31.591 -4.890e-13 8.35105 8.35086 1.482e+06
0.750 0.212 0.304 3.3285426 1.113 51.015 35.015 35.003 33.433    33.807 35.041    -9.174  0.617 3.521 4.798 31.588 -4.831e-13 8.35393 8.35374 1.493e+06
0.750 0.211 0.303 3.3221549 1.111 51.012 35.011 35.000 33.431    33.799 35.037    -9.178  0.618 3.521 4.798 31.585 -4.836e-13 8.35682 8.35663 1.507e+06
0.750 0.210 0.302 3.3157061 1.109 51.010 35.008 34.996 33.429    33.794 35.034    -9.182  0.607 3.521 4.799 31.581 -4.840e-13 8.35971 8.35952 1.520e+06
0.750 0.209 0.302 3.3095082 1.107 51.008 35.005 34.993 33.427    33.785 35.030    -9.183  0.615 3.520 4.799 31.578 -4.637e-13 8.36260 8.36241 1.525e+06
0.750 0.208 0.301 3.3031080 1.105 51.006 35.001 34.990 33.425    33.778 35.027    -9.188  0.612 3.520 4.800 31.575 -4.732e-13 8.36549 8.36531 1.543e+06
0.750 0.207 0.300 3.2967396 1.104 51.004 34.998 34.986 33.423    33.771 35.023    -9.191  0.613 3.520 4.800 31.571 -4.675e-13 8.36839 8.36821 1.554e+06
0.750 0.206 0.299 3.2903422 1.102 51.001 34.995 34.983 33.421    33.763 35.019    -9.195  0.614 3.520 4.801 31.568 -4.656e-13 8.37130 8.37111 1.567e+06
0.750 0.205 0.298 3.2838852 1.100 50.999 34.991 34.979 33.419    33.755 35.016    -9.199  0.616 3.520 4.801 31.564 -4.656e-13 8.37421 8.37403 1.582e+06
0.750 0.204 0.297 3.2773573 1.098 50.997 34.988 34.976 33.418    33.748 35.012    -9.203  0.614 3.519 4.802 31.561 -4.664e-13 8.37713 8.37695 1.597e+06
0.750 0.203 0.296 3.2708497 1.096 50.995 34.984 34.972 33.416    33.740 35.008    -9.207  0.614 3.519 4.802 31.558 -4.614e-13 8.38005 8.37987 1.609e+06
0.750 0.202 0.295 3.2643297 1.094 50.992 34.981 34.969 33.414    33.732 35.005    -9.210  0.616 3.519 4.803 31.554 -4.585e-13 8.38298 8.38280 1.622e+06
0.750 0.201 0.294 3.2577434 1.093 50.990 34.977 34.965 33.412    33.725 35.001    -9.214  0.614 3.519 4.803 31.551 -4.588e-13 8.38591 8.38573 1.637e+06
0.750 0.200 0.293 3.2511822 1.091 50.988 34.974 34.962 33.410    33.716 34.997    -9.218  0.620 3.518 4.804 31.547 -4.536e-13 8.38885 8.38867 1.650e+06
0.750 0.200 0.229 3.2501822 1.091 50.988 33.803 33.577 33.410 -1000.000 33.803 -1000.000  0.770 3.517 5.019 31.327 -2.294e-13 8.38903 0.00000 4.973e+05
0.750 0.200 0.229 3.2491822 1.090 50.988 33.803 33.578 33.410 -1000.000 33.803 -1000.000  0.770 3.517 5.019 31.327 -2.294e-13 8.38991 5.69660 4.973e+05
0.750 0.200 0.229 3.2481822 1.090 50.988 33.803 33.578 33.411 -1000.000 33.803 -1000.000  0.770 3.517 5.019 31.327 -2.295e-13 8.39079 5.99751 4.970e+05
0.750 0.200 0.229 3.2471822 1.090 50.988 33.804 33.578 33.411 -1000.000 33.804 -1000.000  0.770 3.517 5.019 31.327 -2.296e-13 8.39166 6.17349 4.968e+05
0.750 0.200 0.229 3.2461822 1.090 50.988 33.804 33.579 33.411 -1000.000 33.804 -1000.000  0.770 3.517 5.019 31.327 -2.298e-13 8.39254 6.29832 4.965e+05
0.750 0.200 0.229 3.2451822 1.089 50.987 33.804 33.579 33.412 -1000.000 33.804 -1000.000  0.770 3.517 5.019 31.327 -2.299e-13 8.39341 6.39512 4.963e+05
0.750 0.200 0.229 3.2441822 1.089 50.987 33.805 33.579 33.412 -1000.000 33.805 -1000.000  0.770 3.517 5.019 31.327 -2.300e-13 8.39428 6.47419 4.960e+05
0.750 0.200 0.229 3.2431822 1.089 50.987 33.805 33.580 33.412 -1000.000 33.805 -1000.000  0.770 3.517 5.019 31.327 -2.301e-13 8.39515 6.54102 4.957e+05
0.750 0.200 0.229 3.2421822 1.089 50.987 33.805 33.580 33.413 -1000.000 33.805 -1000.000  0.770 3.517 5.019 31.327 -2.302e-13 8.39601 6.59891 4.955e+05
0.750 0.200 0.229 3.2411822 1.089 50.987 33.806 33.580 33.413 -1000.000 33.806 -1000.000  0.770 3.517 5.019 31.327 -2.303e-13 8.39688 6.64995 4.952e+05
0.750 0.200 0.229 3.2401822 1.088 50.987 33.806 33.580 33.413 -1000.000 33.806 -1000.000  0.770 3.517 5.019 31.327 -2.305e-13 8.39774 6.69559 4.950e+05
0.750 0.200 0.229 3.2391822 1.088 50.987 33.806 33.581 33.413 -1000.000 33.806 -1000.000  0.770 3.517 5.019 31.327 -2.306e-13 8.39860 6.73687 4.947e+05
0.750 0.200 0.229 3.2381822 1.088 50.987 33.806 33.581 33.414 -1000.000 33.806 -1000.000  0.770 3.517 5.019 31.327 -2.307e-13 8.39945 6.77455 4.945e+05
0.750 0.200 0.229 3.2371822 1.088 50.987 33.807 33.581 33.414 -1000.000 33.807 -1000.000  0.770 3.517 5.019 31.327 -2.308e-13 8.40031 6.80920 4.942e+05
0.750 0.200 0.229 3.2361822 1.087 50.987 33.807 33.582 33.414 -1000.000 33.807 -1000.000  0.770 3.517 5.019 31.327 -2.309e-13 8.40116 6.84127 4.940e+05
0.750 0.200 0.229 3.2351822 1.087 50.987 33.807 33.582 33.415 -1000.000 33.807 -1000.000  0.770 3.517 5.019 31.327 -2.311e-13 8.40201 6.87113 4.937e+05
0.750 0.200 0.229 3.2341822 1.087 50.987 33.808 33.582 33.415 -1000.000 33.808 -1000.000  0.770 3.517 5.019 31.327 -2.312e-13 8.40286 6.89904 4.935e+05
0.750 0.200 0.229 3.2331822 1.087 50.987 33.808 33.583 33.415 -1000.000 33.808 -1000.000  0.770 3.517 5.019 31.327 -2.313e-13 8.40371 6.92526 4.932e+05
0.750 0.200 0.229 3.2321822 1.087 50.987 33.808 33.583 33.416 -1000.000 33.808 -1000.000  0.770 3.517 5.019 31.327 -2.314e-13 8.40455 6.94997 4.929e+05
0.750 0.200 0.229 3.2311822 1.086 50.987 33.809 33.583 33.416 -1000.000 33.809 -1000.000  0.770 3.517 5.019 31.327 -2.315e-13 8.40539 6.97334 4.927e+05
0.750 0.200 0.229 3.2301822 1.086 50.987 33.809 33.584 33.416 -1000.000 33.809 -1000.000  0.770 3.517 5.019 31.327 -2.317e-13 8.40623 6.99551 4.924e+05
0.750 0.200 0.229 3.2291822 1.086 50.987 33.809 33.584 33.417 -1000.000 33.809 -1000.000  0.770 3.517 5.019 31.327 -2.318e-13 8.40707 7.01658 4.922e+05
0.750 0.200 0.229 3.2281822 1.086 50.987 33.810 33.584 33.417 -1000.000 33.810 -1000.000  0.770 3.517 5.019 31.327 -2.319e-13 8.40791 7.03668 4.919e+05
0.750 0.200 0.229 3.2271822 1.085 50.987 33.810 33.585 33.417 -1000.000 33.810 -1000.000  0.770 3.517 5.019 31.327 -2.320e-13 8.40874 7.05587 4.917e+05
0.750 0.200 0.229 3.2261822 1.085 50.987 33.810 33.585 33.418 -1000.000 33.810 -1000.000  0.770 3.517 5.019 31.327 -2.321e-13 8.40957 7.07424 4.914e+05
0.750 0.200 0.229 3.2251822 1.085 50.987 33.811 33.585 33.418 -1000.000 33.811 -1000.000  0.770 3.517 5.019 31.327 -2.323e-13 8.41040 7.09186 4.912e+05
0.750 0.200 0.229 3.2241822 1.085 50.987 33.811 33.585 33.418 -1000.000 33.811 -1000.000  0.770 3.517 5.019 31.327 -2.324e-13 8.41123 7.10878 4.909e+05
0.750 0.200 0.229 3.2231822 1.085 50.986 33.811 33.586 33.418 -1000.000 33.811 -1000.000  0.770 3.517 5.019 31.327 -2.325e-13 8.41206 7.12506 4.907e+05
0.750 0.200 0.229 3.2221822 1.084 50.986 33.811 33.586 33.419 -1000.000 33.811 -1000.000  0.770 3.517 5.019 31.327 -2.326e-13 8.41288 7.14074 4.904e+05
0.750 0.200 0.229 3.2211822 1.084 50.986 33.812 33.586 33.419 -1000.000 33.812 -1000.000  0.770 3.517 5.019 31.327 -2.327e-13 8.41370 7.15587 4.902e+05
0.750 0.200 0.229 3.2201822 1.084 50.986 33.812 33.587 33.419 -1000.000 33.812 -1000.000  0.770 3.517 5.019 31.327 -2.329e-13 8.41452 7.17048 4.899e+05
0.750 0.200 0.229 3.2191822 1.084 50.986 33.812 33.587 33.420 -1000.000 33.812 -1000.000  0.770 3.517 5.019 31.327 -2.330e-13 8.41534 7.18461 4.896e+05
0.750 0.200 0.229 3.2181822 1.083 50.986 33.813 33.587 33.420 -1000.000 33.813 -1000.000  0.770 3.517 5.019 31.327 -2.331e-13 8.41616 7.19829 4.894e+05
0.750 0.200 0.229 3.2171822 1.083 50.986 33.813 33.588 33.420 -1000.000 33.813 -1000.000  0.770 3.517 5.019 31.327 -2.332e-13 8.41697 7.21154 4.891e+05
0.750 0.200 0.229 3.2161822 1.083 50.986 33.813 33.588 33.421 -1000.000 33.813 -1000.000  0.770 3.517 5.019 31.327 -2.333e-13 8.41778 7.22439 4.889e+05
0.750 0.200 0.229 3.2151822 1.083 50.986 33.814 33.588 33.421 -1000.000 33.814 -1000.000  0.770 3.517 5.019 31.327 -2.335e-13 8.41859 7.23687 4.886e+05
0.750 0.200 0.229 3.2141822 1.082 50.986 33.814 33.589 33.421 -1000.000 33.814 -1000.000  0.770 3.517 5.019 31.327 -2.336e-13 8.41940 7.24899 4.884e+05
0.750 0.200 0.229 3.2131822 1.082 50.986 33.814 33.589 33.422 -1000.000 33.814 -1000.000  0.770 3.517 5.019 31.327 -2.337e-13 8.42021 7.26078 4.881e+05
0.750 0.200 0.229 3.2121822 1.082 50.986 33.815 33.589 33.422 -1000.000 33.815 -1000.000  0.770 3.517 5.019 31.327 -2.338e-13 8.42101 7.27225 4.879e+05
0.750 0.200 0.229 3.2111822 1.082 50.986 33.815 33.590 33.422 -1000.000 33.815 -1000.000  0.770 3.517 5.019 31.327 -2.339e-13 8.42181 7.28342 4.876e+05
0.750 0.200 0.229 3.2101822 1.082 50.986 33.815 33.590 33.423 -1000.000 33.815 -1000.000  0.770 3.517 5.019 31.327 -2.341e-13 8.42261 7.29430 4.874e+05
0.750 0.200 0.229 3.2091822 1.081 50.986 33.816 33.590 33.423 -1000.000 33.816 -1000.000  0.770 3.517 5.019 31.327 -2.342e-13 8.42341 7.30491 4.871e+05
0.750 0.200 0.229 3.2081822 1.081 50.986 33.816 33.591 33.423 -1000.000 33.816 -1000.000  0.770 3.517 5.019 31.327 -2.343e-13 8.42421 7.31527 4.869e+05
0.750 0.200 0.229 3.2071822 1.081 50.986 33.816 33.591 33.424 -1000.000 33.816 -1000.000  0.770 3.517 5.019 31.327 -2.344e-13 8.42500 7.32537 4.866e+05
0.750 0.200 0.229 3.2061822 1.081 50.986 33.817 33.591 33.424 -1000.000 33.817 -1000.000  0.770 3.517 5.019 31.327 -2.346e-13 8.42580 7.33525 4.864e+05
0.750 0.200 0.229 3.2051822 1.080 50.986 33.817 33.591 33.424 -1000.000 33.817 -1000.000  0.770 3.517 5.019 31.327 -2.347e-13 8.42659 7.34489 4.861e+05
0.750 0.200 0.229 3.2041822 1.080 50.986 33.817 33.592 33.424 -1000.000 33.817 -1000.000  0.770 3.517 5.019 31.327 -2.348e-13 8.42738 7.35433 4.858e+05
0.750 0.200 0.229 3.2031822 1.080 50.986 33.817 33.592 33.425 -1000.000 33.817 -1000.000  0.770 3.517 5.019 31.327 -2.349e-13 8.42817 7.36355 4.856e+05
0.750 0.200 0.229 3.2021822 1.080 50.986 33.818 33.592 33.425 -1000.000 33.818 -1000.000  0.770 3.517 5.019 31.327 -2.350e-13 8.42895 7.37259 4.853e+05
0.750 0.200 0.229 3.2011822 1.080 50.986 33.818 33.593 33.425 -1000.000 33.818 -1000.000  0.770 3.517 5.019 31.327 -2.352e-13 8.42974 7.38143 4.851e+05
0.750 0.200 0.229 3.2001822 1.079 50.985 33.818 33.593 33.426 -1000.000 33.818 -1000.000  0.770 3.517 5.019 31.327 -2.353e-13 8.43052 7.39009 4.848e+05
0.750 0.200 0.229 3.1991822 1.079 50.985 33.819 33.593 33.426 -1000.000 33.819 -1000.000  0.770 3.517 5.019 31.327 -2.354e-13 8.43130 7.39858 4.846e+05
0.750 0.200 0.229 3.1981822 1.079 50.985 33.819 33.594 33.426 -1000.000 33.819 -1000.000  0.770 3.517 5.019 31.327 -2.355e-13 8.43208 7.40690 4.843e+05
0.750 0.200 0.229 3.1971822 1.079 50.985 33.819 33.594 33.427 -1000.000 33.819 -1000.000  0.770 3.517 5.019 31.327 -2.357e-13 8.43285 7.41506 4.841e+05
0.750 0.200 0.229 3.1961822 1.078 50.985 33.820 33.594 33.427 -1000.000 33.820 -1000.000  0.770 3.517 5.019 31.327 -2.358e-13 8.43363 7.42307 4.838e+05
0.750 0.200 0.229 3.1951822 1.078 50.985 33.820 33.595 33.427 -1000.000 33.820 -1000.000  0.770 3.517 5.019 31.327 -2.359e-13 8.43440 7.43092 4.836e+05
0.750 0.200 0.229 3.1941822 1.078 50.985 33.820 33.595 33.428 -1000.000 33.820 -1000.000  0.770 3.517 5.019 31.327 -2.360e-13 8.43517 7.43864 4.833e+05
0.750 0.200 0.229 3.1931822 1.078 50.985 33.821 33.595 33.428 -1000.000 33.821 -1000.000  0.770 3.517 5.019 31.327 -2.362e-13 8.43594 7.44621 4.831e+05
0.750 0.200 0.229 3.1921822 1.078 50.985 33.821 33.596 33.428 -1000.000 33.821 -1000.000  0.770 3.517 5.019 31.327 -2.363e-13 8.43671 7.45365 4.828e+05
0.750 0.200 0.229 3.1911822 1.077 50.985 33.821 33.596 33.429 -1000.000 33.821 -1000.000  0.770 3.517 5.019 31.327 -2.364e-13 8.43748 7.46096 4.826e+05
0.750 0.200 0.229 3.1901822 1.077 50.985 33.822 33.596 33.429 -1000.000 33.822 -1000.000  0.770 3.517 5.019 31.327 -2.365e-13 8.43824 7.46815 4.823e+05
0.750 0.200 0.229 3.1891822 1.077 50.985 33.822 33.597 33.429 -1000.000 33.822 -1000.000  0.770 3.517 5.019 31.327 -2.366e-13 8.43900 7.47522 4.821e+05
0.750 0.200 0.229 3.1881822 1.077 50.985 33.822 33.597 33.430 -1000.000 33.822 -1000.000  0.770 3.517 5.019 31.327 -2.368e-13 8.43976 7.48217 4.818e+05
0.750 0.200 0.229 3.1871822 1.076 50.985 33.823 33.597 33.430 -1000.000 33.823 -1000.000  0.770 3.517 5.019 31.327 -2.369e-13 8.44052 7.48900 4.816e+05
0.750 0.200 0.229 3.1861822 1.076 50.985 33.823 33.597 33.430 -1000.000 33.823 -1000.000  0.770 3.517 5.019 31.327 -2.370e-13 8.44128 7.49573 4.813e+05
0.750 0.200 0.229 3.1851822 1.076 50.985 33.823 33.598 33.430 -1000.000 33.823 -1000.000  0.770 3.517 5.019 31.327 -2.371e-13 8.44204 7.50235 4.811e+05
0.750 0.200 0.229 3.1841822 1.076 50.985 33.823 33.598 33.431 -1000.000 33.823 -1000.000  0.770 3.517 5.019 31.327 -2.373e-13 8.44279 7.50887 4.808e+05
0.750 0.200 0.229 3.1831822 1.076 50.985 33.824 33.598 33.431 -1000.000 33.824 -1000.000  0.770 3.517 5.019 31.327 -2.374e-13 8.44354 7.51529 4.806e+05
0.750 0.200 0.229 3.1821822 1.075 50.985 33.824 33.599 33.431 -1000.000 33.824 -1000.000  0.770 3.517 5.019 31.327 -2.375e-13 8.44429 7.52161 4.803e+05
0.750 0.200 0.229 3.1811822 1.075 50.985 33.824 33.599 33.432 -1000.000 33.824 -1000.000  0.770 3.517 5.019 31.327 -2.376e-13 8.44504 7.52784 4.800e+05
0.750 0.200 0.229 3.1801822 1.075 50.985 33.825 33.599 33.432 -1000.000 33.825 -1000.000  0.770 3.517 5.019 31.327 -2.378e-13 8.44579 7.53398 4.798e+05
0.750 0.200 0.229 3.1791822 1.075 50.985 33.825 33.600 33.432 -1000.000 33.825 -1000.000  0.770 3.517 5.019 31.327 -2.379e-13 8.44653 7.54002 4.795e+05
0.750 0.200 0.229 3.1781822 1.074 50.984 33.825 33.600 33.433 -1000.000 33.825 -1000.000  0.770 3.517 5.019 31.327 -2.380e-13 8.44728 7.54599 4.793e+05
0.750 0.200 0.229 3.1771822 1.074 50.984 33.826 33.600 33.433 -1000.000 33.826 -1000.000  0.770 3.517 5.019 31.327 -2.381e-13 8.44802 7.55186 4.790e+05
0.750 0.200 0.229 3.1761822 1.074 50.984 33.826 33.601 33.433 -1000.000 33.826 -1000.000  0.770 3.517 5.019 31.327 -2.383e-13 8.44876 7.55766 4.788e+05
0.750 0.200 0.229 3.1751822 1.074 50.984 33.826 33.601 33.434 -1000.000 33.826 -1000.000  0.770 3.517 5.019 31.327 -2.384e-13 8.44950 7.56338 4.785e+05
0.750 0.200 0.229 3.1741822 1.073 50.984 33.827 33.601 33.434 -1000.000 33.827 -1000.000  0.770 3.517 5.019 31.327 -2.385e-13 8.45024 7.56902 4.783e+05
0.750 0.200 0.229 3.1731822 1.073 50.984 33.827 33.602 33.434 -1000.000 33.827 -1000.000  0.770 3.517 5.019 31.327 -2.386e-13 8.45097 7.57458 4.780e+05
0.750 0.200 0.229 3.1721822 1.073 50.984 33.827 33.602 33.435 -1000.000 33.827 -1000.000  0.770 3.517 5.019 31.327 -2.388e-13 8.45171 7.58007 4.778e+05
0.750 0.200 0.229 3.1711822 1.073 50.984 33.828 33.602 33.435 -1000.000 33.828 -1000.000  0.770 3.517 5.019 31.327 -2.389e-13 8.45244 7.58549 4.775e+05
0.750 0.200 0.229 3.1701822 1.073 50.984 33.828 33.603 33.435 -1000.000 33.828 -1000.000  0.770 3.517 5.019 31.327 -2.390e-13 8.45317 7.59084 4.773e+05
0.750 0.200 0.229 3.1691822 1.072 50.984 33.828 33.603 33.436 -1000.000 33.828 -1000.000  0.770 3.517 5.019 31.327 -2.391e-13 8.45390 7.59613 4.770e+05
0.750 0.200 0.229 3.1681822 1.072 50.984 33.829 33.603 33.436 -1000.000 33.829 -1000.000  0.770 3.517 5.019 31.327 -2.393e-13 8.45463 7.60134 4.768e+05
0.750 0.200 0.229 3.1671822 1.072 50.984 33.829 33.604 33.436 -1000.000 33.829 -1000.000  0.770 3.517 5.019 31.327 -2.394e-13 8.45535 7.60649 4.765e+05
0.750 0.200 0.229 3.1661822 1.072 50.984 33.829 33.604 33.437 -1000.000 33.829 -1000.000  0.770 3.517 5.019 31.327 -2.395e-13 8.45608 7.61158 4.763e+05
0.750 0.200 0.229 3.1651822 1.071 50.984 33.830 33.604 33.437 -1000.000 33.830 -1000.000  0.770 3.517 5.019 31.327 -2.396e-13 8.45680 7.61661 4.760e+05
0.750 0.200 0.229 3.1641822 1.071 50.984 33.830 33.604 33.437 -1000.000 33.830 -1000.000  0.770 3.517 5.019 31.327 -2.398e-13 8.45752 7.62158 4.758e+05
0.750 0.200 0.229 3.1631822 1.071 50.984 33.830 33.605 33.438 -1000.000 33.830 -1000.000  0.770 3.517 5.019 31.327 -2.399e-13 8.45824 7.62649 4.755e+05
0.750 0.200 0.229 3.1621822 1.071 50.984 33.831 33.605 33.438 -1000.000 33.831 -1000.000  0.770 3.517 5.019 31.327 -2.400e-13 8.45896 7.63134 4.753e+05
0.750 0.200 0.229 3.1611822 1.071 50.984 33.831 33.605 33.438 -1000.000 33.831 -1000.000  0.770 3.517 5.019 31.327 -2.401e-13 8.45967 7.63613 4.750e+05
0.750 0.200 0.229 3.1601822 1.070 50.984 33.831 33.606 33.438 -1000.000 33.831 -1000.000  0.770 3.517 5.019 31.327 -2.403e-13 8.46039 7.64087 4.748e+05
0.750 0.200 0.229 3.1591822 1.070 50.984 33.831 33.606 33.439 -1000.000 33.831 -1000.000  0.770 3.517 5.019 31.327 -2.404e-13 8.46110 7.64556 4.745e+05
0.750 0.200 0.229 3.1581822 1.070 50.984 33.832 33.606 33.439 -1000.000 33.832 -1000.000  0.770 3.517 5.019 31.327 -2.405e-13 8.46181 7.65019 4.743e+05
0.750 0.200 0.229 3.1571822 1.070 50.983 33.832 33.607 33.439 -1000.000 33.832 -1000.000  0.770 3.517 5.019 31.327 -2.407e-13 8.46252 7.65477 4.740e+05
0.750 0.200 0.229 3.1561822 1.069 50.983 33.832 33.607 33.440 -1000.000 33.832 -1000.000  0.770 3.517 5.019 31.327 -2.408e-13 8.46323 7.65931 4.738e+05
0.750 0.200 0.229 3.1551822 1.069 50.983 33.833 33.607 33.440 -1000.000 33.833 -1000.000  0.770 3.517 5.019 31.327 -2.409e-13 8.46394 7.66379 4.735e+05
0.750 0.200 0.229 3.1541822 1.069 50.983 33.833 33.608 33.440 -1000.000 33.833 -1000.000  0.770 3.517 5.019 31.327 -2.410e-13 8.46465 7.66822 4.733e+05
0.750 0.200 0.229 3.1531822 1.069 50.983 33.833 33.608 33.441 -1000.000 33.833 -1000.000  0.770 3.517 5.019 31.327 -2.412e-13 8.46535 7.67261 4.730e+05
0.750 0.200 0.229 3.1521822 1.069 50.983 33.834 33.608 33.441 -1000.000 33.834 -1000.000  0.770 3.517 5.019 31.327 -2.413e-13 8.46605 7.67695 4.728e+05
0.750 0.200 0.229 3.1511822 1.068 50.983 33.834 33.609 33.441 -1000.000 33.834 -1000.000  0.770 3.517 5.019 31.327 -2.414e-13 8.46675 7.68125 4.725e+05
0.750 0.200 0.229 3.1501822 1.068 50.983 33.834 33.609 33.442 -1000.000 33.834 -1000.000  0.770 3.517 5.019 31.327 -2.415e-13 8.46745 7.68550 4.723e+05
0.750 0.200 0.229 3.1491822 1.068 50.983 33.835 33.609 33.442 -1000.000 33.835 -1000.000  0.770 3.517 5.019 31.327 -2.417e-13 8.46815 7.68971 4.720e+05
0.750 0.200 0.229 3.1481822 1.068 50.983 33.835 33.610 33.442 -1000.000 33.835 -1000.000  0.770 3.517 5.019 31.327 -2.418e-13 8.46885 7.69388 4.718e+05
0.750 0.200 0.229 3.1471822 1.067 50.983 33.835 33.610 33.443 -1000.000 33.835 -1000.000  0.770 3.517 5.019 31.327 -2.419e-13 8.46954 7.69800 4.715e+05
0.750 0.200 0.229 3.1461822 1.067 50.983 33.836 33.610 33.443 -1000.000 33.836 -1000.000  0.770 3.517 5.019 31.327 -2.421e-13 8.47024 7.70208 4.713e+05
0.750 0.200 0.229 3.1451822 1.067 50.983 33.836 33.611 33.443 -1000.000 33.836 -1000.000  0.770 3.517 5.019 31.327 -2.422e-13 8.47093 7.70613 4.710e+05
0.750 0.200 0.229 3.1441822 1.067 50.983 33.836 33.611 33.444 -1000.000 33.836 -1000.000  0.770 3.517 5.019 31.327 -2.423e-13 8.47162 7.71013 4.708e+05
0.750 0.200 0.229 3.1431822 1.066 50.983 33.837 33.611 33.444 -1000.000 33.837 -1000.000  0.770 3.517 5.019 31.327 -2.424e-13 8.47231 7.71410 4.705e+05
0.750 0.200 0.229 3.1421822 1.066 50.983 33.837 33.612 33.444 -1000.000 33.837 -1000.000  0.770 3.517 5.019 31.327 -2.426e-13 8.47300 7.71802 4.703e+05
0.750 0.200 0.229 3.1411822 1.066 50.983 33.837 33.612 33.445 -1000.000 33.837 -1000.000  0.770 3.517 5.019 31.327 -2.427e-13 8.47368 7.72191 4.700e+05
0.750 0.200 0.229 3.1401822 1.066 50.983 33.838 33.612 33.445 -1000.000 33.838 -1000.000  0.770 3.517 5.019 31.327 -2.428e-13 8.47437 7.72577 4.698e+05
0.750 0.200 0.229 3.1391822 1.066 50.983 33.838 33.613 33.445 -1000.000 33.838 -1000.000  0.770 3.517 5.019 31.327 -2.430e-13 8.47505 7.72958 4.695e+05
0.750 0.200 0.229 3.1381822 1.065 50.983 33.838 33.613 33.446 -1000.000 33.838 -1000.000  0.770 3.517 5.019 31.327 -2.431e-13 8.47573 7.73337 4.693e+05
0.750 0.200 0.229 3.1371822 1.065 50.983 33.839 33.613 33.446 -1000.000 33.839 -1000.000  0.770 3.517 5.019 31.327 -2.432e-13 8.47641 7.73711 4.690e+05
0.750 0.200 0.229 3.1361822 1.065 50.983 33.839 33.614 33.446 -1000.000 33.839 -1000.000  0.770 3.517 5.019 31.327 -2.433e-13 8.47709 7.74083 4.688e+05
0.750 0.200 0.229 3.1351822 1.065 50.982 33.839 33.614 33.447 -1000.000 33.839 -1000.000  0.770 3.517 5.019 31.327 -2.435e-13 8.47777 7.74451 4.685e+05
0.750 0.200 0.229 3.1341822 1.064 50.982 33.840 33.614 33.447 -1000.000 33.840 -1000.000  0.770 3.517 5.019 31.327 -2.436e-13 8.47845 7.74815 4.683e+05
0.750 0.200 0.229 3.1331822 1.064 50.982 33.840 33.614 33.447 -1000.000 33.840 -1000.000  0.770 3.517 5.019 31.327 -2.437e-13 8.47912 7.75177 4.680e+05
0.750 0.200 0.229 3.1321822 1.064 50.982 33.840 33.615 33.447 -1000.000 33.840 -1000.000  0.770 3.517 5.019 31.327 -2.439e-13 8.47980 7.75535 4.678e+05
0.750 0.200 0.229 3.1311822 1.064 50.982 33.841 33.615 33.448 -1000.000 33.841 -1000.000  0.770 3.517 5.019 31.327 -2.440e-13 8.48047 7.75890 4.675e+05
0.750 0.200 0.229 3.1301822 1.064 50.982 33.841 33.615 33.448 -1000.000 33.841 -1000.000  0.770 3.517 5.019 31.327 -2.441e-13 8.48114 7.76243 4.673e+05
0.750 0.200 0.229 3.1291822 1.063 50.982 33.841 33.616 33.448 -1000.000 33.841 -1000.000  0.770 3.517 5.019 31.327 -2.443e-13 8.48181 7.76592 4.670e+05
0.750 0.200 0.229 3.1281822 1.063 50.982 33.841 33.616 33.449 -1000.000 33.841 -1000.000  0.770 3.517 5.019 31.327 -2.444e-13 8.48248 7.76938 4.668e+05
0.750 0.200 0.229 3.1271822 1.063 50.982 33.842 33.616 33.449 -1000.000 33.842 -1000.000  0.770 3.517 5.019 31.327 -2.445e-13 8.48314 7.77281 4.665e+05
0.750 0.200 0.229 3.1261822 1.063 50.982 33.842 33.617 33.449 -1000.000 33.842 -1000.000  0.770 3.517 5.019 31.327 -2.446e-13 8.48381 7.77621 4.663e+05
0.750 0.200 0.229 3.1251822 1.062 50.982 33.842 33.617 33.450 -1000.000 33.842 -1000.000  0.770 3.517 5.019 31.327 -2.448e-13 8.48447 7.77959 4.660e+05
0.750 0.200 0.229 3.1241822 1.062 50.982 33.843 33.617 33.450 -1000.000 33.843 -1000.000  0.770 3.517 5.019 31.327 -2.449e-13 8.48513 7.78294 4.658e+05
0.750 0.200 0.229 3.1231822 1.062 50.982 33.843 33.618 33.450 -1000.000 33.843 -1000.000  0.770 3.517 5.019 31.327 -2.450e-13 8.48580 7.78626 4.655e+05
0.750 0.200 0.229 3.1221822 1.062 50.982 33.843 33.618 33.451 -1000.000 33.843 -1000.000  0.770 3.517 5.019 31.327 -2.452e-13 8.48646 7.78955 4.653e+05
0.750 0.200 0.229 3.1211822 1.061 50.982 33.844 33.618 33.451 -1000.000 33.844 -1000.000  0.770 3.517 5.019 31.327 -2.453e-13 8.48711 7.79282 4.651e+05
0.750 0.200 0.229 3.1201822 1.061 50.982 33.844 33.619 33.451 -1000.000 33.844 -1000.000  0.770 3.517 5.019 31.327 -2.454e-13 8.48777 7.79606 4.648e+05
0.750 0.200 0.229 3.1191822 1.061 50.982 33.844 33.619 33.452 -1000.000 33.844 -1000.000  0.770 3.517 5.019 31.327 -2.456e-13 8.48843 7.79927 4.646e+05
0.750 0.200 0.229 3.1181822 1.061 50.982 33.845 33.619 33.452 -1000.000 33.845 -1000.000  0.770 3.517 5.019 31.327 -2.457e-13 8.48908 7.80246 4.643e+05
0.750 0.200 0.229 3.1171822 1.061 50.982 33.845 33.620 33.452 -1000.000 33.845 -1000.000  0.770 3.517 5.019 31.327 -2.458e-13 8.48973 7.80563 4.641e+05
0.750 0.200 0.229 3.1161822 1.060 50.982 33.845 33.620 33.453 -1000.000 33.845 -1000.000  0.770 3.517 5.019 31.327 -2.460e-13 8.49039 7.80877 4.638e+05
0.750 0.200 0.229 3.1151822 1.060 50.982 33.846 33.620 33.453 -1000.000 33.846 -1000.000  0.770 3.517 5.019 31.327 -2.461e-13 8.49104 7.81188 4.636e+05
0.750 0.200 0.229 3.1141822 1.060 50.982 33.846 33.621 33.453 -1000.000 33.846 -1000.000  0.770 3.517 5.019 31.327 -2.462e-13 8.49169 7.81497 4.633e+05
0.750 0.200 0.229 3.1131822 1.060 50.981 33.846 33.621 33.454 -1000.000 33.846 -1000.000  0.770 3.517 5.019 31.327 -2.464e-13 8.49233 7.81804 4.631e+05
0.750 0.200 0.229 3.1121822 1.059 50.981 33.847 33.621 33.454 -1000.000 33.847 -1000.000  0.770 3.517 5.019 31.327 -2.465e-13 8.49298 7.82109 4.628e+05
0.750 0.200 0.229 3.1111822 1.059 50.981 33.847 33.622 33.454 -1000.000 33.847 -1000.000  0.770 3.517 5.019 31.327 -2.466e-13 8.49362 7.82411 4.626e+05
0.750 0.200 0.229 3.1101822 1.059 50.981 33.847 33.622 33.455 -1000.000 33.847 -1000.000  0.770 3.517 5.019 31.327 -2.467e-13 8.49427 7.82711 4.623e+05
0.750 0.200 0.229 3.1091822 1.059 50.981 33.848 33.622 33.455 -1000.000 33.848 -1000.000  0.770 3.517 5.019 31.327 -2.469e-13 8.49491 7.83009 4.621e+05
0.750 0.200 0.229 3.1081822 1.059 50.981 33.848 33.623 33.455 -1000.000 33.848 -1000.000  0.770 3.517 5.019 31.327 -2.470e-13 8.49555 7.83304 4.618e+05
0.750 0.200 0.229 3.1071822 1.058 50.981 33.848 33.623 33.456 -1000.000 33.848 -1000.000  0.770 3.517 5.019 31.327 -2.471e-13 8.49619 7.83598 4.616e+05
0.750 0.200 0.229 3.1061822 1.058 50.981 33.849 33.623 33.456 -1000.000 33.849 -1000.000  0.770 3.517 5.019 31.327 -2.473e-13 8.49683 7.83889 4.613e+05
0.750 0.200 0.229 3.1051822 1.058 50.981 33.849 33.624 33.456 -1000.000 33.849 -1000.000  0.770 3.517 5.019 31.327 -2.474e-13 8.49747 7.84178 4.611e+05
0.750 0.200 0.229 3.1041822 1.058 50.981 33.849 33.624 33.457 -1000.000 33.849 -1000.000  0.770 3.517 5.019 31.327 -2.475e-13 8.49810 7.84466 4.608e+05
0.750 0.200 0.229 3.1031822 1.057 50.981 33.850 33.624 33.457 -1000.000 33.850 -1000.000  0.770 3.517 5.019 31.327 -2.477e-13 8.49874 7.84751 4.606e+05
0.750 0.200 0.229 3.1021822 1.057 50.981 33.850 33.625 33.457 -1000.000 33.850 -1000.000  0.770 3.517 5.019 31.327 -2.478e-13 8.49937 7.85034 4.603e+05
0.750 0.200 0.229 3.1011822 1.057 50.981 33.850 33.625 33.458 -1000.000 33.850 -1000.000  0.770 3.517 5.019 31.327 -2.479e-13 8.50001 7.85315 4.601e+05
0.750 0.200 0.229 3.1001822 1.057 50.981 33.851 33.625 33.458 -1000.000 33.851 -1000.000  0.770 3.517 5.019 31.327 -2.481e-13 8.50064 7.85594 4.598e+05
0.750 0.200 0.229 3.0991822 1.057 50.981 33.851 33.626 33.458 -1000.000 33.851 -1000.000  0.770 3.517 5.019 31.327 -2.482e-13 8.50127 7.85871 4.596e+05
0.750 0.200 0.229 3.0981822 1.056 50.981 33.851 33.626 33.459 -1000.000 33.851 -1000.000  0.770 3.517 5.019 31.327 -2.483e-13 8.50190 7.86147 4.594e+05
0.750 0.200 0.229 3.0971822 1.056 50.981 33.852 33.626 33.459 -1000.000 33.852 -1000.000  0.770 3.517 5.019 31.327 -2.485e-13 8.50252 7.86420 4.591e+05
0.750 0.200 0.229 3.0961822 1.056 50.981 33.852 33.627 33.459 -1000.000 33.852 -1000.000  0.770 3.517 5.019 31.327 -2.486e-13 8.50315 7.86692 4.589e+05
0.750 0.200 0.229 3.0951822 1.056 50.981 33.852 33.627 33.460 -1000.000 33.852 -1000.000  0.770 3.517 5.019 31.327 -2.487e-13 8.50377 7.86961 4.586e+05
0.750 0.200 0.229 3.0941822 1.055 50.981 33.853 33.627 33.460 -1000.000 33.853 -1000.000  0.770 3.517 5.019 31.327 -2.489e-13 8.50440 7.87229 4.584e+05
0.750 0.200 0.229 3.0931822 1.055 50.981 33.853 33.627 33.460 -1000.000 33.853 -1000.000  0.770 3.517 5.019 31.327 -2.490e-13 8.50502 7.87495 4.581e+05
0.750 0.200 0.229 3.0921822 1.055 50.980 33.853 33.628 33.461 -1000.000 33.853 -1000.000  0.770 3.517 5.019 31.327 -2.491e-13 8.50564 7.87760 4.579e+05
0.750 0.200 0.229 3.0911822 1.055 50.980 33.854 33.628 33.461 -1000.000 33.854 -1000.000  0.770 3.517 5.019 31.327 -2.493e-13 8.50626 7.88023 4.576e+05
0.750 0.200 0.229 3.0901822 1.054 50.980 33.854 33.628 33.461 -1000.000 33.854 -1000.000  0.770 3.517 5.019 31.327 -2.494e-13 8.50688 7.88283 4.574e+05
0.750 0.200 0.229 3.0891822 1.054 50.980 33.854 33.629 33.461 -1000.000 33.854 -1000.000  0.770 3.517 5.019 31.327 -2.495e-13 8.50750 7.88543 4.571e+05
0.750 0.200 0.229 3.0881822 1.054 50.980 33.855 33.629 33.462 -1000.000 33.855 -1000.000  0.770 3.517 5.019 31.327 -2.497e-13 8.50811 7.88800 4.569e+05
0.750 0.200 0.229 3.0871822 1.054 50.980 33.855 33.629 33.462 -1000.000 33.855 -1000.000  0.770 3.517 5.019 31.327 -2.498e-13 8.50873 7.89056 4.566e+05
0.750 0.200 0.229 3.0861822 1.054 50.980 33.855 33.630 33.462 -1000.000 33.855 -1000.000  0.770 3.517 5.019 31.327 -2.500e-13 8.50934 7.89310 4.564e+05
0.750 0.200 0.229 3.0851822 1.053 50.980 33.855 33.630 33.463 -1000.000 33.855 -1000.000  0.770 3.517 5.019 31.327 -2.501e-13 8.50995 7.89563 4.561e+05
0.750 0.200 0.229 3.0841822 1.053 50.980 33.856 33.630 33.463 -1000.000 33.856 -1000.000  0.770 3.517 5.019 31.327 -2.502e-13 8.51057 7.89814 4.559e+05
0.750 0.200 0.229 3.0831822 1.053 50.980 33.856 33.631 33.463 -1000.000 33.856 -1000.000  0.770 3.517 5.019 31.327 -2.504e-13 8.51118 7.90064 4.557e+05
0.750 0.200 0.229 3.0821822 1.053 50.980 33.856 33.631 33.464 -1000.000 33.856 -1000.000  0.770 3.517 5.019 31.327 -2.505e-13 8.51179 7.90312 4.554e+05
0.750 0.200 0.229 3.0811822 1.052 50.980 33.857 33.631 33.464 -1000.000 33.857 -1000.000  0.770 3.517 5.019 31.327 -2.506e-13 8.51239 7.90558 4.552e+05
0.750 0.200 0.229 3.0801822 1.052 50.980 33.857 33.632 33.464 -1000.000 33.857 -1000.000  0.770 3.517 5.019 31.327 -2.508e-13 8.51300 7.90803 4.549e+05
0.750 0.200 0.229 3.0791822 1.052 50.980 33.857 33.632 33.465 -1000.000 33.857 -1000.000  0.770 3.517 5.019 31.327 -2.509e-13 8.51361 7.91046 4.547e+05
0.750 0.200 0.229 3.0781822 1.052 50.980 33.858 33.632 33.465 -1000.000 33.858 -1000.000  0.770 3.517 5.019 31.327 -2.510e-13 8.51421 7.91288 4.544e+05
0.750 0.200 0.229 3.0771822 1.051 50.980 33.858 33.633 33.465 -1000.000 33.858 -1000.000  0.770 3.517 5.019 31.327 -2.512e-13 8.51481 7.91528 4.542e+05
0.750 0.200 0.229 3.0761822 1.051 50.980 33.858 33.633 33.466 -1000.000 33.858 -1000.000  0.770 3.517 5.019 31.327 -2.513e-13 8.51542 7.91767 4.539e+05
0.750 0.200 0.229 3.0751822 1.051 50.980 33.859 33.633 33.466 -1000.000 33.859 -1000.000  0.770 3.517 5.019 31.327 -2.514e-13 8.51602 7.92005 4.537e+05
0.750 0.200 0.229 3.0741822 1.051 50.980 33.859 33.634 33.466 -1000.000 33.859 -1000.000  0.770 3.517 5.019 31.327 -2.516e-13 8.51662 7.92241 4.534e+05
0.750 0.200 0.229 3.0731822 1.051 50.980 33.859 33.634 33.467 -1000.000 33.859 -1000.000  0.770 3.517 5.019 31.327 -2.517e-13 8.51721 7.92476 4.532e+05
0.750 0.200 0.229 3.0721822 1.050 50.980 33.860 33.634 33.467 -1000.000 33.860 -1000.000  0.770 3.517 5.019 31.327 -2.519e-13 8.51781 7.92709 4.529e+05
0.750 0.200 0.229 3.0711822 1.050 50.979 33.860 33.635 33.467 -1000.000 33.860 -1000.000  0.770 3.517 5.019 31.327 -2.520e-13 8.51841 7.92941 4.527e+05
0.750 0.200 0.229 3.0701822 1.050 50.979 33.860 33.635 33.468 -1000.000 33.860 -1000.000  0.770 3.517 5.019 31.327 -2.521e-13 8.51900 7.93171 4.525e+05
0.750 0.200 0.229 3.0691822 1.050 50.979 33.861 33.635 33.468 -1000.000 33.861 -1000.000  0.770 3.517 5.019 31.327 -2.523e-13 8.51960 7.93401 4.522e+05
0.750 0.200 0.229 3.0681822 1.049 50.979 33.861 33.636 33.468 -1000.000 33.861 -1000.000  0.770 3.517 5.019 31.327 -2.524e-13 8.52019 7.93629 4.520e+05
0.750 0.200 0.229 3.0671822 1.049 50.979 33.861 33.636 33.469 -1000.000 33.861 -1000.000  0.770 3.517 5.019 31.327 -2.525e-13 8.52078 7.93855 4.517e+05
0.750 0.200 0.229 3.0661822 1.049 50.979 33.862 33.636 33.469 -1000.000 33.862 -1000.000  0.770 3.517 5.019 31.327 -2.527e-13 8.52137 7.94080 4.515e+05
0.750 0.200 0.229 3.0651822 1.049 50.979 33.862 33.637 33.469 -1000.000 33.862 -1000.000  0.770 3.517 5.019 31.327 -2.528e-13 8.52196 7.94304 4.512e+05
0.750 0.200 0.229 3.0641822 1.049 50.979 33.862 33.637 33.470 -1000.000 33.862 -1000.000  0.770 3.517 5.019 31.327 -2.530e-13 8.52255 7.94527 4.510e+05
0.750 0.200 0.229 3.0631822 1.048 50.979 33.863 33.637 33.470 -1000.000 33.863 -1000.000  0.770 3.517 5.019 31.327 -2.531e-13 8.52314 7.94749 4.507e+05
0.750 0.200 0.229 3.0621822 1.048 50.979 33.863 33.638 33.470 -1000.000 33.863 -1000.000  0.770 3.517 5.019 31.327 -2.532e-13 8.52372 7.94969 4.505e+05
0.750 0.200 0.229 3.0611822 1.048 50.979 33.863 33.638 33.471 -1000.000 33.863 -1000.000  0.770 3.517 5.019 31.327 -2.534e-13 8.52431 7.95188 4.502e+05
0.750 0.200 0.229 3.0601822 1.048 50.979 33.864 33.638 33.471 -1000.000 33.864 -1000.000  0.770 3.517 5.019 31.327 -2.535e-13 8.52489 7.95406 4.500e+05
0.750 0.200 0.229 3.0591822 1.047 50.979 33.864 33.639 33.471 -1000.000 33.864 -1000.000  0.770 3.517 5.019 31.327 -2.536e-13 8.52548 7.95622 4.498e+05
0.750 0.200 0.229 3.0581822 1.047 50.979 33.864 33.639 33.472 -1000.000 33.864 -1000.000  0.770 3.517 5.019 31.327 -2.538e-13 8.52606 7.95838 4.495e+05
0.750 0.200 0.229 3.0571822 1.047 50.979 33.865 33.639 33.472 -1000.000 33.865 -1000.000  0.770 3.517 5.019 31.327 -2.539e-13 8.52664 7.96052 4.493e+05
0.750 0.200 0.229 3.0561822 1.047 50.979 33.865 33.640 33.472 -1000.000 33.865 -1000.000  0.770 3.517 5.019 31.327 -2.541e-13 8.52722 7.96265 4.490e+05
0.750 0.200 0.229 3.0551822 1.046 50.979 33.865 33.640 33.473 -1000.000 33.865 -1000.000  0.770 3.517 5.019 31.327 -2.542e-13 8.52780 7.96477 4.488e+05
0.750 0.200 0.229 3.0541822 1.046 50.979 33.866 33.640 33.473 -1000.000 33.866 -1000.000  0.770 3.517 5.019 31.327 -2.543e-13 8.52837 7.96687 4.485e+05
0.750 0.200 0.229 3.0531822 1.046 50.979 33.866 33.641 33.473 -1000.000 33.866 -1000.000  0.770 3.517 5.019 31.327 -2.545e-13 8.52895 7.96897 4.483e+05
0.750 0.200 0.229 3.0521822 1.046 50.979 33.866 33.641 33.474 -1000.000 33.866 -1000.000  0.770 3.517 5.019 31.327 -2.546e-13 8.52953 7.97106 4.480e+05
0.750 0.200 0.229 3.0511822 1.046 50.979 33.867 33.641 33.474 -1000.000 33.867 -1000.000  0.770 3.517 5.019 31.327 -2.548e-13 8.53010 7.97313 4.478e+05
0.750 0.200 0.229 3.0501822 1.045 50.979 33.867 33.642 33.474 -1000.000 33.867 -1000.000  0.770 3.517 5.019 31.327 -2.549e-13 8.53067 7.97519 4.476e+05
0.750 0.200 0.229 3.0491822 1.045 50.978 33.867 33.642 33.475 -1000.000 33.867 -1000.000  0.770 3.517 5.019 31.327 -2.550e-13 8.53125 7.97724 4.473e+05
0.750 0.200 0.229 3.0481822 1.045 50.978 33.868 33.642 33.475 -1000.000 33.868 -1000.000  0.770 3.517 5.019 31.327 -2.552e-13 8.53182 7.97929 4.471e+05
0.750 0.200 0.229 3.0471822 1.045 50.978 33.868 33.643 33.475 -1000.000 33.868 -1000.000  0.770 3.517 5.019 31.327 -2.553e-13 8.53239 7.98132 4.468e+05
0.750 0.200 0.229 3.0461822 1.044 50.978 33.868 33.643 33.476 -1000.000 33.868 -1000.000  0.770 3.517 5.019 31.327 -2.554e-13 8.53296 7.98334 4.466e+05
0.750 0.200 0.229 3.0451822 1.044 50.978 33.869 33.643 33.476 -1000.000 33.869 -1000.000  0.770 3.517 5.019 31.327 -2.556e-13 8.53352 7.98535 4.463e+05
0.750 0.200 0.229 3.0441822 1.044 50.978 33.869 33.644 33.476 -1000.000 33.869 -1000.000  0.770 3.517 5.019 31.327 -2.557e-13 8.53409 7.98735 4.461e+05
0.750 0.200 0.229 3.0431822 1.044 50.978 33.869 33.644 33.477 -1000.000 33.869 -1000.000  0.770 3.517 5.019 31.327 -2.559e-13 8.53466 7.98933 4.458e+05
0.750 0.200 0.229 3.0421822 1.044 50.978 33.870 33.644 33.477 -1000.000 33.870 -1000.000  0.770 3.517 5.019 31.327 -2.560e-13 8.53522 7.99131 4.456e+05
0.750 0.200 0.229 3.0411822 1.043 50.978 33.870 33.645 33.477 -1000.000 33.870 -1000.000  0.770 3.517 5.019 31.327 -2.561e-13 8.53578 7.99328 4.454e+05
0.750 0.200 0.229 3.0401822 1.043 50.978 33.870 33.645 33.478 -1000.000 33.870 -1000.000  0.770 3.517 5.019 31.327 -2.563e-13 8.53635 7.99524 4.451e+05
0.750 0.200 0.229 3.0391822 1.043 50.978 33.871 33.645 33.478 -1000.000 33.871 -1000.000  0.770 3.517 5.019 31.327 -2.564e-13 8.53691 7.99719 4.449e+05
0.750 0.200 0.229 3.0381822 1.043 50.978 33.871 33.646 33.478 -1000.000 33.871 -1000.000  0.770 3.517 5.019 31.327 -2.566e-13 8.53747 7.99913 4.446e+05
0.750 0.200 0.229 3.0371822 1.042 50.978 33.871 33.646 33.479 -1000.000 33.871 -1000.000  0.770 3.517 5.019 31.327 -2.567e-13 8.53803 8.00106 4.444e+05
0.750 0.200 0.229 3.0361822 1.042 50.978 33.872 33.646 33.479 -1000.000 33.872 -1000.000  0.770 3.517 5.019 31.327 -2.569e-13 8.53859 8.00298 4.441e+05
0.750 0.200 0.229 3.0351822 1.042 50.978 33.872 33.647 33.479 -1000.000 33.872 -1000.000  0.770 3.517 5.019 31.327 -2.570e-13 8.53914 8.00489 4.439e+05
0.750 0.200 0.229 3.0341822 1.042 50.978 33.872 33.647 33.480 -1000.000 33.872 -1000.000  0.770 3.517 5.019 31.327 -2.571e-13 8.53970 8.00679 4.436e+05
0.750 0.200 0.229 3.0331822 1.041 50.978 33.873 33.647 33.480 -1000.000 33.873 -1000.000  0.770 3.517 5.019 31.327 -2.573e-13 8.54026 8.00868 4.434e+05
0.750 0.200 0.229 3.0321822 1.041 50.978 33.873 33.648 33.480 -1000.000 33.873 -1000.000  0.770 3.517 5.019 31.327 -2.574e-13 8.54081 8.01056 4.432e+05
0.750 0.200 0.229 3.0311822 1.041 50.978 33.873 33.648 33.481 -1000.000 33.873 -1000.000  0.770 3.517 5.019 31.327 -2.576e-13 8.54136 8.01244 4.429e+05
0.750 0.200 0.229 3.0301822 1.041 50.978 33.874 33.648 33.481 -1000.000 33.874 -1000.000  0.770 3.517 5.019 31.327 -2.577e-13 8.54192 8.01430 4.427e+05
0.750 0.200 0.229 3.0291822 1.041 50.978 33.874 33.649 33.481 -1000.000 33.874 -1000.000  0.770 3.517 5.019 31.327 -2.578e-13 8.54247 8.01616 4.424e+05
0.750 0.200 0.229 3.0281822 1.040 50.977 33.874 33.649 33.482 -1000.000 33.874 -1000.000  0.770 3.517 5.019 31.327 -2.580e-13 8.54302 8.01800 4.422e+05
0.750 0.200 0.229 3.0271822 1.040 50.977 33.875 33.649 33.482 -1000.000 33.875 -1000.000  0.770 3.517 5.019 31.327 -2.581e-13 8.54357 8.01984 4.419e+05
0.750 0.200 0.229 3.0261822 1.040 50.977 33.875 33.650 33.482 -1000.000 33.875 -1000.000  0.770 3.517 5.019 31.327 -2.583e-13 8.54412 8.02167 4.417e+05
0.750 0.200 0.229 3.0251822 1.040 50.977 33.875 33.650 33.483 -1000.000 33.875 -1000.000  0.770 3.517 5.019 31.327 -2.584e-13 8.54466 8.02349 4.415e+05
0.750 0.200 0.229 3.0241822 1.039 50.977 33.876 33.650 33.483 -1000.000 33.876 -1000.000  0.770 3.517 5.019 31.327 -2.586e-13 8.54521 8.02530 4.412e+05
0.750 0.200 0.229 3.0231822 1.039 50.977 33.876 33.651 33.483 -1000.000 33.876 -1000.000  0.770 3.517 5.019 31.327 -2.587e-13 8.54575 8.02710 4.410e+05
0.750 0.200 0.229 3.0221822 1.039 50.977 33.876 33.651 33.484 -1000.000 33.876 -1000.000  0.770 3.517 5.019 31.327 -2.588e-13 8.54630 8.02890 4.407e+05
0.750 0.200 0.229 3.0211822 1.039 50.977 33.877 33.651 33.484 -1000.000 33.877 -1000.000  0.770 3.517 5.019 31.327 -2.590e-13 8.54684 8.03068 4.405e+05
0.750 0.200 0.229 3.0201822 1.038 50.977 33.877 33.652 33.484 -1000.000 33.877 -1000.000  0.770 3.517 5.019 31.327 -2.591e-13 8.54738 8.03246 4.402e+05
0.750 0.200 0.229 3.0191822 1.038 50.977 33.877 33.652 33.485 -1000.000 33.877 -1000.000  0.770 3.517 5.019 31.327 -2.593e-13 8.54793 8.03423 4.400e+05
0.750 0.200 0.229 3.0181822 1.038 50.977 33.878 33.652 33.485 -1000.000 33.878 -1000.000  0.770 3.517 5.019 31.327 -2.594e-13 8.54847 8.03599 4.398e+05
0.750 0.200 0.229 3.0171822 1.038 50.977 33.878 33.653 33.485 -1000.000 33.878 -1000.000  0.770 3.517 5.019 31.327 -2.596e-13 8.54901 8.03775 4.395e+05
0.750 0.200 0.229 3.0161822 1.038 50.977 33.878 33.653 33.486 -1000.000 33.878 -1000.000  0.770 3.517 5.019 31.327 -2.597e-13 8.54954 8.03949 4.393e+05
0.750 0.200 0.229 3.0151822 1.037 50.977 33.879 33.653 33.486 -1000.000 33.879 -1000.000  0.770 3.517 5.019 31.327 -2.598e-13 8.55008 8.04123 4.390e+05
0.750 0.200 0.229 3.0141822 1.037 50.977 33.879 33.654 33.486 -1000.000 33.879 -1000.000  0.770 3.517 5.019 31.327 -2.600e-13 8.55062 8.04296 4.388e+05
0.750 0.200 0.229 3.0131822 1.037 50.977 33.879 33.654 33.487 -1000.000 33.879 -1000.000  0.770 3.517 5.019 31.327 -2.601e-13 8.55115 8.04468 4.385e+05
0.750 0.200 0.229 3.0121822 1.037 50.977 33.880 33.654 33.487 -1000.000 33.880 -1000.000  0.770 3.517 5.019 31.327 -2.603e-13 8.55169 8.04639 4.383e+05
0.750 0.200 0.229 3.0111822 1.036 50.977 33.880 33.655 33.487 -1000.000 33.880 -1000.000  0.770 3.517 5.019 31.327 -2.604e-13 8.55222 8.04810 4.381e+05
0.750 0.200 0.229 3.0101822 1.036 50.977 33.880 33.655 33.488 -1000.000 33.880 -1000.000  0.770 3.517 5.019 31.327 -2.606e-13 8.55276 8.04980 4.378e+05
0.750 0.200 0.229 3.0091822 1.036 50.977 33.881 33.655 33.488 -1000.000 33.881 -1000.000  0.770 3.517 5.019 31.327 -2.607e-13 8.55329 8.05149 4.376e+05
0.750 0.200 0.229 3.0081822 1.036 50.976 33.881 33.656 33.488 -1000.000 33.881 -1000.000  0.770 3.517 5.019 31.327 -2.608e-13 8.55382 8.05317 4.373e+05
0.750 0.200 0.229 3.0071822 1.035 50.976 33.881 33.656 33.489 -1000.000 33.881 -1000.000  0.770 3.517 5.019 31.327 -2.610e-13 8.55435 8.05485 4.371e+05
0.750 0.200 0.229 3.0061822 1.035 50.976 33.882 33.656 33.489 -1000.000 33.882 -1000.000  0.770 3.517 5.019 31.327 -2.611e-13 8.55488 8.05652 4.368e+05
0.750 0.200 0.229 3.0051822 1.035 50.976 33.882 33.657 33.489 -1000.000 33.882 -1000.000  0.770 3.517 5.019 31.327 -2.613e-13 8.55541 8.05818 4.366e+05
0.750 0.200 0.229 3.0041822 1.035 50.976 33.882 33.657 33.490 -1000.000 33.882 -1000.000  0.770 3.517 5.019 31.327 -2.614e-13 8.55593 8.05984 4.364e+05
0.750 0.200 0.229 3.0031822 1.035 50.976 33.883 33.657 33.490 -1000.000 33.883 -1000.000  0.770 3.517 5.019 31.327 -2.616e-13 8.55646 8.06148 4.361e+05
0.750 0.200 0.229 3.0021822 1.034 50.976 33.883 33.658 33.490 -1000.000 33.883 -1000.000  0.770 3.517 5.019 31.327 -2.617e-13 8.55698 8.06312 4.359e+05
0.750 0.200 0.229 3.0011822 1.034 50.976 33.883 33.658 33.491 -1000.000 33.883 -1000.000  0.770 3.517 5.019 31.327 -2.619e-13 8.55751 8.06476 4.356e+05
0.750 0.200 0.229 3.0001822 1.034 50.976 33.884 33.658 33.491 -1000.000 33.884 -1000.000  0.770 3.517 5.019 31.327 -2.620e-13 8.55803 8.06638 4.354e+05
0.750 0.200 0.229 2.9991822 1.034 50.976 33.884 33.659 33.491 -1000.000 33.884 -1000.000  0.770 3.517 5.019 31.327 -2.622e-13 8.55856 8.06800 4.352e+05
0.750 0.200 0.229 2.9981822 1.033 50.976 33.884 33.659 33.492 -1000.000 33.884 -1000.000  0.770 3.517 5.019 31.327 -2.623e-13 8.55908 8.06961 4.349e+05
0.750 0.200 0.229 2.9971822 1.033 50.976 33.885 33.659 33.492 -1000.000 33.885 -1000.000  0.770 3.517 5.019 31.327 -2.624e-13 8.55960 8.07122 4.347e+05
0.750 0.200 0.229 2.9961822 1.033 50.976 33.885 33.660 33.492 -1000.000 33.885 -1000.000  0.770 3.517 5.019 31.327 -2.626e-13 8.56012 8.07282 4.344e+05
0.750 0.200 0.229 2.9951822 1.033 50.976 33.886 33.660 33.493 -1000.000 33.886 -1000.000  0.770 3.517 5.019 31.327 -2.627e-13 8.56064 8.07441 4.342e+05
0.750 0.200 0.229 2.9941822 1.033 50.976 33.886 33.660 33.493 -1000.000 33.886 -1000.000  0.770 3.517 5.019 31.327 -2.629e-13 8.56115 8.07599 4.339e+05
0.750 0.200 0.229 2.9931822 1.032 50.976 33.886 33.661 33.493 -1000.000 33.886 -1000.000  0.770 3.517 5.019 31.327 -2.630e-13 8.56167 8.07757 4.337e+05
0.750 0.200 0.229 2.9921822 1.032 50.976 33.887 33.661 33.494 -1000.000 33.887 -1000.000  0.770 3.517 5.019 31.327 -2.632e-13 8.56219 8.07914 4.335e+05
0.750 0.200 0.229 2.9911822 1.032 50.976 33.887 33.661 33.494 -1000.000 33.887 -1000.000  0.770 3.517 5.019 31.327 -2.633e-13 8.56270 8.08071 4.332e+05
0.750 0.200 0.229 2.9901822 1.032 50.976 33.887 33.662 33.494 -1000.000 33.887 -1000.000  0.770 3.517 5.019 31.327 -2.635e-13 8.56322 8.08227 4.330e+05
0.750 0.200 0.229 2.9891822 1.031 50.976 33.888 33.662 33.495 -1000.000 33.888 -1000.000  0.770 3.517 5.019 31.327 -2.636e-13 8.56373 8.08382 4.327e+05
0.750 0.200 0.229 2.9881822 1.031 50.976 33.888 33.662 33.495 -1000.000 33.888 -1000.000  0.770 3.517 5.019 31.327 -2.638e-13 8.56424 8.08536 4.325e+05
0.750 0.200 0.229 2.9871822 1.031 50.975 33.888 33.663 33.496 -1000.000 33.888 -1000.000  0.770 3.517 5.019 31.327 -2.639e-13 8.56475 8.08690 4.323e+05
0.750 0.200 0.229 2.9861822 1.031 50.975 33.889 33.663 33.496 -1000.000 33.889 -1000.000  0.770 3.517 5.019 31.327 -2.641e-13 8.56527 8.08844 4.320e+05
0.750 0.200 0.229 2.9851822 1.030 50.975 33.889 33.664 33.496 -1000.000 33.889 -1000.000  0.770 3.517 5.019 31.327 -2.642e-13 8.56578 8.08996 4.318e+05
0.750 0.200 0.229 2.9841822 1.030 50.975 33.889 33.664 33.497 -1000.000 33.889 -1000.000  0.770 3.517 5.019 31.327 -2.644e-13 8.56628 8.09149 4.315e+05
0.750 0.200 0.229 2.9831822 1.030 50.975 33.890 33.664 33.497 -1000.000 33.890 -1000.000  0.770 3.517 5.019 31.327 -2.645e-13 8.56679 8.09300 4.313e+05
0.750 0.200 0.229 2.9821822 1.030 50.975 33.890 33.665 33.497 -1000.000 33.890 -1000.000  0.770 3.517 5.019 31.327 -2.647e-13 8.56730 8.09451 4.310e+05
0.750 0.200 0.229 2.9811822 1.030 50.975 33.890 33.665 33.498 -1000.000 33.890 -1000.000  0.770 3.517 5.019 31.327 -2.648e-13 8.56781 8.09601 4.308e+05
0.750 0.200 0.229 2.9801822 1.029 50.975 33.891 33.665 33.498 -1000.000 33.891 -1000.000  0.770 3.517 5.019 31.327 -2.649e-13 8.56831 8.09751 4.306e+05
0.750 0.200 0.229 2.9791822 1.029 50.975 33.891 33.666 33.498 -1000.000 33.891 -1000.000  0.770 3.517 5.019 31.327 -2.651e-13 8.56882 8.09900 4.303e+05
0.750 0.200 0.229 2.9781822 1.029 50.975 33.891 33.666 33.499 -1000.000 33.891 -1000.000  0.770 3.517 5.019 31.327 -2.652e-13 8.56932 8.10048 4.301e+05
0.750 0.200 0.229 2.9771822 1.029 50.975 33.892 33.666 33.499 -1000.000 33.892 -1000.000  0.770 3.517 5.019 31.327 -2.654e-13 8.56982 8.10196 4.298e+05
0.750 0.200 0.229 2.9761822 1.028 50.975 33.892 33.667 33.499 -1000.000 33.892 -1000.000  0.770 3.517 5.019 31.327 -2.655e-13 8.57033 8.10343 4.296e+05
0.750 0.200 0.229 2.9751822 1.028 50.975 33.892 33.667 33.500 -1000.000 33.892 -1000.000  0.770 3.517 5.019 31.327 -2.657e-13 8.57083 8.10490 4.294e+05
0.750 0.200 0.229 2.9741822 1.028 50.975 33.893 33.667 33.500 -1000.000 33.893 -1000.000  0.770 3.517 5.019 31.327 -2.658e-13 8.57133 8.10636 4.291e+05
0.750 0.200 0.229 2.9731822 1.028 50.975 33.893 33.668 33.500 -1000.000 33.893 -1000.000  0.770 3.517 5.019 31.327 -2.660e-13 8.57183 8.10782 4.289e+05
0.750 0.200 0.229 2.9721822 1.027 50.975 33.893 33.668 33.501 -1000.000 33.893 -1000.000  0.770 3.517 5.019 31.327 -2.661e-13 8.57233 8.10927 4.286e+05
0.750 0.200 0.229 2.9711822 1.027 50.975 33.894 33.668 33.501 -1000.000 33.894 -1000.000  0.770 3.517 5.019 31.327 -2.663e-13 8.57282 8.11071 4.284e+05
0.750 0.200 0.229 2.9701822 1.027 50.975 33.894 33.669 33.501 -1000.000 33.894 -1000.000  0.770 3.517 5.019 31.327 -2.664e-13 8.57332 8.11215 4.282e+05
0.750 0.200 0.229 2.9691822 1.027 50.975 33.894 33.669 33.502 -1000.000 33.894 -1000.000  0.770 3.517 5.019 31.327 -2.666e-13 8.57382 8.11358 4.279e+05
0.750 0.200 0.229 2.9681822 1.027 50.975 33.895 33.669 33.502 -1000.000 33.895 -1000.000  0.770 3.517 5.019 31.327 -2.667e-13 8.57431 8.11501 4.277e+05
0.750 0.200 0.229 2.9671822 1.026 50.975 33.895 33.670 33.502 -1000.000 33.895 -1000.000  0.770 3.517 5.019 31.327 -2.669e-13 8.57481 8.11643 4.274e+05
0.750 0.200 0.229 2.9661822 1.026 50.974 33.895 33.670 33.503 -1000.000 33.895 -1000.000  0.770 3.517 5.019 31.327 -2.670e-13 8.57530 8.11785 4.272e+05
0.750 0.200 0.229 2.9651822 1.026 50.974 33.896 33.670 33.503 -1000.000 33.896 -1000.000  0.770 3.517 5.019 31.327 -2.672e-13 8.57579 8.11926 4.270e+05
0.750 0.200 0.229 2.9641822 1.026 50.974 33.896 33.671 33.503 -1000.000 33.896 -1000.000  0.770 3.517 5.019 31.327 -2.673e-13 8.57628 8.12067 4.267e+05
0.750 0.200 0.229 2.9631822 1.025 50.974 33.896 33.671 33.504 -1000.000 33.896 -1000.000  0.770 3.517 5.019 31.327 -2.675e-13 8.57678 8.12207 4.265e+05
0.750 0.200 0.229 2.9621822 1.025 50.974 33.897 33.671 33.504 -1000.000 33.897 -1000.000  0.770 3.517 5.019 31.327 -2.676e-13 8.57727 8.12346 4.262e+05
0.750 0.200 0.229 2.9611822 1.025 50.974 33.897 33.672 33.504 -1000.000 33.897 -1000.000  0.770 3.517 5.019 31.327 -2.678e-13 8.57776 8.12485 4.260e+05
0.750 0.200 0.229 2.9601822 1.025 50.974 33.897 33.672 33.505 -1000.000 33.897 -1000.000  0.770 3.517 5.019 31.327 -2.679e-13 8.57824 8.12624 4.258e+05
0.750 0.200 0.229 2.9591822 1.024 50.974 33.898 33.672 33.505 -1000.000 33.898 -1000.000  0.770 3.517 5.019 31.327 -2.681e-13 8.57873 8.12762 4.255e+05
0.750 0.200 0.229 2.9581822 1.024 50.974 33.898 33.673 33.505 -1000.000 33.898 -1000.000  0.770 3.517 5.019 31.327 -2.682e-13 8.57922 8.12899 4.253e+05
0.750 0.200 0.229 2.9571822 1.024 50.974 33.898 33.673 33.506 -1000.000 33.898 -1000.000  0.770 3.517 5.019 31.327 -2.684e-13 8.57970 8.13036 4.250e+05
0.750 0.200 0.229 2.9561822 1.024 50.974 33.899 33.673 33.506 -1000.000 33.899 -1000.000  0.770 3.517 5.019 31.327 -2.685e-13 8.58019 8.13173 4.248e+05
0.750 0.200 0.229 2.9551822 1.024 50.974 33.899 33.674 33.506 -1000.000 33.899 -1000.000  0.770 3.517 5.019 31.327 -2.687e-13 8.58067 8.13309 4.246e+05
0.750 0.200 0.229 2.9541822 1.023 50.974 33.899 33.674 33.507 -1000.000 33.899 -1000.000  0.770 3.517 5.019 31.327 -2.688e-13 8.58116 8.13444 4.243e+05
0.750 0.200 0.229 2.9531822 1.023 50.974 33.900 33.674 33.507 -1000.000 33.900 -1000.000  0.770 3.517 5.019 31.327 -2.690e-13 8.58164 8.13579 4.241e+05
0.750 0.200 0.229 2.9521822 1.023 50.974 33.900 33.675 33.507 -1000.000 33.900 -1000.000  0.770 3.517 5.019 31.327 -2.691e-13 8.58212 8.13713 4.238e+05
0.750 0.200 0.229 2.9511822 1.023 50.974 33.900 33.675 33.508 -1000.000 33.900 -1000.000  0.770 3.517 5.019 31.327 -2.693e-13 8.58260 8.13847 4.236e+05
0.750 0.200 0.229 2.9501822 1.022 50.974 33.901 33.675 33.508 -1000.000 33.901 -1000.000  0.770 3.517 5.019 31.327 -2.695e-13 8.58308 8.13981 4.234e+05
0.750 0.200 0.229 2.9491822 1.022 50.974 33.901 33.676 33.508 -1000.000 33.901 -1000.000  0.770 3.517 5.019 31.327 -2.696e-13 8.58356 8.14114 4.231e+05
0.750 0.200 0.229 2.9481822 1.022 50.974 33.902 33.676 33.509 -1000.000 33.902 -1000.000  0.770 3.517 5.019 31.327 -2.698e-13 8.58404 8.14246 4.229e+05
0.750 0.200 0.229 2.9471822 1.022 50.974 33.902 33.676 33.509 -1000.000 33.902 -1000.000  0.770 3.517 5.019 31.327 -2.699e-13 8.58452 8.14378 4.226e+05
0.750 0.200 0.229 2.9461822 1.021 50.973 33.902 33.677 33.510 -1000.000 33.902 -1000.000  0.770 3.517 5.019 31.327 -2.701e-13 8.58500 8.14510 4.224e+05
0.750 0.200 0.229 2.9451822 1.021 50.973 33.903 33.677 33.510 -1000.000 33.903 -1000.000  0.770 3.517 5.019 31.327 -2.702e-13 8.58547 8.14641 4.222e+05
0.750 0.200 0.229 2.9441822 1.021 50.973 33.903 33.678 33.510 -1000.000 33.903 -1000.000  0.770 3.517 5.019 31.327 -2.704e-13 8.58595 8.14771 4.219e+05
0.750 0.200 0.229 2.9431822 1.021 50.973 33.903 33.678 33.511 -1000.000 33.903 -1000.000  0.770 3.517 5.019 31.327 -2.705e-13 8.58643 8.14902 4.217e+05
0.750 0.200 0.229 2.9421822 1.021 50.973 33.904 33.678 33.511 -1000.000 33.904 -1000.000  0.770 3.517 5.019 31.327 -2.707e-13 8.58690 8.15031 4.215e+05
0.750 0.200 0.229 2.9411822 1.020 50.973 33.904 33.679 33.511 -1000.000 33.904 -1000.000  0.770 3.517 5.019 31.327 -2.708e-13 8.58737 8.15161 4.212e+05
0.750 0.200 0.229 2.9401822 1.020 50.973 33.904 33.679 33.512 -1000.000 33.904 -1000.000  0.770 3.517 5.019 31.327 -2.710e-13 8.58785 8.15289 4.210e+05
0.750 0.200 0.229 2.9391822 1.020 50.973 33.905 33.679 33.512 -1000.000 33.905 -1000.000  0.770 3.517 5.019 31.327 -2.711e-13 8.58832 8.15418 4.207e+05
0.750 0.200 0.229 2.9381822 1.020 50.973 33.905 33.680 33.512 -1000.000 33.905 -1000.000  0.770 3.517 5.019 31.327 -2.713e-13 8.58879 8.15545 4.205e+05
0.750 0.200 0.229 2.9371822 1.019 50.973 33.905 33.680 33.513 -1000.000 33.905 -1000.000  0.770 3.517 5.019 31.327 -2.714e-13 8.58926 8.15673 4.203e+05
0.750 0.200 0.229 2.9361822 1.019 50.973 33.906 33.680 33.513 -1000.000 33.906 -1000.000  0.770 3.517 5.019 31.327 -2.716e-13 8.58973 8.15800 4.200e+05
0.750 0.200 0.229 2.9351822 1.019 50.973 33.906 33.681 33.513 -1000.000 33.906 -1000.000  0.770 3.517 5.019 31.327 -2.718e-13 8.59020 8.15926 4.198e+05
0.750 0.200 0.229 2.9341822 1.019 50.973 33.906 33.681 33.514 -1000.000 33.906 -1000.000  0.770 3.517 5.019 31.327 -2.719e-13 8.59066 8.16052 4.195e+05
0.750 0.200 0.229 2.9331822 1.018 50.973 33.907 33.681 33.514 -1000.000 33.907 -1000.000  0.770 3.517 5.019 31.327 -2.721e-13 8.59113 8.16178 4.193e+05
0.750 0.200 0.229 2.9321822 1.018 50.973 33.907 33.682 33.514 -1000.000 33.907 -1000.000  0.770 3.517 5.019 31.327 -2.722e-13 8.59160 8.16303 4.191e+05
0.750 0.200 0.229 2.9311822 1.018 50.973 33.907 33.682 33.515 -1000.000 33.907 -1000.000  0.770 3.517 5.019 31.327 -2.724e-13 8.59206 8.16428 4.188e+05
0.750 0.200 0.229 2.9301822 1.018 50.973 33.908 33.682 33.515 -1000.000 33.908 -1000.000  0.770 3.517 5.019 31.327 -2.725e-13 8.59253 8.16552 4.186e+05
0.750 0.200 0.229 2.9291822 1.018 50.973 33.908 33.683 33.515 -1000.000 33.908 -1000.000  0.770 3.517 5.019 31.327 -2.727e-13 8.59299 8.16676 4.184e+05
0.750 0.200 0.229 2.9281822 1.017 50.973 33.908 33.683 33.516 -1000.000 33.908 -1000.000  0.770 3.517 5.019 31.327 -2.728e-13 8.59346 8.16800 4.181e+05
0.750 0.200 0.229 2.9271822 1.017 50.973 33.909 33.683 33.516 -1000.000 33.909 -1000.000  0.770 3.517 5.019 31.327 -2.730e-13 8.59392 8.16923 4.179e+05
0.750 0.200 0.229 2.9261822 1.017 50.972 33.909 33.684 33.516 -1000.000 33.909 -1000.000  0.770 3.517 5.019 31.327 -2.731e-13 8.59438 8.17046 4.176e+05
0.750 0.200 0.229 2.9251822 1.017 50.972 33.909 33.684 33.517 -1000.000 33.909 -1000.000  0.770 3.517 5.019 31.327 -2.733e-13 8.59484 8.17168 4.174e+05
0.750 0.200 0.229 2.9241822 1.016 50.972 33.910 33.684 33.517 -1000.000 33.910 -1000.000  0.770 3.517 5.019 31.327 -2.735e-13 8.59530 8.17290 4.172e+05
0.750 0.200 0.229 2.9231822 1.016 50.972 33.910 33.685 33.517 -1000.000 33.910 -1000.000  0.770 3.517 5.019 31.327 -2.736e-13 8.59576 8.17411 4.169e+05
0.750 0.200 0.229 2.9221822 1.016 50.972 33.911 33.685 33.518 -1000.000 33.911 -1000.000  0.770 3.517 5.019 31.327 -2.738e-13 8.59622 8.17532 4.167e+05
0.750 0.200 0.229 2.9211822 1.016 50.972 33.911 33.685 33.518 -1000.000 33.911 -1000.000  0.770 3.517 5.019 31.327 -2.739e-13 8.59668 8.17653 4.165e+05
0.750 0.200 0.229 2.9201822 1.015 50.972 33.911 33.686 33.519 -1000.000 33.911 -1000.000  0.770 3.517 5.019 31.327 -2.741e-13 8.59713 8.17773 4.162e+05
0.750 0.200 0.229 2.9191822 1.015 50.972 33.912 33.686 33.519 -1000.000 33.912 -1000.000  0.770 3.517 5.019 31.327 -2.742e-13 8.59759 8.17893 4.160e+05
0.750 0.200 0.229 2.9181822 1.015 50.972 33.912 33.687 33.519 -1000.000 33.912 -1000.000  0.770 3.517 5.019 31.327 -2.744e-13 8.59805 8.18012 4.157e+05
0.750 0.200 0.229 2.9171822 1.015 50.972 33.912 33.687 33.520 -1000.000 33.912 -1000.000  0.770 3.517 5.019 31.327 -2.746e-13 8.59850 8.18131 4.155e+05
0.750 0.200 0.229 2.9161822 1.014 50.972 33.913 33.687 33.520 -1000.000 33.913 -1000.000  0.770 3.517 5.019 31.327 -2.747e-13 8.59896 8.18250 4.153e+05
0.750 0.200 0.229 2.9151822 1.014 50.972 33.913 33.688 33.520 -1000.000 33.913 -1000.000  0.770 3.517 5.019 31.327 -2.749e-13 8.59941 8.18368 4.150e+05
0.750 0.200 0.229 2.9141822 1.014 50.972 33.913 33.688 33.521 -1000.000 33.913 -1000.000  0.770 3.517 5.019 31.327 -2.750e-13 8.59986 8.18486 4.148e+05
0.750 0.200 0.229 2.9131822 1.014 50.972 33.914 33.688 33.521 -1000.000 33.914 -1000.000  0.770 3.517 5.019 31.327 -2.752e-13 8.60032 8.18604 4.146e+05
0.750 0.200 0.229 2.9121822 1.014 50.972 33.914 33.689 33.521 -1000.000 33.914 -1000.000  0.770 3.517 5.019 31.327 -2.753e-13 8.60077 8.18721 4.143e+05
0.750 0.200 0.229 2.9111822 1.013 50.972 33.914 33.689 33.522 -1000.000 33.914 -1000.000  0.770 3.517 5.019 31.327 -2.755e-13 8.60122 8.18837 4.141e+05
0.750 0.200 0.229 2.9101822 1.013 50.972 33.915 33.689 33.522 -1000.000 33.915 -1000.000  0.770 3.517 5.019 31.327 -2.757e-13 8.60167 8.18954 4.138e+05
0.750 0.200 0.229 2.9091822 1.013 50.972 33.915 33.690 33.522 -1000.000 33.915 -1000.000  0.770 3.517 5.019 31.327 -2.758e-13 8.60212 8.19070 4.136e+05
0.750 0.200 0.229 2.9081822 1.013 50.972 33.915 33.690 33.523 -1000.000 33.915 -1000.000  0.770 3.517 5.019 31.327 -2.760e-13 8.60257 8.19185 4.134e+05
0.750 0.200 0.229 2.9071822 1.012 50.972 33.916 33.690 33.523 -1000.000 33.916 -1000.000  0.770 3.517 5.019 31.327 -2.761e-13 8.60301 8.19300 4.131e+05
0.750 0.200 0.229 2.9061822 1.012 50.972 33.916 33.691 33.523 -1000.000 33.916 -1000.000  0.770 3.517 5.019 31.327 -2.763e-13 8.60346 8.19415 4.129e+05
0.750 0.200 0.229 2.9051822 1.012 50.971 33.916 33.691 33.524 -1000.000 33.916 -1000.000  0.770 3.517 5.019 31.327 -2.764e-13 8.60391 8.19530 4.127e+05
0.750 0.200 0.229 2.9041822 1.012 50.971 33.917 33.691 33.524 -1000.000 33.917 -1000.000  0.770 3.517 5.019 31.327 -2.766e-13 8.60435 8.19644 4.124e+05
0.750 0.200 0.229 2.9031822 1.011 50.971 33.917 33.692 33.524 -1000.000 33.917 -1000.000  0.770 3.517 5.019 31.327 -2.768e-13 8.60480 8.19757 4.122e+05
0.750 0.200 0.229 2.9021822 1.011 50.971 33.917 33.692 33.525 -1000.000 33.917 -1000.000  0.770 3.517 5.019 31.327 -2.769e-13 8.60524 8.19871 4.119e+05
0.750 0.200 0.229 2.9011822 1.011 50.971 33.918 33.692 33.525 -1000.000 33.918 -1000.000  0.770 3.517 5.019 31.327 -2.771e-13 8.60568 8.19984 4.117e+05
0.750 0.200 0.229 2.9001822 1.011 50.971 33.918 33.693 33.525 -1000.000 33.918 -1000.000  0.770 3.517 5.019 31.327 -2.772e-13 8.60613 8.20096 4.115e+05
0.750 0.200 0.229 2.8991822 1.011 50.971 33.919 33.693 33.526 -1000.000 33.919 -1000.000  0.770 3.517 5.019 31.327 -2.774e-13 8.60657 8.20209 4.112e+05
0.750 0.200 0.229 2.8981822 1.010 50.971 33.919 33.693 33.526 -1000.000 33.919 -1000.000  0.770 3.517 5.019 31.327 -2.776e-13 8.60701 8.20321 4.110e+05
0.750 0.200 0.229 2.8971822 1.010 50.971 33.919 33.694 33.527 -1000.000 33.919 -1000.000  0.770 3.517 5.019 31.327 -2.777e-13 8.60745 8.20432 4.108e+05
0.750 0.200 0.229 2.8961822 1.010 50.971 33.920 33.694 33.527 -1000.000 33.920 -1000.000  0.770 3.517 5.019 31.327 -2.779e-13 8.60789 8.20544 4.105e+05
0.750 0.200 0.229 2.8951822 1.010 50.971 33.920 33.695 33.527 -1000.000 33.920 -1000.000  0.770 3.517 5.019 31.327 -2.780e-13 8.60833 8.20654 4.103e+05
0.750 0.200 0.229 2.8941822 1.009 50.971 33.920 33.695 33.528 -1000.000 33.920 -1000.000  0.770 3.517 5.019 31.327 -2.782e-13 8.60877 8.20765 4.101e+05
0.750 0.200 0.229 2.8931822 1.009 50.971 33.921 33.695 33.528 -1000.000 33.921 -1000.000  0.770 3.517 5.019 31.327 -2.784e-13 8.60921 8.20875 4.098e+05
0.750 0.200 0.229 2.8921822 1.009 50.971 33.921 33.696 33.528 -1000.000 33.921 -1000.000  0.770 3.517 5.019 31.327 -2.785e-13 8.60964 8.20985 4.096e+05
0.750 0.200 0.229 2.8911822 1.009 50.971 33.921 33.696 33.529 -1000.000 33.921 -1000.000  0.770 3.517 5.019 31.327 -2.787e-13 8.61008 8.21095 4.093e+05
0.750 0.200 0.229 2.8901822 1.008 50.971 33.922 33.696 33.529 -1000.000 33.922 -1000.000  0.770 3.517 5.019 31.327 -2.788e-13 8.61052 8.21204 4.091e+05
0.750 0.200 0.229 2.8891822 1.008 50.971 33.922 33.697 33.529 -1000.000 33.922 -1000.000  0.770 3.517 5.019 31.327 -2.790e-13 8.61095 8.21313 4.089e+05
0.750 0.200 0.229 2.8881822 1.008 50.971 33.922 33.697 33.530 -1000.000 33.922 -1000.000  0.770 3.517 5.019 31.327 -2.792e-13 8.61139 8.21421 4.086e+05
0.750 0.200 0.229 2.8871822 1.008 50.971 33.923 33.697 33.530 -1000.000 33.923 -1000.000  0.770 3.517 5.019 31.327 -2.793e-13 8.61182 8.21529 4.084e+05
0.750 0.200 0.229 2.8861822 1.008 50.971 33.923 33.698 33.530 -1000.000 33.923 -1000.000  0.770 3.517 5.019 31.327 -2.795e-13 8.61225 8.21637 4.082e+05
0.750 0.200 0.229 2.8851822 1.007 50.970 33.923 33.698 33.531 -1000.000 33.923 -1000.000  0.770 3.517 5.019 31.327 -2.796e-13 8.61269 8.21745 4.079e+05
0.750 0.200 0.229 2.8841822 1.007 50.970 33.924 33.698 33.531 -1000.000 33.924 -1000.000  0.770 3.517 5.019 31.327 -2.798e-13 8.61312 8.21852 4.077e+05
0.750 0.200 0.229 2.8831822 1.007 50.970 33.924 33.699 33.531 -1000.000 33.924 -1000.000  0.770 3.517 5.019 31.327 -2.800e-13 8.61355 8.21959 4.075e+05
0.750 0.200 0.229 2.8821822 1.007 50.970 33.924 33.699 33.532 -1000.000 33.924 -1000.000  0.770 3.517 5.019 31.327 -2.801e-13 8.61398 8.22065 4.072e+05
0.750 0.200 0.229 2.8811822 1.006 50.970 33.925 33.699 33.532 -1000.000 33.925 -1000.000  0.770 3.517 5.019 31.327 -2.803e-13 8.61441 8.22171 4.070e+05
0.750 0.200 0.229 2.8801822 1.006 50.970 33.925 33.700 33.532 -1000.000 33.925 -1000.000  0.770 3.517 5.019 31.327 -2.805e-13 8.61484 8.22277 4.068e+05
0.750 0.200 0.229 2.8791822 1.006 50.970 33.926 33.700 33.533 -1000.000 33.926 -1000.000  0.770 3.517 5.019 31.327 -2.806e-13 8.61527 8.22383 4.065e+05
0.750 0.200 0.229 2.8781822 1.006 50.970 33.926 33.700 33.533 -1000.000 33.926 -1000.000  0.770 3.517 5.019 31.327 -2.808e-13 8.61569 8.22488 4.063e+05
0.750 0.200 0.229 2.8771822 1.005 50.970 33.926 33.701 33.534 -1000.000 33.926 -1000.000  0.770 3.517 5.019 31.327 -2.809e-13 8.61612 8.22593 4.060e+05
0.750 0.200 0.229 2.8761822 1.005 50.970 33.927 33.701 33.534 -1000.000 33.927 -1000.000  0.770 3.517 5.019 31.327 -2.811e-13 8.61655 8.22698 4.058e+05
0.750 0.200 0.229 2.8751822 1.005 50.970 33.927 33.702 33.534 -1000.000 33.927 -1000.000  0.770 3.517 5.019 31.327 -2.813e-13 8.61697 8.22802 4.056e+05
0.750 0.200 0.229 2.8741822 1.005 50.970 33.927 33.702 33.535 -1000.000 33.927 -1000.000  0.770 3.517 5.019 31.327 -2.814e-13 8.61740 8.22906 4.053e+05
0.750 0.200 0.229 2.8731822 1.004 50.970 33.928 33.702 33.535 -1000.000 33.928 -1000.000  0.770 3.517 5.019 31.327 -2.816e-13 8.61782 8.23010 4.051e+05
0.750 0.200 0.229 2.8721822 1.004 50.970 33.928 33.703 33.535 -1000.000 33.928 -1000.000  0.770 3.517 5.019 31.327 -2.818e-13 8.61825 8.23113 4.049e+05
0.750 0.200 0.229 2.8711822 1.004 50.970 33.928 33.703 33.536 -1000.000 33.928 -1000.000  0.770 3.517 5.019 31.327 -2.819e-13 8.61867 8.23216 4.046e+05
0.750 0.200 0.229 2.8701822 1.004 50.970 33.929 33.703 33.536 -1000.000 33.929 -1000.000  0.770 3.517 5.019 31.327 -2.821e-13 8.61909 8.23319 4.044e+05
0.750 0.200 0.229 2.8691822 1.004 50.970 33.929 33.704 33.536 -1000.000 33.929 -1000.000  0.770 3.517 5.019 31.327 -2.823e-13 8.61951 8.23421 4.042e+05
0.750 0.200 0.229 2.8681822 1.003 50.970 33.929 33.704 33.537 -1000.000 33.929 -1000.000  0.770 3.517 5.019 31.327 -2.824e-13 8.61993 8.23524 4.039e+05
0.750 0.200 0.229 2.8671822 1.003 50.970 33.930 33.704 33.537 -1000.000 33.930 -1000.000  0.770 3.517 5.019 31.327 -2.826e-13 8.62035 8.23626 4.037e+05
0.750 0.200 0.229 2.8661822 1.003 50.969 33.930 33.705 33.537 -1000.000 33.930 -1000.000  0.770 3.517 5.019 31.327 -2.827e-13 8.62077 8.23727 4.035e+05
0.750 0.200 0.229 2.8651822 1.003 50.969 33.930 33.705 33.538 -1000.000 33.930 -1000.000  0.770 3.517 5.019 31.327 -2.829e-13 8.62119 8.23828 4.032e+05
0.750 0.200 0.229 2.8641822 1.002 50.969 33.931 33.705 33.538 -1000.000 33.931 -1000.000  0.770 3.517 5.019 31.327 -2.831e-13 8.62161 8.23929 4.030e+05
0.750 0.200 0.229 2.8631822 1.002 50.969 33.931 33.706 33.538 -1000.000 33.931 -1000.000  0.770 3.517 5.019 31.327 -2.832e-13 8.62203 8.24030 4.028e+05
0.750 0.200 0.229 2.8621822 1.002 50.969 33.932 33.706 33.539 -1000.000 33.932 -1000.000  0.770 3.517 5.019 31.327 -2.834e-13 8.62245 8.24131 4.025e+05
0.750 0.200 0.229 2.8611822 1.002 50.969 33.932 33.707 33.539 -1000.000 33.932 -1000.000  0.770 3.517 5.019 31.327 -2.836e-13 8.62286 8.24231 4.023e+05
0.750 0.200 0.229 2.8601822 1.001 50.969 33.932 33.707 33.540 -1000.000 33.932 -1000.000  0.770 3.517 5.019 31.327 -2.837e-13 8.62328 8.24330 4.021e+05
0.750 0.200 0.229 2.8591822 1.001 50.969 33.933 33.707 33.540 -1000.000 33.933 -1000.000  0.770 3.517 5.019 31.327 -2.839e-13 8.62370 8.24430 4.018e+05
0.750 0.200 0.229 2.8581822 1.001 50.969 33.933 33.708 33.540 -1000.000 33.933 -1000.000  0.770 3.517 5.019 31.327 -2.841e-13 8.62411 8.24529 4.016e+05
0.750 0.200 0.229 2.8571822 1.001 50.969 33.933 33.708 33.541 -1000.000 33.933 -1000.000  0.770 3.517 5.019 31.327 -2.842e-13 8.62452 8.24628 4.014e+05
0.750 0.200 0.229 2.8561822 1.001 50.969 33.934 33.708 33.541 -1000.000 33.934 -1000.000  0.770 3.517 5.019 31.327 -2.844e-13 8.62494 8.24727 4.011e+05
0.750 0.200 0.229 2.8551822 1.000 50.969 33.934 33.709 33.541 -1000.000 33.934 -1000.000  0.770 3.517 5.019 31.327 -2.846e-13 8.62535 8.24825 4.009e+05
0.750 0.200 0.229 2.8541822 1.000 50.969 33.934 33.709 33.542 -1000.000 33.934 -1000.000  0.770 3.517 5.019 31.327 -2.847e-13 8.62576 8.24923 4.007e+05
0.750 0.200 0.229 2.8531822 1.000 50.969 33.935 33.709 33.542 -1000.000 33.935 -1000.000  0.770 3.517 5.019 31.327 -2.849e-13 8.62617 8.25021 4.004e+05
0.750 0.200 0.229 2.8521822 1.000 50.969 33.935 33.710 33.542 -1000.000 33.935 -1000.000  0.770 3.517 5.019 31.327 -2.851e-13 8.62658 8.25119 4.002e+05
0.750 0.200 0.229 2.8511822 0.999 50.969 33.935 33.710 33.543 -1000.000 33.935 -1000.000  0.770 3.517 5.019 31.327 -2.852e-13 8.62699 8.25216 4.000e+05
0.750 0.200 0.229 2.8501822 0.999 50.969 33.936 33.710 33.543 -1000.000 33.936 -1000.000  0.770 3.517 5.019 31.327 -2.854e-13 8.62740 8.25313 3.997e+05
0.750 0.200 0.229 2.8491822 0.999 50.969 33.936 33.711 33.543 -1000.000 33.936 -1000.000  0.770 3.517 5.019 31.327 -2.856e-13 8.62781 8.25410 3.995e+05
0.750 0.200 0.229 2.8481822 0.999 50.969 33.936 33.711 33.544 -1000.000 33.936 -1000.000  0.770 3.517 5.019 31.327 -2.857e-13 8.62822 8.25506 3.993e+05
0.750 0.200 0.229 2.8471822 0.998 50.969 33.937 33.711 33.544 -1000.000 33.937 -1000.000  0.770 3.517 5.019 31.327 -2.859e-13 8.62863 8.25603 3.990e+05
0.750 0.200 0.229 2.8461822 0.998 50.968 33.937 33.712 33.545 -1000.000 33.937 -1000.000  0.770 3.517 5.019 31.327 -2.861e-13 8.62904 8.25699 3.988e+05
0.750 0.200 0.229 2.8451822 0.998 50.968 33.938 33.712 33.545 -1000.000 33.938 -1000.000  0.770 3.517 5.019 31.327 -2.862e-13 8.62944 8.25794 3.985e+05
0.750 0.200 0.229 2.8441822 0.998 50.968 33.938 33.713 33.545 -1000.000 33.938 -1000.000  0.770 3.517 5.019 31.327 -2.864e-13 8.62985 8.25890 3.983e+05
0.750 0.200 0.229 2.8431822 0.997 50.968 33.938 33.713 33.546 -1000.000 33.938 -1000.000  0.770 3.517 5.019 31.327 -2.866e-13 8.63025 8.25985 3.981e+05
0.750 0.200 0.229 2.8421822 0.997 50.968 33.939 33.713 33.546 -1000.000 33.939 -1000.000  0.770 3.517 5.019 31.327 -2.867e-13 8.63066 8.26080 3.978e+05
0.750 0.200 0.229 2.8411822 0.997 50.968 33.939 33.714 33.546 -1000.000 33.939 -1000.000  0.770 3.517 5.019 31.327 -2.869e-13 8.63106 8.26174 3.976e+05
0.750 0.200 0.229 2.8401822 0.997 50.968 33.939 33.714 33.547 -1000.000 33.939 -1000.000  0.770 3.517 5.019 31.327 -2.871e-13 8.63147 8.26269 3.974e+05
0.750 0.200 0.229 2.8391822 0.997 50.968 33.940 33.714 33.547 -1000.000 33.940 -1000.000  0.770 3.517 5.019 31.327 -2.872e-13 8.63187 8.26363 3.971e+05
0.750 0.200 0.229 2.8381822 0.996 50.968 33.940 33.715 33.547 -1000.000 33.940 -1000.000  0.770 3.517 5.019 31.327 -2.874e-13 8.63227 8.26457 3.969e+05
0.750 0.200 0.229 2.8371822 0.996 50.968 33.940 33.715 33.548 -1000.000 33.940 -1000.000  0.770 3.517 5.019 31.327 -2.876e-13 8.63267 8.26550 3.967e+05
0.750 0.200 0.229 2.8361822 0.996 50.968 33.941 33.715 33.548 -1000.000 33.941 -1000.000  0.770 3.517 5.019 31.327 -2.877e-13 8.63307 8.26644 3.965e+05
0.750 0.200 0.229 2.8351822 0.996 50.968 33.941 33.716 33.548 -1000.000 33.941 -1000.000  0.770 3.517 5.019 31.327 -2.879e-13 8.63347 8.26737 3.962e+05
0.750 0.200 0.229 2.8341822 0.995 50.968 33.941 33.716 33.549 -1000.000 33.941 -1000.000  0.770 3.517 5.019 31.327 -2.881e-13 8.63387 8.26829 3.960e+05
0.750 0.200 0.229 2.8331822 0.995 50.968 33.942 33.716 33.549 -1000.000 33.942 -1000.000  0.770 3.517 5.019 31.327 -2.883e-13 8.63427 8.26922 3.958e+05
0.750 0.200 0.229 2.8321822 0.995 50.968 33.942 33.717 33.550 -1000.000 33.942 -1000.000  0.770 3.517 5.019 31.327 -2.884e-13 8.63467 8.27014 3.955e+05
0.750 0.200 0.229 2.8311822 0.995 50.968 33.943 33.717 33.550 -1000.000 33.943 -1000.000  0.770 3.517 5.019 31.327 -2.886e-13 8.63507 8.27106 3.953e+05
0.750 0.200 0.229 2.8301822 0.994 50.968 33.943 33.718 33.550 -1000.000 33.943 -1000.000  0.770 3.517 5.019 31.327 -2.888e-13 8.63547 8.27198 3.951e+05
0.750 0.200 0.229 2.8291822 0.994 50.968 33.943 33.718 33.551 -1000.000 33.943 -1000.000  0.770 3.517 5.019 31.327 -2.889e-13 8.63586 8.27290 3.948e+05
0.750 0.200 0.229 2.8281822 0.994 50.968 33.944 33.718 33.551 -1000.000 33.944 -1000.000  0.770 3.517 5.019 31.327 -2.891e-13 8.63626 8.27381 3.946e+05
0.750 0.200 0.229 2.8271822 0.994 50.968 33.944 33.719 33.551 -1000.000 33.944 -1000.000  0.770 3.517 5.019 31.327 -2.893e-13 8.63665 8.27472 3.944e+05
0.750 0.200 0.229 2.8261822 0.994 50.967 33.944 33.719 33.552 -1000.000 33.944 -1000.000  0.770 3.517 5.019 31.327 -2.894e-13 8.63705 8.27563 3.941e+05
0.750 0.200 0.229 2.8251822 0.993 50.967 33.945 33.719 33.552 -1000.000 33.945 -1000.000  0.770 3.517 5.019 31.327 -2.896e-13 8.63744 8.27654 3.939e+05
0.750 0.200 0.229 2.8241822 0.993 50.967 33.945 33.720 33.552 -1000.000 33.945 -1000.000  0.770 3.517 5.019 31.327 -2.898e-13 8.63784 8.27744 3.937e+05
0.750 0.200 0.229 2.8231822 0.993 50.967 33.945 33.720 33.553 -1000.000 33.945 -1000.000  0.770 3.517 5.019 31.327 -2.900e-13 8.63823 8.27834 3.934e+05
0.750 0.200 0.229 2.8221822 0.993 50.967 33.946 33.720 33.553 -1000.000 33.946 -1000.000  0.770 3.517 5.019 31.327 -2.901e-13 8.63862 8.27924 3.932e+05
0.750 0.200 0.229 2.8211822 0.992 50.967 33.946 33.721 33.553 -1000.000 33.946 -1000.000  0.770 3.517 5.019 31.327 -2.903e-13 8.63902 8.28014 3.930e+05
0.750 0.200 0.229 2.8201822 0.992 50.967 33.947 33.721 33.554 -1000.000 33.947 -1000.000  0.770 3.517 5.019 31.327 -2.905e-13 8.63941 8.28103 3.927e+05
0.750 0.200 0.229 2.8191822 0.992 50.967 33.947 33.721 33.554 -1000.000 33.947 -1000.000  0.770 3.517 5.019 31.327 -2.906e-13 8.63980 8.28192 3.925e+05
0.750 0.200 0.229 2.8181822 0.992 50.967 33.947 33.722 33.555 -1000.000 33.947 -1000.000  0.770 3.517 5.019 31.327 -2.908e-13 8.64019 8.28281 3.923e+05
0.750 0.200 0.229 2.8171822 0.991 50.967 33.948 33.722 33.555 -1000.000 33.948 -1000.000  0.770 3.517 5.019 31.327 -2.910e-13 8.64058 8.28370 3.920e+05
0.750 0.200 0.229 2.8161822 0.991 50.967 33.948 33.723 33.555 -1000.000 33.948 -1000.000  0.770 3.517 5.019 31.327 -2.912e-13 8.64097 8.28458 3.918e+05
0.750 0.200 0.229 2.8151822 0.991 50.967 33.948 33.723 33.556 -1000.000 33.948 -1000.000  0.770 3.517 5.019 31.327 -2.913e-13 8.64136 8.28546 3.916e+05
0.750 0.200 0.229 2.8141822 0.991 50.967 33.949 33.723 33.556 -1000.000 33.949 -1000.000  0.770 3.517 5.019 31.327 -2.915e-13 8.64174 8.28634 3.913e+05
0.750 0.200 0.229 2.8131822 0.990 50.967 33.949 33.724 33.556 -1000.000 33.949 -1000.000  0.770 3.517 5.019 31.327 -2.917e-13 8.64213 8.28722 3.911e+05
0.750 0.200 0.229 2.8121822 0.990 50.967 33.949 33.724 33.557 -1000.000 33.949 -1000.000  0.770 3.517 5.019 31.327 -2.919e-13 8.64252 8.28810 3.909e+05
0.750 0.200 0.229 2.8111822 0.990 50.967 33.950 33.724 33.557 -1000.000 33.950 -1000.000  0.770 3.517 5.019 31.327 -2.920e-13 8.64290 8.28897 3.906e+05
0.750 0.200 0.229 2.8101822 0.990 50.967 33.950 33.725 33.557 -1000.000 33.950 -1000.000  0.770 3.517 5.019 31.327 -2.922e-13 8.64329 8.28984 3.904e+05
0.750 0.200 0.229 2.8091822 0.990 50.967 33.950 33.725 33.558 -1000.000 33.950 -1000.000  0.770 3.517 5.019 31.327 -2.924e-13 8.64367 8.29071 3.902e+05
0.750 0.200 0.229 2.8081822 0.989 50.967 33.951 33.725 33.558 -1000.000 33.951 -1000.000  0.770 3.517 5.019 31.327 -2.925e-13 8.64406 8.29158 3.899e+05
0.750 0.200 0.229 2.8071822 0.989 50.966 33.951 33.726 33.558 -1000.000 33.951 -1000.000  0.770 3.517 5.019 31.327 -2.927e-13 8.64444 8.29244 3.897e+05
0.750 0.200 0.229 2.8061822 0.989 50.966 33.952 33.726 33.559 -1000.000 33.952 -1000.000  0.770 3.517 5.019 31.327 -2.929e-13 8.64483 8.29330 3.895e+05
0.750 0.200 0.229 2.8051822 0.989 50.966 33.952 33.727 33.559 -1000.000 33.952 -1000.000  0.770 3.517 5.019 31.327 -2.931e-13 8.64521 8.29416 3.893e+05
0.750 0.200 0.229 2.8041822 0.988 50.966 33.952 33.727 33.560 -1000.000 33.952 -1000.000  0.770 3.517 5.019 31.327 -2.932e-13 8.64559 8.29502 3.890e+05
0.750 0.200 0.229 2.8031822 0.988 50.966 33.953 33.727 33.560 -1000.000 33.953 -1000.000  0.770 3.517 5.019 31.327 -2.934e-13 8.64597 8.29587 3.888e+05
0.750 0.200 0.229 2.8021822 0.988 50.966 33.953 33.728 33.560 -1000.000 33.953 -1000.000  0.770 3.517 5.019 31.327 -2.936e-13 8.64635 8.29673 3.886e+05
0.750 0.200 0.229 2.8011822 0.988 50.966 33.953 33.728 33.561 -1000.000 33.953 -1000.000  0.770 3.517 5.019 31.327 -2.938e-13 8.64674 8.29758 3.883e+05
0.750 0.200 0.229 2.8001822 0.987 50.966 33.954 33.728 33.561 -1000.000 33.954 -1000.000  0.770 3.517 5.019 31.327 -2.939e-13 8.64712 8.29843 3.881e+05
0.750 0.200 0.229 2.7991822 0.987 50.966 33.954 33.729 33.561 -1000.000 33.954 -1000.000  0.770 3.517 5.019 31.327 -2.941e-13 8.64749 8.29927 3.879e+05
0.750 0.200 0.229 2.7981822 0.987 50.966 33.954 33.729 33.562 -1000.000 33.954 -1000.000  0.770 3.517 5.019 31.327 -2.943e-13 8.64787 8.30012 3.876e+05
0.750 0.200 0.229 2.7971822 0.987 50.966 33.955 33.729 33.562 -1000.000 33.955 -1000.000  0.770 3.517 5.019 31.327 -2.945e-13 8.64825 8.30096 3.874e+05
0.750 0.200 0.229 2.7961822 0.986 50.966 33.955 33.730 33.562 -1000.000 33.955 -1000.000  0.770 3.517 5.019 31.327 -2.946e-13 8.64863 8.30180 3.872e+05
0.750 0.200 0.229 2.7951822 0.986 50.966 33.956 33.730 33.563 -1000.000 33.956 -1000.000  0.770 3.517 5.019 31.327 -2.948e-13 8.64901 8.30264 3.869e+05
0.750 0.200 0.229 2.7941822 0.986 50.966 33.956 33.731 33.563 -1000.000 33.956 -1000.000  0.770 3.517 5.019 31.327 -2.950e-13 8.64938 8.30347 3.867e+05
0.750 0.200 0.229 2.7931822 0.986 50.966 33.956 33.731 33.564 -1000.000 33.956 -1000.000  0.770 3.517 5.019 31.327 -2.952e-13 8.64976 8.30431 3.865e+05
0.750 0.200 0.229 2.7921822 0.986 50.966 33.957 33.731 33.564 -1000.000 33.957 -1000.000  0.770 3.517 5.019 31.327 -2.953e-13 8.65014 8.30514 3.863e+05
0.750 0.200 0.229 2.7911822 0.985 50.966 33.957 33.732 33.564 -1000.000 33.957 -1000.000  0.770 3.517 5.019 31.327 -2.955e-13 8.65051 8.30597 3.860e+05
0.750 0.200 0.229 2.7901822 0.985 50.966 33.957 33.732 33.565 -1000.000 33.957 -1000.000  0.770 3.517 5.019 31.327 -2.957e-13 8.65088 8.30679 3.858e+05
0.750 0.200 0.229 2.7891822 0.985 50.966 33.958 33.732 33.565 -1000.000 33.958 -1000.000  0.770 3.517 5.019 31.327 -2.959e-13 8.65126 8.30762 3.856e+05
0.750 0.200 0.229 2.7881822 0.985 50.966 33.958 33.733 33.565 -1000.000 33.958 -1000.000  0.770 3.517 5.019 31.327 -2.961e-13 8.65163 8.30844 3.853e+05
0.750 0.200 0.229 2.7871822 0.984 50.965 33.958 33.733 33.566 -1000.000 33.958 -1000.000  0.770 3.517 5.019 31.327 -2.962e-13 8.65200 8.30926 3.851e+05
0.750 0.200 0.229 2.7861822 0.984 50.965 33.959 33.733 33.566 -1000.000 33.959 -1000.000  0.770 3.517 5.019 31.327 -2.964e-13 8.65238 8.31008 3.849e+05
0.750 0.200 0.229 2.7851822 0.984 50.965 33.959 33.734 33.566 -1000.000 33.959 -1000.000  0.770 3.517 5.019 31.327 -2.966e-13 8.65275 8.31090 3.846e+05
0.750 0.200 0.229 2.7841822 0.984 50.965 33.960 33.734 33.567 -1000.000 33.960 -1000.000  0.770 3.517 5.019 31.327 -2.968e-13 8.65312 8.31172 3.844e+05
0.750 0.200 0.229 2.7831822 0.983 50.965 33.960 33.735 33.567 -1000.000 33.960 -1000.000  0.770 3.517 5.019 31.327 -2.969e-13 8.65349 8.31253 3.842e+05
0.750 0.200 0.229 2.7821822 0.983 50.965 33.960 33.735 33.568 -1000.000 33.960 -1000.000  0.770 3.517 5.019 31.327 -2.971e-13 8.65386 8.31334 3.839e+05
0.750 0.200 0.229 2.7811822 0.983 50.965 33.961 33.735 33.568 -1000.000 33.961 -1000.000  0.770 3.517 5.019 31.327 -2.973e-13 8.65423 8.31415 3.837e+05
0.750 0.200 0.229 2.7801822 0.983 50.965 33.961 33.736 33.568 -1000.000 33.961 -1000.000  0.770 3.517 5.019 31.327 -2.975e-13 8.65460 8.31496 3.835e+05
0.750 0.200 0.229 2.7791822 0.982 50.965 33.961 33.736 33.569 -1000.000 33.961 -1000.000  0.770 3.517 5.019 31.327 -2.977e-13 8.65497 8.31576 3.833e+05
0.750 0.200 0.229 2.7781822 0.982 50.965 33.962 33.736 33.569 -1000.000 33.962 -1000.000  0.770 3.517 5.019 31.327 -2.978e-13 8.65534 8.31657 3.830e+05
0.750 0.200 0.229 2.7771822 0.982 50.965 33.962 33.737 33.569 -1000.000 33.962 -1000.000  0.770 3.517 5.019 31.327 -2.980e-13 8.65570 8.31737 3.828e+05
0.750 0.200 0.229 2.7761822 0.982 50.965 33.962 33.737 33.570 -1000.000 33.962 -1000.000  0.770 3.517 5.019 31.327 -2.982e-13 8.65607 8.31817 3.826e+05
0.750 0.200 0.229 2.7751822 0.982 50.965 33.963 33.737 33.570 -1000.000 33.963 -1000.000  0.770 3.517 5.019 31.327 -2.984e-13 8.65644 8.31896 3.823e+05
0.750 0.200 0.229 2.7741822 0.981 50.965 33.963 33.738 33.570 -1000.000 33.963 -1000.000  0.770 3.517 5.019 31.327 -2.985e-13 8.65680 8.31976 3.821e+05
0.750 0.200 0.229 2.7731822 0.981 50.965 33.964 33.738 33.571 -1000.000 33.964 -1000.000  0.770 3.517 5.019 31.327 -2.987e-13 8.65717 8.32055 3.819e+05
0.750 0.200 0.229 2.7721822 0.981 50.965 33.964 33.739 33.571 -1000.000 33.964 -1000.000  0.770 3.517 5.019 31.327 -2.989e-13 8.65753 8.32134 3.817e+05
0.750 0.200 0.229 2.7711822 0.981 50.965 33.964 33.739 33.572 -1000.000 33.964 -1000.000  0.770 3.517 5.019 31.327 -2.991e-13 8.65790 8.32213 3.814e+05
0.750 0.200 0.229 2.7701822 0.980 50.965 33.965 33.739 33.572 -1000.000 33.965 -1000.000  0.770 3.517 5.019 31.327 -2.993e-13 8.65826 8.32292 3.812e+05
0.750 0.200 0.229 2.7691822 0.980 50.965 33.965 33.740 33.572 -1000.000 33.965 -1000.000  0.770 3.517 5.019 31.327 -2.994e-13 8.65862 8.32371 3.810e+05
0.750 0.200 0.229 2.7681822 0.980 50.964 33.965 33.740 33.573 -1000.000 33.965 -1000.000  0.770 3.517 5.019 31.327 -2.996e-13 8.65899 8.32449 3.807e+05
0.750 0.200 0.229 2.7671822 0.980 50.964 33.966 33.740 33.573 -1000.000 33.966 -1000.000  0.770 3.517 5.019 31.327 -2.998e-13 8.65935 8.32527 3.805e+05
0.750 0.200 0.229 2.7661822 0.979 50.964 33.966 33.741 33.573 -1000.000 33.966 -1000.000  0.770 3.517 5.019 31.327 -3.000e-13 8.65971 8.32605 3.803e+05
0.750 0.200 0.229 2.7651822 0.979 50.964 33.966 33.741 33.574 -1000.000 33.966 -1000.000  0.770 3.517 5.019 31.327 -3.002e-13 8.66007 8.32683 3.800e+05
0.750 0.200 0.229 2.7641822 0.979 50.964 33.967 33.741 33.574 -1000.000 33.967 -1000.000  0.770 3.517 5.019 31.327 -3.003e-13 8.66043 8.32761 3.798e+05
0.750 0.200 0.229 2.7631822 0.979 50.964 33.967 33.742 33.575 -1000.000 33.967 -1000.000  0.770 3.517 5.019 31.327 -3.005e-13 8.66079 8.32838 3.796e+05
0.750 0.200 0.229 2.7621822 0.978 50.964 33.968 33.742 33.575 -1000.000 33.968 -1000.000  0.770 3.517 5.019 31.327 -3.007e-13 8.66115 8.32916 3.794e+05
0.750 0.200 0.229 2.7611822 0.978 50.964 33.968 33.743 33.575 -1000.000 33.968 -1000.000  0.770 3.517 5.019 31.327 -3.009e-13 8.66151 8.32993 3.791e+05
0.750 0.200 0.229 2.7601822 0.978 50.964 33.968 33.743 33.576 -1000.000 33.968 -1000.000  0.770 3.517 5.019 31.327 -3.011e-13 8.66187 8.33070 3.789e+05
0.750 0.200 0.229 2.7591822 0.978 50.964 33.969 33.743 33.576 -1000.000 33.969 -1000.000  0.770 3.517 5.019 31.327 -3.013e-13 8.66223 8.33146 3.787e+05
0.750 0.200 0.229 2.7581822 0.978 50.964 33.969 33.744 33.576 -1000.000 33.969 -1000.000  0.770 3.517 5.019 31.327 -3.014e-13 8.66259 8.33223 3.784e+05
0.750 0.200 0.229 2.7571822 0.977 50.964 33.969 33.744 33.577 -1000.000 33.969 -1000.000  0.770 3.517 5.019 31.327 -3.016e-13 8.66294 8.33299 3.782e+05
0.750 0.200 0.229 2.7561822 0.977 50.964 33.970 33.744 33.577 -1000.000 33.970 -1000.000  0.770 3.517 5.019 31.327 -3.018e-13 8.66330 8.33375 3.780e+05
0.750 0.200 0.229 2.7551822 0.977 50.964 33.970 33.745 33.577 -1000.000 33.970 -1000.000  0.770 3.517 5.019 31.327 -3.020e-13 8.66366 8.33451 3.778e+05
0.750 0.200 0.229 2.7541822 0.977 50.964 33.971 33.745 33.578 -1000.000 33.971 -1000.000  0.770 3.517 5.019 31.327 -3.022e-13 8.66401 8.33527 3.775e+05
0.750 0.200 0.229 2.7531822 0.976 50.964 33.971 33.745 33.578 -1000.000 33.971 -1000.000  0.770 3.517 5.019 31.327 -3.023e-13 8.66437 8.33603 3.773e+05
0.750 0.200 0.229 2.7521822 0.976 50.964 33.971 33.746 33.579 -1000.000 33.971 -1000.000  0.770 3.517 5.019 31.327 -3.025e-13 8.66472 8.33678 3.771e+05
0.750 0.200 0.229 2.7511822 0.976 50.964 33.972 33.746 33.579 -1000.000 33.972 -1000.000  0.770 3.517 5.019 31.327 -3.027e-13 8.66508 8.33754 3.768e+05
0.750 0.200 0.229 2.7501822 0.976 50.964 33.972 33.747 33.579 -1000.000 33.972 -1000.000  0.770 3.517 5.019 31.327 -3.029e-13 8.66543 8.33829 3.766e+05
0.750 0.200 0.229 2.7491822 0.975 50.963 33.972 33.747 33.580 -1000.000 33.972 -1000.000  0.770 3.517 5.019 31.327 -3.031e-13 8.66578 8.33904 3.764e+05
0.750 0.200 0.229 2.7481822 0.975 50.963 33.973 33.747 33.580 -1000.000 33.973 -1000.000  0.770 3.517 5.019 31.327 -3.033e-13 8.66613 8.33979 3.762e+05
0.750 0.200 0.229 2.7471822 0.975 50.963 33.973 33.748 33.580 -1000.000 33.973 -1000.000  0.770 3.517 5.019 31.327 -3.035e-13 8.66649 8.34053 3.759e+05
0.750 0.200 0.229 2.7461822 0.975 50.963 33.973 33.748 33.581 -1000.000 33.973 -1000.000  0.770 3.517 5.019 31.327 -3.036e-13 8.66684 8.34128 3.757e+05
0.750 0.200 0.229 2.7451822 0.974 50.963 33.974 33.748 33.581 -1000.000 33.974 -1000.000  0.770 3.517 5.019 31.327 -3.038e-13 8.66719 8.34202 3.755e+05
0.750 0.200 0.229 2.7441822 0.974 50.963 33.974 33.749 33.581 -1000.000 33.974 -1000.000  0.770 3.517 5.019 31.327 -3.040e-13 8.66754 8.34276 3.752e+05
0.750 0.200 0.229 2.7431822 0.974 50.963 33.975 33.749 33.582 -1000.000 33.975 -1000.000  0.770 3.517 5.019 31.327 -3.042e-13 8.66789 8.34350 3.750e+05
0.750 0.200 0.229 2.7421822 0.974 50.963 33.975 33.750 33.582 -1000.000 33.975 -1000.000  0.770 3.517 5.019 31.327 -3.044e-13 8.66824 8.34424 3.748e+05
0.750 0.200 0.229 2.7411822 0.973 50.963 33.975 33.750 33.583 -1000.000 33.975 -1000.000  0.770 3.517 5.019 31.327 -3.046e-13 8.66859 8.34497 3.746e+05
0.750 0.200 0.229 2.7401822 0.973 50.963 33.976 33.750 33.583 -1000.000 33.976 -1000.000  0.770 3.517 5.019 31.327 -3.047e-13 8.66894 8.34571 3.743e+05
0.750 0.200 0.229 2.7391822 0.973 50.963 33.976 33.751 33.583 -1000.000 33.976 -1000.000  0.770 3.517 5.019 31.327 -3.049e-13 8.66928 8.34644 3.741e+05
0.750 0.200 0.229 2.7381822 0.973 50.963 33.976 33.751 33.584 -1000.000 33.976 -1000.000  0.770 3.517 5.019 31.327 -3.051e-13 8.66963 8.34717 3.739e+05
0.750 0.200 0.229 2.7371822 0.973 50.963 33.977 33.751 33.584 -1000.000 33.977 -1000.000  0.770 3.517 5.019 31.327 -3.053e-13 8.66998 8.34790 3.737e+05
0.750 0.200 0.229 2.7361822 0.972 50.963 33.977 33.752 33.584 -1000.000 33.977 -1000.000  0.770 3.517 5.019 31.327 -3.055e-13 8.67033 8.34862 3.734e+05
0.750 0.200 0.229 2.7351822 0.972 50.963 33.978 33.752 33.585 -1000.000 33.978 -1000.000  0.770 3.517 5.019 31.327 -3.057e-13 8.67067 8.34935 3.732e+05
0.750 0.200 0.229 2.7341822 0.972 50.963 33.978 33.753 33.585 -1000.000 33.978 -1000.000  0.770 3.517 5.019 31.327 -3.059e-13 8.67102 8.35007 3.730e+05
0.750 0.200 0.229 2.7331822 0.972 50.963 33.978 33.753 33.586 -1000.000 33.978 -1000.000  0.770 3.517 5.019 31.327 -3.060e-13 8.67136 8.35080 3.727e+05
0.750 0.200 0.229 2.7321822 0.971 50.963 33.979 33.753 33.586 -1000.000 33.979 -1000.000  0.770 3.517 5.019 31.327 -3.062e-13 8.67171 8.35152 3.725e+05
0.750 0.200 0.229 2.7311822 0.971 50.963 33.979 33.754 33.586 -1000.000 33.979 -1000.000  0.770 3.517 5.019 31.327 -3.064e-13 8.67205 8.35224 3.723e+05
0.750 0.200 0.229 2.7301822 0.971 50.962 33.979 33.754 33.587 -1000.000 33.979 -1000.000  0.770 3.517 5.019 31.327 -3.066e-13 8.67240 8.35295 3.721e+05
0.750 0.200 0.229 2.7291822 0.971 50.962 33.980 33.754 33.587 -1000.000 33.980 -1000.000  0.770 3.517 5.019 31.327 -3.068e-13 8.67274 8.35367 3.718e+05
0.750 0.200 0.229 2.7281822 0.970 50.962 33.980 33.755 33.587 -1000.000 33.980 -1000.000  0.770 3.517 5.019 31.327 -3.070e-13 8.67308 8.35438 3.716e+05
0.750 0.200 0.229 2.7271822 0.970 50.962 33.980 33.755 33.588 -1000.000 33.980 -1000.000  0.770 3.517 5.019 31.327 -3.072e-13 8.67342 8.35510 3.714e+05
0.750 0.200 0.229 2.7261822 0.970 50.962 33.981 33.755 33.588 -1000.000 33.981 -1000.000  0.770 3.517 5.019 31.327 -3.074e-13 8.67377 8.35581 3.712e+05
0.750 0.200 0.229 2.7251822 0.970 50.962 33.981 33.756 33.589 -1000.000 33.981 -1000.000  0.770 3.517 5.019 31.327 -3.075e-13 8.67411 8.35652 3.709e+05
0.750 0.200 0.229 2.7241822 0.969 50.962 33.982 33.756 33.589 -1000.000 33.982 -1000.000  0.770 3.517 5.019 31.327 -3.077e-13 8.67445 8.35723 3.707e+05
0.750 0.200 0.229 2.7231822 0.969 50.962 33.982 33.757 33.589 -1000.000 33.982 -1000.000  0.770 3.517 5.019 31.327 -3.079e-13 8.67479 8.35793 3.705e+05
0.750 0.200 0.229 2.7221822 0.969 50.962 33.982 33.757 33.590 -1000.000 33.982 -1000.000  0.770 3.517 5.019 31.327 -3.081e-13 8.67513 8.35864 3.702e+05
0.750 0.200 0.229 2.7211822 0.969 50.962 33.983 33.757 33.590 -1000.000 33.983 -1000.000  0.770 3.517 5.019 31.327 -3.083e-13 8.67547 8.35934 3.700e+05
0.750 0.200 0.229 2.7201822 0.969 50.962 33.983 33.758 33.590 -1000.000 33.983 -1000.000  0.770 3.517 5.019 31.327 -3.085e-13 8.67581 8.36004 3.698e+05
0.750 0.200 0.229 2.7191822 0.968 50.962 33.983 33.758 33.591 -1000.000 33.983 -1000.000  0.770 3.517 5.019 31.327 -3.087e-13 8.67614 8.36074 3.696e+05
0.750 0.200 0.229 2.7181822 0.968 50.962 33.984 33.758 33.591 -1000.000 33.984 -1000.000  0.770 3.517 5.019 31.327 -3.089e-13 8.67648 8.36144 3.693e+05
0.750 0.200 0.229 2.7171822 0.968 50.962 33.984 33.759 33.592 -1000.000 33.984 -1000.000  0.770 3.517 5.019 31.327 -3.091e-13 8.67682 8.36214 3.691e+05
0.750 0.200 0.229 2.7161822 0.968 50.962 33.985 33.759 33.592 -1000.000 33.985 -1000.000  0.770 3.517 5.019 31.327 -3.092e-13 8.67716 8.36283 3.689e+05
0.750 0.200 0.229 2.7151822 0.967 50.962 33.985 33.760 33.592 -1000.000 33.985 -1000.000  0.770 3.517 5.019 31.327 -3.094e-13 8.67749 8.36353 3.687e+05
0.750 0.200 0.229 2.7141822 0.967 50.962 33.985 33.760 33.593 -1000.000 33.985 -1000.000  0.770 3.517 5.019 31.327 -3.096e-13 8.67783 8.36422 3.684e+05
0.750 0.200 0.229 2.7131822 0.967 50.962 33.986 33.760 33.593 -1000.000 33.986 -1000.000  0.770 3.517 5.019 31.327 -3.098e-13 8.67817 8.36491 3.682e+05
0.750 0.200 0.229 2.7121822 0.967 50.962 33.986 33.761 33.593 -1000.000 33.986 -1000.000  0.770 3.517 5.019 31.327 -3.100e-13 8.67850 8.36560 3.680e+05
0.750 0.200 0.229 2.7111822 0.966 50.961 33.986 33.761 33.594 -1000.000 33.986 -1000.000  0.770 3.517 5.019 31.327 -3.102e-13 8.67884 8.36629 3.678e+05
0.750 0.200 0.229 2.7101822 0.966 50.961 33.987 33.761 33.594 -1000.000 33.987 -1000.000  0.770 3.517 5.019 31.327 -3.104e-13 8.67917 8.36697 3.675e+05
0.750 0.200 0.229 2.7091822 0.966 50.961 33.987 33.762 33.595 -1000.000 33.987 -1000.000  0.770 3.517 5.019 31.327 -3.106e-13 8.67950 8.36766 3.673e+05
0.750 0.200 0.229 2.7081822 0.966 50.961 33.988 33.762 33.595 -1000.000 33.988 -1000.000  0.770 3.517 5.019 31.327 -3.108e-13 8.67984 8.36834 3.671e+05
0.750 0.200 0.229 2.7071822 0.965 50.961 33.988 33.763 33.595 -1000.000 33.988 -1000.000  0.770 3.517 5.019 31.327 -3.110e-13 8.68017 8.36902 3.669e+05
0.750 0.200 0.229 2.7061822 0.965 50.961 33.988 33.763 33.596 -1000.000 33.988 -1000.000  0.770 3.517 5.019 31.327 -3.112e-13 8.68050 8.36970 3.666e+05
0.750 0.200 0.229 2.7051822 0.965 50.961 33.989 33.763 33.596 -1000.000 33.989 -1000.000  0.770 3.517 5.019 31.327 -3.113e-13 8.68083 8.37038 3.664e+05
0.750 0.200 0.229 2.7041822 0.965 50.961 33.989 33.764 33.596 -1000.000 33.989 -1000.000  0.770 3.517 5.019 31.327 -3.115e-13 8.68117 8.37106 3.662e+05
0.750 0.200 0.229 2.7031822 0.964 50.961 33.989 33.764 33.597 -1000.000 33.989 -1000.000  0.770 3.517 5.019 31.327 -3.117e-13 8.68150 8.37173 3.659e+05
0.750 0.200 0.229 2.7021822 0.964 50.961 33.990 33.764 33.597 -1000.000 33.990 -1000.000  0.770 3.517 5.019 31.327 -3.119e-13 8.68183 8.37241 3.657e+05
0.750 0.200 0.229 2.7011822 0.964 50.961 33.990 33.765 33.597 -1000.000 33.990 -1000.000  0.770 3.517 5.019 31.327 -3.121e-13 8.68216 8.37308 3.655e+05
0.750 0.200 0.229 2.7001822 0.964 50.961 33.991 33.765 33.598 -1000.000 33.991 -1000.000  0.770 3.517 5.019 31.327 -3.123e-13 8.68249 8.37375 3.653e+05
0.750 0.200 0.229 2.6991822 0.964 50.961 33.991 33.766 33.598 -1000.000 33.991 -1000.000  0.770 3.517 5.019 31.327 -3.125e-13 8.68282 8.37442 3.650e+05
0.750 0.200 0.229 2.6981822 0.963 50.961 33.991 33.766 33.599 -1000.000 33.991 -1000.000  0.770 3.517 5.019 31.327 -3.127e-13 8.68314 8.37509 3.648e+05
0.750 0.200 0.229 2.6971822 0.963 50.961 33.992 33.766 33.599 -1000.000 33.992 -1000.000  0.770 3.517 5.019 31.327 -3.129e-13 8.68347 8.37576 3.646e+05
0.750 0.200 0.229 2.6961822 0.963 50.961 33.992 33.767 33.599 -1000.000 33.992 -1000.000  0.770 3.517 5.019 31.327 -3.131e-13 8.68380 8.37642 3.644e+05
0.750 0.200 0.229 2.6951822 0.963 50.961 33.992 33.767 33.600 -1000.000 33.992 -1000.000  0.770 3.517 5.019 31.327 -3.133e-13 8.68413 8.37709 3.641e+05
0.750 0.200 0.229 2.6941822 0.962 50.961 33.993 33.767 33.600 -1000.000 33.993 -1000.000  0.770 3.517 5.019 31.327 -3.135e-13 8.68446 8.37775 3.639e+05
0.750 0.200 0.229 2.6931822 0.962 50.960 33.993 33.768 33.601 -1000.000 33.993 -1000.000  0.770 3.517 5.019 31.327 -3.137e-13 8.68478 8.37841 3.637e+05
0.750 0.200 0.229 2.6921822 0.962 50.960 33.994 33.768 33.601 -1000.000 33.994 -1000.000  0.770 3.517 5.019 31.327 -3.139e-13 8.68511 8.37907 3.635e+05
0.750 0.200 0.229 2.6911822 0.962 50.960 33.994 33.769 33.601 -1000.000 33.994 -1000.000  0.770 3.517 5.019 31.327 -3.140e-13 8.68543 8.37973 3.632e+05
0.750 0.200 0.229 2.6901822 0.961 50.960 33.994 33.769 33.602 -1000.000 33.994 -1000.000  0.770 3.517 5.019 31.327 -3.142e-13 8.68576 8.38039 3.630e+05
0.750 0.200 0.229 2.6891822 0.961 50.960 33.995 33.769 33.602 -1000.000 33.995 -1000.000  0.770 3.517 5.019 31.327 -3.144e-13 8.68608 8.38104 3.628e+05
0.750 0.200 0.229 2.6881822 0.961 50.960 33.995 33.770 33.602 -1000.000 33.995 -1000.000  0.770 3.517 5.019 31.327 -3.146e-13 8.68641 8.38170 3.626e+05
0.750 0.200 0.229 2.6871822 0.961 50.960 33.995 33.770 33.603 -1000.000 33.995 -1000.000  0.770 3.517 5.019 31.327 -3.148e-13 8.68673 8.38235 3.623e+05
0.750 0.200 0.229 2.6861822 0.960 50.960 33.996 33.770 33.603 -1000.000 33.996 -1000.000  0.770 3.517 5.019 31.327 -3.150e-13 8.68706 8.38300 3.621e+05
0.750 0.200 0.229 2.6851822 0.960 50.960 33.996 33.771 33.604 -1000.000 33.996 -1000.000  0.770 3.517 5.019 31.327 -3.152e-13 8.68738 8.38365 3.619e+05
0.750 0.200 0.229 2.6841822 0.960 50.960 33.997 33.771 33.604 -1000.000 33.997 -1000.000  0.770 3.517 5.019 31.327 -3.154e-13 8.68770 8.38430 3.617e+05
0.750 0.200 0.229 2.6831822 0.960 50.960 33.997 33.772 33.604 -1000.000 33.997 -1000.000  0.770 3.517 5.019 31.327 -3.156e-13 8.68802 8.38495 3.614e+05
0.750 0.200 0.229 2.6821822 0.959 50.960 33.997 33.772 33.605 -1000.000 33.997 -1000.000  0.770 3.517 5.019 31.327 -3.158e-13 8.68834 8.38559 3.612e+05
0.750 0.200 0.229 2.6811822 0.959 50.960 33.998 33.772 33.605 -1000.000 33.998 -1000.000  0.770 3.517 5.019 31.327 -3.160e-13 8.68867 8.38624 3.610e+05
0.750 0.200 0.229 2.6801822 0.959 50.960 33.998 33.773 33.605 -1000.000 33.998 -1000.000  0.770 3.517 5.019 31.327 -3.162e-13 8.68899 8.38688 3.608e+05
0.750 0.200 0.229 2.6791822 0.959 50.960 33.998 33.773 33.606 -1000.000 33.998 -1000.000  0.770 3.517 5.019 31.327 -3.164e-13 8.68931 8.38752 3.606e+05
0.750 0.200 0.229 2.6781822 0.959 50.960 33.999 33.773 33.606 -1000.000 33.999 -1000.000  0.770 3.517 5.019 31.327 -3.166e-13 8.68963 8.38816 3.603e+05
0.750 0.200 0.229 2.6771822 0.958 50.960 33.999 33.774 33.607 -1000.000 33.999 -1000.000  0.770 3.517 5.019 31.327 -3.168e-13 8.68995 8.38880 3.601e+05
0.750 0.200 0.229 2.6761822 0.958 50.960 34.000 33.774 33.607 -1000.000 34.000 -1000.000  0.770 3.517 5.019 31.327 -3.170e-13 8.69027 8.38944 3.599e+05
0.750 0.200 0.229 2.6751822 0.958 50.960 34.000 33.775 33.607 -1000.000 34.000 -1000.000  0.770 3.517 5.019 31.327 -3.172e-13 8.69058 8.39008 3.597e+05
0.750 0.200 0.229 2.6741822 0.958 50.959 34.000 33.775 33.608 -1000.000 34.000 -1000.000  0.770 3.517 5.019 31.327 -3.174e-13 8.69090 8.39071 3.594e+05
0.750 0.200 0.229 2.6731822 0.957 50.959 34.001 33.775 33.608 -1000.000 34.001 -1000.000  0.770 3.517 5.019 31.327 -3.176e-13 8.69122 8.39135 3.592e+05
0.750 0.200 0.229 2.6721822 0.957 50.959 34.001 33.776 33.608 -1000.000 34.001 -1000.000  0.770 3.517 5.019 31.327 -3.178e-13 8.69154 8.39198 3.590e+05
0.750 0.200 0.229 2.6711822 0.957 50.959 34.002 33.776 33.609 -1000.000 34.002 -1000.000  0.770 3.517 5.019 31.327 -3.180e-13 8.69185 8.39261 3.588e+05
0.750 0.200 0.229 2.6701822 0.957 50.959 34.002 33.777 33.609 -1000.000 34.002 -1000.000  0.770 3.517 5.019 31.327 -3.182e-13 8.69217 8.39324 3.585e+05
0.750 0.200 0.229 2.6691822 0.956 50.959 34.002 33.777 33.610 -1000.000 34.002 -1000.000  0.770 3.517 5.019 31.327 -3.184e-13 8.69249 8.39387 3.583e+05
0.750 0.200 0.229 2.6681822 0.956 50.959 34.003 33.777 33.610 -1000.000 34.003 -1000.000  0.770 3.517 5.019 31.327 -3.186e-13 8.69280 8.39450 3.581e+05
0.750 0.200 0.229 2.6671822 0.956 50.959 34.003 33.778 33.610 -1000.000 34.003 -1000.000  0.770 3.517 5.019 31.327 -3.188e-13 8.69312 8.39512 3.579e+05
0.750 0.200 0.229 2.6661822 0.956 50.959 34.003 33.778 33.611 -1000.000 34.003 -1000.000  0.770 3.517 5.019 31.327 -3.190e-13 8.69343 8.39575 3.576e+05
0.750 0.200 0.229 2.6651822 0.955 50.959 34.004 33.778 33.611 -1000.000 34.004 -1000.000  0.770 3.517 5.019 31.327 -3.192e-13 8.69375 8.39637 3.574e+05
0.750 0.200 0.229 2.6641822 0.955 50.959 34.004 33.779 33.611 -1000.000 34.004 -1000.000  0.770 3.517 5.019 31.327 -3.194e-13 8.69406 8.39700 3.572e+05
0.750 0.200 0.229 2.6631822 0.955 50.959 34.005 33.779 33.612 -1000.000 34.005 -1000.000  0.770 3.517 5.019 31.327 -3.196e-13 8.69437 8.39762 3.570e+05
0.750 0.200 0.229 2.6621822 0.955 50.959 34.005 33.780 33.612 -1000.000 34.005 -1000.000  0.770 3.517 5.019 31.327 -3.198e-13 8.69469 8.39824 3.567e+05
0.750 0.200 0.229 2.6611822 0.954 50.959 34.005 33.780 33.613 -1000.000 34.005 -1000.000  0.770 3.517 5.019 31.327 -3.200e-13 8.69500 8.39885 3.565e+05
0.750 0.200 0.229 2.6601822 0.954 50.959 34.006 33.780 33.613 -1000.000 34.006 -1000.000  0.770 3.517 5.019 31.327 -3.202e-13 8.69531 8.39947 3.563e+05
0.750 0.200 0.229 2.6591822 0.954 50.959 34.006 33.781 33.613 -1000.000 34.006 -1000.000  0.770 3.517 5.019 31.327 -3.204e-13 8.69562 8.40009 3.561e+05
0.750 0.200 0.229 2.6581822 0.954 50.959 34.006 33.781 33.614 -1000.000 34.006 -1000.000  0.770 3.517 5.019 31.327 -3.206e-13 8.69593 8.40070 3.559e+05
0.750 0.200 0.229 2.6571822 0.954 50.959 34.007 33.781 33.614 -1000.000 34.007 -1000.000  0.770 3.517 5.019 31.327 -3.208e-13 8.69625 8.40132 3.556e+05
0.750 0.200 0.229 2.6561822 0.953 50.958 34.007 33.782 33.615 -1000.000 34.007 -1000.000  0.770 3.517 5.019 31.327 -3.210e-13 8.69656 8.40193 3.554e+05
0.750 0.200 0.229 2.6551822 0.953 50.958 34.008 33.782 33.615 -1000.000 34.008 -1000.000  0.770 3.517 5.019 31.327 -3.212e-13 8.69687 8.40254 3.552e+05
0.750 0.200 0.229 2.6541822 0.953 50.958 34.008 33.783 33.615 -1000.000 34.008 -1000.000  0.770 3.517 5.019 31.327 -3.214e-13 8.69718 8.40315 3.550e+05
0.750 0.200 0.229 2.6531822 0.953 50.958 34.008 33.783 33.616 -1000.000 34.008 -1000.000  0.770 3.517 5.019 31.327 -3.216e-13 8.69748 8.40376 3.547e+05
0.750 0.200 0.229 2.6521822 0.952 50.958 34.009 33.783 33.616 -1000.000 34.009 -1000.000  0.770 3.517 5.019 31.327 -3.218e-13 8.69779 8.40436 3.545e+05
0.750 0.200 0.229 2.6511822 0.952 50.958 34.009 33.784 33.616 -1000.000 34.009 -1000.000  0.770 3.517 5.019 31.327 -3.220e-13 8.69810 8.40497 3.543e+05
0.750 0.200 0.229 2.6501822 0.952 50.958 34.010 33.784 33.617 -1000.000 34.010 -1000.000  0.770 3.517 5.019 31.327 -3.222e-13 8.69841 8.40558 3.541e+05
0.750 0.200 0.229 2.6491822 0.952 50.958 34.010 33.785 33.617 -1000.000 34.010 -1000.000  0.770 3.517 5.019 31.327 -3.224e-13 8.69872 8.40618 3.538e+05
0.750 0.200 0.229 2.6481822 0.951 50.958 34.010 33.785 33.618 -1000.000 34.010 -1000.000  0.770 3.517 5.019 31.327 -3.226e-13 8.69903 8.40678 3.536e+05
0.750 0.200 0.229 2.6471822 0.951 50.958 34.011 33.785 33.618 -1000.000 34.011 -1000.000  0.770 3.517 5.019 31.327 -3.228e-13 8.69933 8.40738 3.534e+05
0.750 0.200 0.229 2.6461822 0.951 50.958 34.011 33.786 33.618 -1000.000 34.011 -1000.000  0.770 3.517 5.019 31.327 -3.230e-13 8.69964 8.40798 3.532e+05
0.750 0.200 0.229 2.6451822 0.951 50.958 34.011 33.786 33.619 -1000.000 34.011 -1000.000  0.770 3.517 5.019 31.327 -3.232e-13 8.69994 8.40858 3.530e+05
0.750 0.200 0.229 2.6441822 0.950 50.958 34.012 33.786 33.619 -1000.000 34.012 -1000.000  0.770 3.517 5.019 31.327 -3.234e-13 8.70025 8.40918 3.527e+05
0.750 0.200 0.229 2.6431822 0.950 50.958 34.012 33.787 33.619 -1000.000 34.012 -1000.000  0.770 3.517 5.019 31.327 -3.236e-13 8.70056 8.40977 3.525e+05
0.750 0.200 0.229 2.6421822 0.950 50.958 34.013 33.787 33.620 -1000.000 34.013 -1000.000  0.770 3.517 5.019 31.327 -3.238e-13 8.70086 8.41037 3.523e+05
0.750 0.200 0.229 2.6411822 0.950 50.958 34.013 33.788 33.620 -1000.000 34.013 -1000.000  0.770 3.517 5.019 31.327 -3.240e-13 8.70116 8.41096 3.521e+05
0.750 0.200 0.229 2.6401822 0.949 50.958 34.013 33.788 33.621 -1000.000 34.013 -1000.000  0.770 3.517 5.019 31.327 -3.242e-13 8.70147 8.41156 3.518e+05
0.750 0.200 0.229 2.6391822 0.949 50.958 34.014 33.788 33.621 -1000.000 34.014 -1000.000  0.770 3.517 5.019 31.327 -3.244e-13 8.70177 8.41215 3.516e+05
0.750 0.200 0.229 2.6381822 0.949 50.957 34.014 33.789 33.621 -1000.000 34.014 -1000.000  0.770 3.517 5.019 31.327 -3.246e-13 8.70208 8.41274 3.514e+05
0.750 0.200 0.229 2.6371822 0.949 50.957 34.014 33.789 33.622 -1000.000 34.014 -1000.000  0.770 3.517 5.019 31.327 -3.248e-13 8.70238 8.41333 3.512e+05
0.750 0.200 0.229 2.6361822 0.948 50.957 34.015 33.789 33.622 -1000.000 34.015 -1000.000  0.770 3.517 5.019 31.327 -3.250e-13 8.70268 8.41392 3.510e+05
0.750 0.200 0.229 2.6351822 0.948 50.957 34.015 33.790 33.623 -1000.000 34.015 -1000.000  0.770 3.517 5.019 31.327 -3.253e-13 8.70298 8.41450 3.507e+05
0.750 0.200 0.229 2.6341822 0.948 50.957 34.016 33.790 33.623 -1000.000 34.016 -1000.000  0.770 3.517 5.019 31.327 -3.255e-13 8.70328 8.41509 3.505e+05
0.750 0.200 0.229 2.6331822 0.948 50.957 34.016 33.791 33.623 -1000.000 34.016 -1000.000  0.770 3.517 5.019 31.327 -3.257e-13 8.70358 8.41567 3.503e+05
0.750 0.200 0.229 2.6321822 0.948 50.957 34.016 33.791 33.624 -1000.000 34.016 -1000.000  0.770 3.517 5.019 31.327 -3.259e-13 8.70389 8.41626 3.501e+05
0.750 0.200 0.229 2.6311822 0.947 50.957 34.017 33.791 33.624 -1000.000 34.017 -1000.000  0.770 3.517 5.019 31.327 -3.261e-13 8.70419 8.41684 3.498e+05
0.750 0.200 0.229 2.6301822 0.947 50.957 34.017 33.792 33.624 -1000.000 34.017 -1000.000  0.770 3.517 5.019 31.327 -3.263e-13 8.70449 8.41742 3.496e+05
0.750 0.200 0.229 2.6291822 0.947 50.957 34.018 33.792 33.625 -1000.000 34.018 -1000.000  0.770 3.517 5.019 31.327 -3.265e-13 8.70479 8.41800 3.494e+05
0.750 0.200 0.229 2.6281822 0.947 50.957 34.018 33.793 33.625 -1000.000 34.018 -1000.000  0.770 3.517 5.019 31.327 -3.267e-13 8.70508 8.41858 3.492e+05
0.750 0.200 0.229 2.6271822 0.946 50.957 34.018 33.793 33.626 -1000.000 34.018 -1000.000  0.770 3.517 5.019 31.327 -3.269e-13 8.70538 8.41916 3.490e+05
0.750 0.200 0.229 2.6261822 0.946 50.957 34.019 33.793 33.626 -1000.000 34.019 -1000.000  0.770 3.517 5.019 31.327 -3.271e-13 8.70568 8.41973 3.487e+05
0.750 0.200 0.229 2.6251822 0.946 50.957 34.019 33.794 33.626 -1000.000 34.019 -1000.000  0.770 3.517 5.019 31.327 -3.273e-13 8.70598 8.42031 3.485e+05
0.750 0.200 0.229 2.6241822 0.946 50.957 34.020 33.794 33.627 -1000.000 34.020 -1000.000  0.770 3.517 5.019 31.327 -3.275e-13 8.70628 8.42088 3.483e+05
0.750 0.200 0.229 2.6231822 0.945 50.957 34.020 33.795 33.627 -1000.000 34.020 -1000.000  0.770 3.517 5.019 31.327 -3.277e-13 8.70657 8.42146 3.481e+05
0.750 0.200 0.229 2.6221822 0.945 50.957 34.020 33.795 33.628 -1000.000 34.020 -1000.000  0.770 3.517 5.019 31.327 -3.279e-13 8.70687 8.42203 3.479e+05
0.750 0.200 0.229 2.6211822 0.945 50.957 34.021 33.795 33.628 -1000.000 34.021 -1000.000  0.770 3.517 5.019 31.327 -3.282e-13 8.70717 8.42260 3.476e+05
0.750 0.200 0.229 2.6201822 0.945 50.957 34.021 33.796 33.628 -1000.000 34.021 -1000.000  0.770 3.517 5.019 31.327 -3.284e-13 8.70746 8.42317 3.474e+05
0.750 0.200 0.229 2.6191822 0.944 50.956 34.021 33.796 33.629 -1000.000 34.021 -1000.000  0.770 3.517 5.019 31.327 -3.286e-13 8.70776 8.42374 3.472e+05
0.750 0.200 0.229 2.6181822 0.944 50.956 34.022 33.796 33.629 -1000.000 34.022 -1000.000  0.770 3.517 5.019 31.327 -3.288e-13 8.70805 8.42430 3.470e+05
0.750 0.200 0.229 2.6171822 0.944 50.956 34.022 33.797 33.630 -1000.000 34.022 -1000.000  0.770 3.517 5.019 31.327 -3.290e-13 8.70835 8.42487 3.468e+05
0.750 0.200 0.229 2.6161822 0.944 50.956 34.023 33.797 33.630 -1000.000 34.023 -1000.000  0.770 3.517 5.019 31.327 -3.292e-13 8.70864 8.42544 3.465e+05
0.750 0.200 0.229 2.6151822 0.943 50.956 34.023 33.798 33.630 -1000.000 34.023 -1000.000  0.770 3.517 5.019 31.327 -3.294e-13 8.70894 8.42600 3.463e+05
0.750 0.200 0.229 2.6141822 0.943 50.956 34.023 33.798 33.631 -1000.000 34.023 -1000.000  0.770 3.517 5.019 31.327 -3.296e-13 8.70923 8.42656 3.461e+05
0.750 0.200 0.229 2.6131822 0.943 50.956 34.024 33.798 33.631 -1000.000 34.024 -1000.000  0.770 3.517 5.019 31.327 -3.298e-13 8.70952 8.42713 3.459e+05
0.750 0.200 0.229 2.6121822 0.943 50.956 34.024 33.799 33.631 -1000.000 34.024 -1000.000  0.770 3.517 5.019 31.327 -3.300e-13 8.70982 8.42769 3.456e+05
0.750 0.200 0.229 2.6111822 0.942 50.956 34.025 33.799 33.632 -1000.000 34.025 -1000.000  0.770 3.517 5.019 31.327 -3.302e-13 8.71011 8.42825 3.454e+05
0.750 0.200 0.229 2.6101822 0.942 50.956 34.025 33.800 33.632 -1000.000 34.025 -1000.000  0.770 3.517 5.019 31.327 -3.305e-13 8.71040 8.42881 3.452e+05
0.750 0.200 0.229 2.6091822 0.942 50.956 34.025 33.800 33.633 -1000.000 34.025 -1000.000  0.770 3.517 5.019 31.327 -3.307e-13 8.71069 8.42936 3.450e+05
0.750 0.200 0.229 2.6081822 0.942 50.956 34.026 33.800 33.633 -1000.000 34.026 -1000.000  0.770 3.517 5.019 31.327 -3.309e-13 8.71099 8.42992 3.448e+05
0.750 0.200 0.229 2.6071822 0.942 50.956 34.026 33.801 33.633 -1000.000 34.026 -1000.000  0.770 3.517 5.019 31.327 -3.311e-13 8.71128 8.43048 3.445e+05
0.750 0.200 0.229 2.6061822 0.941 50.956 34.026 33.801 33.634 -1000.000 34.026 -1000.000  0.770 3.517 5.019 31.327 -3.313e-13 8.71157 8.43103 3.443e+05
0.750 0.200 0.229 2.6051822 0.941 50.956 34.027 33.801 33.634 -1000.000 34.027 -1000.000  0.770 3.517 5.019 31.327 -3.315e-13 8.71186 8.43158 3.441e+05
0.750 0.200 0.229 2.6041822 0.941 50.956 34.027 33.802 33.635 -1000.000 34.027 -1000.000  0.770 3.517 5.019 31.327 -3.317e-13 8.71215 8.43214 3.439e+05
0.750 0.200 0.229 2.6031822 0.941 50.956 34.028 33.802 33.635 -1000.000 34.028 -1000.000  0.770 3.517 5.019 31.327 -3.319e-13 8.71244 8.43269 3.437e+05
0.750 0.200 0.229 2.6021822 0.940 50.956 34.028 33.803 33.635 -1000.000 34.028 -1000.000  0.770 3.517 5.019 31.327 -3.322e-13 8.71273 8.43324 3.434e+05
0.750 0.200 0.229 2.6011822 0.940 50.955 34.028 33.803 33.636 -1000.000 34.028 -1000.000  0.770 3.517 5.019 31.327 -3.324e-13 8.71301 8.43379 3.432e+05
0.750 0.200 0.229 2.6001822 0.940 50.955 34.029 33.803 33.636 -1000.000 34.029 -1000.000  0.770 3.517 5.019 31.327 -3.326e-13 8.71330 8.43434 3.430e+05
0.750 0.200 0.229 2.5991822 0.940 50.955 34.029 33.804 33.637 -1000.000 34.029 -1000.000  0.770 3.517 5.019 31.327 -3.328e-13 8.71359 8.43488 3.428e+05
0.750 0.200 0.229 2.5981822 0.939 50.955 34.030 33.804 33.637 -1000.000 34.030 -1000.000  0.770 3.517 5.019 31.327 -3.330e-13 8.71388 8.43543 3.426e+05
0.750 0.200 0.229 2.5971822 0.939 50.955 34.030 33.805 33.637 -1000.000 34.030 -1000.000  0.770 3.517 5.019 31.327 -3.332e-13 8.71417 8.43598 3.423e+05
0.750 0.200 0.229 2.5961822 0.939 50.955 34.030 33.805 33.638 -1000.000 34.030 -1000.000  0.770 3.517 5.019 31.327 -3.334e-13 8.71445 8.43652 3.421e+05
0.750 0.200 0.229 2.5951822 0.939 50.955 34.031 33.805 33.638 -1000.000 34.031 -1000.000  0.770 3.517 5.019 31.327 -3.337e-13 8.71474 8.43706 3.419e+05
0.750 0.200 0.229 2.5941822 0.938 50.955 34.031 33.806 33.638 -1000.000 34.031 -1000.000  0.770 3.517 5.019 31.327 -3.339e-13 8.71503 8.43761 3.417e+05
0.750 0.200 0.229 2.5931822 0.938 50.955 34.032 33.806 33.639 -1000.000 34.032 -1000.000  0.770 3.517 5.019 31.327 -3.341e-13 8.71531 8.43815 3.415e+05
0.750 0.200 0.229 2.5921822 0.938 50.955 34.032 33.807 33.639 -1000.000 34.032 -1000.000  0.770 3.517 5.019 31.327 -3.343e-13 8.71560 8.43869 3.412e+05
0.750 0.200 0.229 2.5911822 0.938 50.955 34.032 33.807 33.640 -1000.000 34.032 -1000.000  0.770 3.517 5.019 31.327 -3.345e-13 8.71588 8.43923 3.410e+05
0.750 0.200 0.229 2.5901822 0.937 50.955 34.033 33.807 33.640 -1000.000 34.033 -1000.000  0.770 3.517 5.019 31.327 -3.347e-13 8.71617 8.43976 3.408e+05
0.750 0.200 0.229 2.5891822 0.937 50.955 34.033 33.808 33.640 -1000.000 34.033 -1000.000  0.770 3.517 5.019 31.327 -3.349e-13 8.71645 8.44030 3.406e+05
0.750 0.200 0.229 2.5881822 0.937 50.955 34.034 33.808 33.641 -1000.000 34.034 -1000.000  0.770 3.517 5.019 31.327 -3.352e-13 8.71673 8.44084 3.404e+05
0.750 0.200 0.229 2.5871822 0.937 50.955 34.034 33.809 33.641 -1000.000 34.034 -1000.000  0.770 3.517 5.019 31.327 -3.354e-13 8.71702 8.44137 3.402e+05
0.750 0.200 0.229 2.5861822 0.936 50.955 34.034 33.809 33.642 -1000.000 34.034 -1000.000  0.770 3.517 5.019 31.327 -3.356e-13 8.71730 8.44191 3.399e+05
0.750 0.200 0.229 2.5851822 0.936 50.955 34.035 33.809 33.642 -1000.000 34.035 -1000.000  0.770 3.517 5.019 31.327 -3.358e-13 8.71758 8.44244 3.397e+05
0.750 0.200 0.229 2.5841822 0.936 50.955 34.035 33.810 33.642 -1000.000 34.035 -1000.000  0.770 3.517 5.019 31.327 -3.360e-13 8.71787 8.44297 3.395e+05
0.750 0.200 0.229 2.5831822 0.936 50.954 34.035 33.810 33.643 -1000.000 34.035 -1000.000  0.770 3.517 5.019 31.327 -3.362e-13 8.71815 8.44350 3.393e+05
0.750 0.200 0.229 2.5821822 0.935 50.954 34.036 33.810 33.643 -1000.000 34.036 -1000.000  0.770 3.517 5.019 31.327 -3.365e-13 8.71843 8.44403 3.391e+05
0.750 0.200 0.229 2.5811822 0.935 50.954 34.036 33.811 33.644 -1000.000 34.036 -1000.000  0.770 3.517 5.019 31.327 -3.367e-13 8.71871 8.44456 3.388e+05
0.750 0.200 0.229 2.5801822 0.935 50.954 34.037 33.811 33.644 -1000.000 34.037 -1000.000  0.770 3.517 5.019 31.327 -3.369e-13 8.71899 8.44509 3.386e+05
0.750 0.200 0.229 2.5791822 0.935 50.954 34.037 33.812 33.644 -1000.000 34.037 -1000.000  0.770 3.517 5.019 31.327 -3.371e-13 8.71927 8.44562 3.384e+05
0.750 0.200 0.229 2.5781822 0.935 50.954 34.037 33.812 33.645 -1000.000 34.037 -1000.000  0.770 3.517 5.019 31.327 -3.373e-13 8.71955 8.44614 3.382e+05
0.750 0.200 0.229 2.5771822 0.934 50.954 34.038 33.812 33.645 -1000.000 34.038 -1000.000  0.770 3.517 5.019 31.327 -3.375e-13 8.71983 8.44667 3.380e+05
0.750 0.200 0.229 2.5761822 0.934 50.954 34.038 33.813 33.646 -1000.000 34.038 -1000.000  0.770 3.517 5.019 31.327 -3.378e-13 8.72011 8.44719 3.377e+05
0.750 0.200 0.229 2.5751822 0.934 50.954 34.039 33.813 33.646 -1000.000 34.039 -1000.000  0.770 3.517 5.019 31.327 -3.380e-13 8.72039 8.44771 3.375e+05
0.750 0.200 0.229 2.5741822 0.934 50.954 34.039 33.814 33.646 -1000.000 34.039 -1000.000  0.770 3.517 5.019 31.327 -3.382e-13 8.72067 8.44824 3.373e+05
0.750 0.200 0.229 2.5731822 0.933 50.954 34.039 33.814 33.647 -1000.000 34.039 -1000.000  0.770 3.517 5.019 31.327 -3.384e-13 8.72095 8.44876 3.371e+05
0.750 0.200 0.229 2.5721822 0.933 50.954 34.040 33.814 33.647 -1000.000 34.040 -1000.000  0.770 3.517 5.019 31.327 -3.386e-13 8.72123 8.44928 3.369e+05
0.750 0.200 0.229 2.5711822 0.933 50.954 34.040 33.815 33.647 -1000.000 34.040 -1000.000  0.770 3.517 5.019 31.327 -3.389e-13 8.72150 8.44980 3.367e+05
0.750 0.200 0.229 2.5701822 0.933 50.954 34.041 33.815 33.648 -1000.000 34.041 -1000.000  0.770 3.517 5.019 31.327 -3.391e-13 8.72178 8.45032 3.364e+05
0.750 0.200 0.229 2.5691822 0.932 50.954 34.041 33.816 33.648 -1000.000 34.041 -1000.000  0.770 3.517 5.019 31.327 -3.393e-13 8.72206 8.45083 3.362e+05
0.750 0.200 0.229 2.5681822 0.932 50.954 34.041 33.816 33.649 -1000.000 34.041 -1000.000  0.770 3.517 5.019 31.327 -3.395e-13 8.72234 8.45135 3.360e+05
0.750 0.200 0.229 2.5671822 0.932 50.954 34.042 33.816 33.649 -1000.000 34.042 -1000.000  0.770 3.517 5.019 31.327 -3.397e-13 8.72261 8.45186 3.358e+05
0.750 0.200 0.229 2.5661822 0.932 50.953 34.042 33.817 33.649 -1000.000 34.042 -1000.000  0.770 3.517 5.019 31.327 -3.400e-13 8.72289 8.45238 3.356e+05
0.750 0.200 0.229 2.5651822 0.931 50.953 34.043 33.817 33.650 -1000.000 34.043 -1000.000  0.770 3.517 5.019 31.327 -3.402e-13 8.72316 8.45289 3.353e+05
0.750 0.200 0.229 2.5641822 0.931 50.953 34.043 33.818 33.650 -1000.000 34.043 -1000.000  0.770 3.517 5.019 31.327 -3.404e-13 8.72344 8.45341 3.351e+05
0.750 0.200 0.229 2.5631822 0.931 50.953 34.043 33.818 33.651 -1000.000 34.043 -1000.000  0.770 3.517 5.019 31.327 -3.406e-13 8.72371 8.45392 3.349e+05
0.750 0.200 0.229 2.5621822 0.931 50.953 34.044 33.818 33.651 -1000.000 34.044 -1000.000  0.770 3.517 5.019 31.327 -3.408e-13 8.72399 8.45443 3.347e+05
0.750 0.200 0.229 2.5611822 0.930 50.953 34.044 33.819 33.651 -1000.000 34.044 -1000.000  0.770 3.517 5.019 31.327 -3.411e-13 8.72426 8.45494 3.345e+05
0.750 0.200 0.229 2.5601822 0.930 50.953 34.045 33.819 33.652 -1000.000 34.045 -1000.000  0.770 3.517 5.019 31.327 -3.413e-13 8.72454 8.45545 3.343e+05
0.750 0.200 0.229 2.5591822 0.930 50.953 34.045 33.820 33.652 -1000.000 34.045 -1000.000  0.770 3.517 5.019 31.327 -3.415e-13 8.72481 8.45595 3.340e+05
0.750 0.200 0.229 2.5581822 0.930 50.953 34.045 33.820 33.653 -1000.000 34.045 -1000.000  0.770 3.517 5.019 31.327 -3.417e-13 8.72508 8.45646 3.338e+05
0.750 0.200 0.229 2.5571822 0.929 50.953 34.046 33.820 33.653 -1000.000 34.046 -1000.000  0.770 3.517 5.019 31.327 -3.420e-13 8.72536 8.45697 3.336e+05
0.750 0.200 0.229 2.5561822 0.929 50.953 34.046 33.821 33.653 -1000.000 34.046 -1000.000  0.770 3.517 5.019 31.327 -3.422e-13 8.72563 8.45747 3.334e+05
0.750 0.200 0.229 2.5551822 0.929 50.953 34.047 33.821 33.654 -1000.000 34.047 -1000.000  0.770 3.517 5.019 31.327 -3.424e-13 8.72590 8.45798 3.332e+05
0.750 0.200 0.229 2.5541822 0.929 50.953 34.047 33.822 33.654 -1000.000 34.047 -1000.000  0.770 3.517 5.019 31.327 -3.426e-13 8.72617 8.45848 3.330e+05
0.750 0.200 0.229 2.5531822 0.928 50.953 34.047 33.822 33.655 -1000.000 34.047 -1000.000  0.770 3.517 5.019 31.327 -3.428e-13 8.72644 8.45898 3.327e+05
0.750 0.200 0.229 2.5521822 0.928 50.953 34.048 33.822 33.655 -1000.000 34.048 -1000.000  0.770 3.517 5.019 31.327 -3.431e-13 8.72671 8.45949 3.325e+05
0.750 0.200 0.229 2.5511822 0.928 50.953 34.048 33.823 33.655 -1000.000 34.048 -1000.000  0.770 3.517 5.019 31.327 -3.433e-13 8.72698 8.45999 3.323e+05
0.750 0.200 0.229 2.5501822 0.928 50.953 34.048 33.823 33.656 -1000.000 34.048 -1000.000  0.770 3.517 5.019 31.327 -3.435e-13 8.72725 8.46049 3.321e+05
0.750 0.200 0.229 2.5491822 0.927 50.953 34.049 33.824 33.656 -1000.000 34.049 -1000.000  0.770 3.517 5.019 31.327 -3.437e-13 8.72752 8.46098 3.319e+05
0.750 0.200 0.229 2.5481822 0.927 50.952 34.049 33.824 33.657 -1000.000 34.049 -1000.000  0.770 3.517 5.019 31.327 -3.440e-13 8.72779 8.46148 3.316e+05
0.750 0.200 0.229 2.5471822 0.927 50.952 34.050 33.824 33.657 -1000.000 34.050 -1000.000  0.770 3.517 5.019 31.327 -3.442e-13 8.72806 8.46198 3.314e+05
0.750 0.200 0.229 2.5461822 0.927 50.952 34.050 33.825 33.657 -1000.000 34.050 -1000.000  0.770 3.517 5.019 31.327 -3.444e-13 8.72833 8.46248 3.312e+05
0.750 0.200 0.229 2.5451822 0.927 50.952 34.050 33.825 33.658 -1000.000 34.050 -1000.000  0.770 3.517 5.019 31.327 -3.446e-13 8.72860 8.46297 3.310e+05
0.750 0.200 0.229 2.5441822 0.926 50.952 34.051 33.825 33.658 -1000.000 34.051 -1000.000  0.770 3.517 5.019 31.327 -3.449e-13 8.72887 8.46347 3.308e+05
0.750 0.200 0.229 2.5431822 0.926 50.952 34.051 33.826 33.659 -1000.000 34.051 -1000.000  0.770 3.517 5.019 31.327 -3.451e-13 8.72914 8.46396 3.306e+05
0.750 0.200 0.229 2.5421822 0.926 50.952 34.052 33.826 33.659 -1000.000 34.052 -1000.000  0.770 3.517 5.019 31.327 -3.453e-13 8.72941 8.46445 3.303e+05
0.750 0.200 0.229 2.5411822 0.926 50.952 34.052 33.827 33.659 -1000.000 34.052 -1000.000  0.770 3.517 5.019 31.327 -3.456e-13 8.72967 8.46494 3.301e+05
0.750 0.200 0.229 2.5401822 0.925 50.952 34.052 33.827 33.660 -1000.000 34.052 -1000.000  0.770 3.517 5.019 31.327 -3.458e-13 8.72994 8.46543 3.299e+05
0.750 0.200 0.229 2.5391822 0.925 50.952 34.053 33.827 33.660 -1000.000 34.053 -1000.000  0.770 3.517 5.019 31.327 -3.460e-13 8.73021 8.46592 3.297e+05
0.750 0.200 0.229 2.5381822 0.925 50.952 34.053 33.828 33.661 -1000.000 34.053 -1000.000  0.770 3.517 5.019 31.327 -3.462e-13 8.73047 8.46641 3.295e+05
0.750 0.200 0.229 2.5371822 0.925 50.952 34.054 33.828 33.661 -1000.000 34.054 -1000.000  0.770 3.517 5.019 31.327 -3.465e-13 8.73074 8.46690 3.293e+05
0.750 0.200 0.229 2.5361822 0.924 50.952 34.054 33.829 33.661 -1000.000 34.054 -1000.000  0.770 3.517 5.019 31.327 -3.467e-13 8.73100 8.46739 3.290e+05
0.750 0.200 0.229 2.5351822 0.924 50.952 34.054 33.829 33.662 -1000.000 34.054 -1000.000  0.770 3.517 5.019 31.327 -3.469e-13 8.73127 8.46788 3.288e+05
0.750 0.200 0.229 2.5341822 0.924 50.952 34.055 33.829 33.662 -1000.000 34.055 -1000.000  0.770 3.517 5.019 31.327 -3.471e-13 8.73153 8.46836 3.286e+05
0.750 0.200 0.229 2.5331822 0.924 50.952 34.055 33.830 33.663 -1000.000 34.055 -1000.000  0.770 3.517 5.019 31.327 -3.474e-13 8.73180 8.46885 3.284e+05
0.750 0.200 0.229 2.5321822 0.923 50.952 34.056 33.830 33.663 -1000.000 34.056 -1000.000  0.770 3.517 5.019 31.327 -3.476e-13 8.73206 8.46933 3.282e+05
0.750 0.200 0.229 2.5311822 0.923 50.952 34.056 33.831 33.663 -1000.000 34.056 -1000.000  0.770 3.517 5.019 31.327 -3.478e-13 8.73233 8.46981 3.280e+05
0.750 0.200 0.229 2.5301822 0.923 50.951 34.056 33.831 33.664 -1000.000 34.056 -1000.000  0.770 3.517 5.019 31.327 -3.481e-13 8.73259 8.47030 3.278e+05
0.750 0.200 0.229 2.5291822 0.923 50.951 34.057 33.831 33.664 -1000.000 34.057 -1000.000  0.770 3.517 5.019 31.327 -3.483e-13 8.73285 8.47078 3.275e+05
0.750 0.200 0.229 2.5281822 0.922 50.951 34.057 33.832 33.665 -1000.000 34.057 -1000.000  0.770 3.517 5.019 31.327 -3.485e-13 8.73312 8.47126 3.273e+05
0.750 0.200 0.229 2.5271822 0.922 50.951 34.058 33.832 33.665 -1000.000 34.058 -1000.000  0.770 3.517 5.019 31.327 -3.487e-13 8.73338 8.47174 3.271e+05
0.750 0.200 0.229 2.5261822 0.922 50.951 34.058 33.833 33.665 -1000.000 34.058 -1000.000  0.770 3.517 5.019 31.327 -3.490e-13 8.73364 8.47222 3.269e+05
0.750 0.200 0.229 2.5251822 0.922 50.951 34.058 33.833 33.666 -1000.000 34.058 -1000.000  0.770 3.517 5.019 31.327 -3.492e-13 8.73390 8.47269 3.267e+05
0.750 0.200 0.229 2.5241822 0.921 50.951 34.059 33.833 33.666 -1000.000 34.059 -1000.000  0.770 3.517 5.019 31.327 -3.494e-13 8.73416 8.47317 3.265e+05
0.750 0.200 0.229 2.5231822 0.921 50.951 34.059 33.834 33.667 -1000.000 34.059 -1000.000  0.770 3.517 5.019 31.327 -3.497e-13 8.73443 8.47365 3.262e+05
0.750 0.200 0.229 2.5221822 0.921 50.951 34.060 33.834 33.667 -1000.000 34.060 -1000.000  0.770 3.517 5.019 31.327 -3.499e-13 8.73469 8.47412 3.260e+05
0.750 0.200 0.229 2.5211822 0.921 50.951 34.060 33.835 33.667 -1000.000 34.060 -1000.000  0.770 3.517 5.019 31.327 -3.501e-13 8.73495 8.47460 3.258e+05
0.750 0.200 0.229 2.5201822 0.920 50.951 34.060 33.835 33.668 -1000.000 34.060 -1000.000  0.770 3.517 5.019 31.327 -3.504e-13 8.73521 8.47507 3.256e+05
0.750 0.200 0.229 2.5191822 0.920 50.951 34.061 33.836 33.668 -1000.000 34.061 -1000.000  0.770 3.517 5.019 31.327 -3.506e-13 8.73547 8.47554 3.254e+05
0.750 0.200 0.229 2.5181822 0.920 50.951 34.061 33.836 33.669 -1000.000 34.061 -1000.000  0.770 3.517 5.019 31.327 -3.508e-13 8.73573 8.47602 3.252e+05
0.750 0.200 0.229 2.5171822 0.920 50.951 34.062 33.836 33.669 -1000.000 34.062 -1000.000  0.770 3.517 5.019 31.327 -3.511e-13 8.73599 8.47649 3.249e+05
0.750 0.200 0.229 2.5161822 0.919 50.951 34.062 33.837 33.669 -1000.000 34.062 -1000.000  0.770 3.517 5.019 31.327 -3.513e-13 8.73625 8.47696 3.247e+05
0.750 0.200 0.229 2.5151822 0.919 50.951 34.062 33.837 33.670 -1000.000 34.062 -1000.000  0.770 3.517 5.019 31.327 -3.515e-13 8.73650 8.47743 3.245e+05
0.750 0.200 0.229 2.5141822 0.919 50.951 34.063 33.838 33.670 -1000.000 34.063 -1000.000  0.770 3.517 5.019 31.327 -3.518e-13 8.73676 8.47790 3.243e+05
0.750 0.200 0.229 2.5131822 0.919 50.950 34.063 33.838 33.671 -1000.000 34.063 -1000.000  0.770 3.517 5.019 31.327 -3.520e-13 8.73702 8.47837 3.241e+05
0.750 0.200 0.229 2.5121822 0.918 50.950 34.064 33.838 33.671 -1000.000 34.064 -1000.000  0.770 3.517 5.019 31.327 -3.522e-13 8.73728 8.47883 3.239e+05
0.750 0.200 0.229 2.5111822 0.918 50.950 34.064 33.839 33.671 -1000.000 34.064 -1000.000  0.770 3.517 5.019 31.327 -3.525e-13 8.73753 8.47930 3.237e+05
0.750 0.200 0.229 2.5101822 0.918 50.950 34.065 33.839 33.672 -1000.000 34.065 -1000.000  0.770 3.517 5.019 31.327 -3.527e-13 8.73779 8.47976 3.234e+05
0.750 0.200 0.229 2.5091822 0.918 50.950 34.065 33.840 33.672 -1000.000 34.065 -1000.000  0.770 3.517 5.019 31.327 -3.529e-13 8.73805 8.48023 3.232e+05
0.750 0.200 0.229 2.5081822 0.918 50.950 34.065 33.840 33.673 -1000.000 34.065 -1000.000  0.770 3.517 5.019 31.327 -3.532e-13 8.73830 8.48069 3.230e+05
0.750 0.200 0.229 2.5071822 0.917 50.950 34.066 33.840 33.673 -1000.000 34.066 -1000.000  0.770 3.517 5.019 31.327 -3.534e-13 8.73856 8.48116 3.228e+05
0.750 0.200 0.229 2.5061822 0.917 50.950 34.066 33.841 33.673 -1000.000 34.066 -1000.000  0.770 3.517 5.019 31.327 -3.536e-13 8.73882 8.48162 3.226e+05
0.750 0.200 0.229 2.5051822 0.917 50.950 34.067 33.841 33.674 -1000.000 34.067 -1000.000  0.770 3.517 5.019 31.327 -3.539e-13 8.73907 8.48208 3.224e+05
0.750 0.200 0.229 2.5041822 0.917 50.950 34.067 33.842 33.674 -1000.000 34.067 -1000.000  0.770 3.517 5.019 31.327 -3.541e-13 8.73933 8.48254 3.222e+05
0.750 0.200 0.229 2.5031822 0.916 50.950 34.067 33.842 33.675 -1000.000 34.067 -1000.000  0.770 3.517 5.019 31.327 -3.543e-13 8.73958 8.48300 3.219e+05
0.750 0.200 0.229 2.5021822 0.916 50.950 34.068 33.842 33.675 -1000.000 34.068 -1000.000  0.770 3.517 5.019 31.327 -3.546e-13 8.73984 8.48346 3.217e+05
0.750 0.200 0.229 2.5011822 0.916 50.950 34.068 33.843 33.675 -1000.000 34.068 -1000.000  0.770 3.517 5.019 31.327 -3.548e-13 8.74009 8.48392 3.215e+05
0.750 0.200 0.229 2.5001822 0.916 50.950 34.069 33.843 33.676 -1000.000 34.069 -1000.000  0.770 3.517 5.019 31.327 -3.550e-13 8.74034 8.48438 3.213e+05
0.750 0.200 0.229 2.4991822 0.915 50.950 34.069 33.844 33.676 -1000.000 34.069 -1000.000  0.770 3.517 5.019 31.327 -3.553e-13 8.74060 8.48483 3.211e+05
0.750 0.200 0.229 2.4981822 0.915 50.950 34.069 33.844 33.677 -1000.000 34.069 -1000.000  0.770 3.517 5.019 31.327 -3.555e-13 8.74085 8.48529 3.209e+05
0.750 0.200 0.229 2.4971822 0.915 50.950 34.070 33.844 33.677 -1000.000 34.070 -1000.000  0.770 3.517 5.019 31.327 -3.558e-13 8.74110 8.48575 3.207e+05
0.750 0.200 0.229 2.4961822 0.915 50.949 34.070 33.845 33.677 -1000.000 34.070 -1000.000  0.770 3.517 5.019 31.327 -3.560e-13 8.74136 8.48620 3.204e+05
0.750 0.200 0.229 2.4951822 0.914 50.949 34.071 33.845 33.678 -1000.000 34.071 -1000.000  0.770 3.517 5.019 31.327 -3.562e-13 8.74161 8.48665 3.202e+05
0.750 0.200 0.229 2.4941822 0.914 50.949 34.071 33.846 33.678 -1000.000 34.071 -1000.000  0.770 3.517 5.019 31.327 -3.565e-13 8.74186 8.48711 3.200e+05
0.750 0.200 0.229 2.4931822 0.914 50.949 34.071 33.846 33.679 -1000.000 34.071 -1000.000  0.770 3.517 5.019 31.327 -3.567e-13 8.74211 8.48756 3.198e+05
0.750 0.200 0.229 2.4921822 0.914 50.949 34.072 33.846 33.679 -1000.000 34.072 -1000.000  0.770 3.517 5.019 31.327 -3.570e-13 8.74236 8.48801 3.196e+05
0.750 0.200 0.229 2.4911822 0.913 50.949 34.072 33.847 33.680 -1000.000 34.072 -1000.000  0.770 3.517 5.019 31.327 -3.572e-13 8.74261 8.48846 3.194e+05
0.750 0.200 0.229 2.4901822 0.913 50.949 34.073 33.847 33.680 -1000.000 34.073 -1000.000  0.770 3.517 5.019 31.327 -3.574e-13 8.74286 8.48891 3.192e+05
0.750 0.200 0.229 2.4891822 0.913 50.949 34.073 33.848 33.680 -1000.000 34.073 -1000.000  0.770 3.517 5.019 31.327 -3.577e-13 8.74312 8.48936 3.189e+05
0.750 0.200 0.229 2.4881822 0.913 50.949 34.073 33.848 33.681 -1000.000 34.073 -1000.000  0.770 3.517 5.019 31.327 -3.579e-13 8.74337 8.48981 3.187e+05
0.750 0.200 0.229 2.4871822 0.912 50.949 34.074 33.848 33.681 -1000.000 34.074 -1000.000  0.770 3.517 5.019 31.327 -3.581e-13 8.74361 8.49026 3.185e+05
0.750 0.200 0.229 2.4861822 0.912 50.949 34.074 33.849 33.682 -1000.000 34.074 -1000.000  0.770 3.517 5.019 31.327 -3.584e-13 8.74386 8.49070 3.183e+05
0.750 0.200 0.229 2.4851822 0.912 50.949 34.075 33.849 33.682 -1000.000 34.075 -1000.000  0.770 3.517 5.019 31.327 -3.586e-13 8.74411 8.49115 3.181e+05
0.750 0.200 0.229 2.4841822 0.912 50.949 34.075 33.850 33.682 -1000.000 34.075 -1000.000  0.770 3.517 5.019 31.327 -3.589e-13 8.74436 8.49159 3.179e+05
0.750 0.200 0.229 2.4831822 0.911 50.949 34.075 33.850 33.683 -1000.000 34.075 -1000.000  0.770 3.517 5.019 31.327 -3.591e-13 8.74461 8.49204 3.177e+05
0.750 0.200 0.229 2.4821822 0.911 50.949 34.076 33.850 33.683 -1000.000 34.076 -1000.000  0.770 3.517 5.019 31.327 -3.594e-13 8.74486 8.49248 3.175e+05
0.750 0.200 0.229 2.4811822 0.911 50.949 34.076 33.851 33.684 -1000.000 34.076 -1000.000  0.770 3.517 5.019 31.327 -3.596e-13 8.74511 8.49293 3.172e+05
0.750 0.200 0.229 2.4801822 0.911 50.949 34.077 33.851 33.684 -1000.000 34.077 -1000.000  0.770 3.517 5.019 31.327 -3.598e-13 8.74535 8.49337 3.170e+05
0.750 0.200 0.229 2.4791822 0.910 50.948 34.077 33.852 33.684 -1000.000 34.077 -1000.000  0.770 3.517 5.019 31.327 -3.601e-13 8.74560 8.49381 3.168e+05
0.750 0.200 0.229 2.4781822 0.910 50.948 34.078 33.852 33.685 -1000.000 34.078 -1000.000  0.770 3.517 5.019 31.327 -3.603e-13 8.74585 8.49425 3.166e+05
0.750 0.200 0.229 2.4771822 0.910 50.948 34.078 33.853 33.685 -1000.000 34.078 -1000.000  0.770 3.517 5.019 31.327 -3.606e-13 8.74609 8.49469 3.164e+05
0.750 0.200 0.229 2.4761822 0.910 50.948 34.078 33.853 33.686 -1000.000 34.078 -1000.000  0.770 3.517 5.019 31.327 -3.608e-13 8.74634 8.49513 3.162e+05
0.750 0.200 0.229 2.4751822 0.909 50.948 34.079 33.853 33.686 -1000.000 34.079 -1000.000  0.770 3.517 5.019 31.327 -3.610e-13 8.74659 8.49557 3.160e+05
0.750 0.200 0.229 2.4741822 0.909 50.948 34.079 33.854 33.686 -1000.000 34.079 -1000.000  0.770 3.517 5.019 31.327 -3.613e-13 8.74683 8.49601 3.158e+05
0.750 0.200 0.229 2.4731822 0.909 50.948 34.080 33.854 33.687 -1000.000 34.080 -1000.000  0.770 3.517 5.019 31.327 -3.615e-13 8.74708 8.49644 3.155e+05
0.750 0.200 0.229 2.4721822 0.909 50.948 34.080 33.855 33.687 -1000.000 34.080 -1000.000  0.770 3.517 5.019 31.327 -3.618e-13 8.74732 8.49688 3.153e+05
0.750 0.200 0.229 2.4711822 0.908 50.948 34.080 33.855 33.688 -1000.000 34.080 -1000.000  0.770 3.517 5.019 31.327 -3.620e-13 8.74757 8.49732 3.151e+05
0.750 0.200 0.229 2.4701822 0.908 50.948 34.081 33.855 33.688 -1000.000 34.081 -1000.000  0.770 3.517 5.019 31.327 -3.623e-13 8.74781 8.49775 3.149e+05
0.750 0.200 0.229 2.4691822 0.908 50.948 34.081 33.856 33.689 -1000.000 34.081 -1000.000  0.770 3.517 5.019 31.327 -3.625e-13 8.74806 8.49818 3.147e+05
0.750 0.200 0.229 2.4681822 0.908 50.948 34.082 33.856 33.689 -1000.000 34.082 -1000.000  0.770 3.517 5.019 31.327 -3.628e-13 8.74830 8.49862 3.145e+05
0.750 0.200 0.229 2.4671822 0.907 50.948 34.082 33.857 33.689 -1000.000 34.082 -1000.000  0.770 3.517 5.019 31.327 -3.630e-13 8.74854 8.49905 3.143e+05
0.750 0.200 0.229 2.4661822 0.907 50.948 34.082 33.857 33.690 -1000.000 34.082 -1000.000  0.770 3.517 5.019 31.327 -3.632e-13 8.74879 8.49948 3.141e+05
0.750 0.200 0.229 2.4651822 0.907 50.948 34.083 33.857 33.690 -1000.000 34.083 -1000.000  0.770 3.517 5.019 31.327 -3.635e-13 8.74903 8.49991 3.138e+05
0.750 0.200 0.229 2.4641822 0.907 50.948 34.083 33.858 33.691 -1000.000 34.083 -1000.000  0.770 3.517 5.019 31.327 -3.637e-13 8.74927 8.50034 3.136e+05
0.750 0.200 0.229 2.4631822 0.907 50.948 34.084 33.858 33.691 -1000.000 34.084 -1000.000  0.770 3.517 5.019 31.327 -3.640e-13 8.74952 8.50077 3.134e+05
0.750 0.200 0.229 2.4621822 0.906 50.948 34.084 33.859 33.691 -1000.000 34.084 -1000.000  0.770 3.517 5.019 31.327 -3.642e-13 8.74976 8.50120 3.132e+05
0.750 0.200 0.229 2.4611822 0.906 50.947 34.084 33.859 33.692 -1000.000 34.084 -1000.000  0.770 3.517 5.019 31.327 -3.645e-13 8.75000 8.50163 3.130e+05
0.750 0.200 0.229 2.4601822 0.906 50.947 34.085 33.860 33.692 -1000.000 34.085 -1000.000  0.770 3.517 5.019 31.327 -3.647e-13 8.75024 8.50206 3.128e+05
0.750 0.200 0.229 2.4591822 0.906 50.947 34.085 33.860 33.693 -1000.000 34.085 -1000.000  0.770 3.517 5.019 31.327 -3.650e-13 8.75048 8.50249 3.126e+05
0.750 0.200 0.229 2.4581822 0.905 50.947 34.086 33.860 33.693 -1000.000 34.086 -1000.000  0.770 3.517 5.019 31.327 -3.652e-13 8.75072 8.50291 3.124e+05
0.750 0.200 0.229 2.4571822 0.905 50.947 34.086 33.861 33.693 -1000.000 34.086 -1000.000  0.770 3.517 5.019 31.327 -3.655e-13 8.75096 8.50334 3.121e+05
0.750 0.200 0.229 2.4561822 0.905 50.947 34.087 33.861 33.694 -1000.000 34.087 -1000.000  0.770 3.517 5.019 31.327 -3.657e-13 8.75120 8.50376 3.119e+05
0.750 0.200 0.229 2.4551822 0.905 50.947 34.087 33.862 33.694 -1000.000 34.087 -1000.000  0.770 3.517 5.019 31.327 -3.660e-13 8.75144 8.50419 3.117e+05
0.750 0.200 0.229 2.4541822 0.904 50.947 34.087 33.862 33.695 -1000.000 34.087 -1000.000  0.770 3.517 5.019 31.327 -3.662e-13 8.75168 8.50461 3.115e+05
0.750 0.200 0.229 2.4531822 0.904 50.947 34.088 33.862 33.695 -1000.000 34.088 -1000.000  0.770 3.517 5.019 31.327 -3.665e-13 8.75192 8.50503 3.113e+05
0.750 0.200 0.229 2.4521822 0.904 50.947 34.088 33.863 33.696 -1000.000 34.088 -1000.000  0.770 3.517 5.019 31.327 -3.667e-13 8.75216 8.50546 3.111e+05
0.750 0.200 0.229 2.4511822 0.904 50.947 34.089 33.863 33.696 -1000.000 34.089 -1000.000  0.770 3.517 5.019 31.327 -3.670e-13 8.75240 8.50588 3.109e+05
0.750 0.200 0.229 2.4501822 0.903 50.947 34.089 33.864 33.696 -1000.000 34.089 -1000.000  0.770 3.517 5.019 31.327 -3.672e-13 8.75264 8.50630 3.107e+05
0.750 0.200 0.229 2.4491822 0.903 50.947 34.089 33.864 33.697 -1000.000 34.089 -1000.000  0.770 3.517 5.019 31.327 -3.675e-13 8.75288 8.50672 3.105e+05
0.750 0.200 0.229 2.4481822 0.903 50.947 34.090 33.864 33.697 -1000.000 34.090 -1000.000  0.770 3.517 5.019 31.327 -3.677e-13 8.75312 8.50714 3.102e+05
0.750 0.200 0.229 2.4471822 0.903 50.947 34.090 33.865 33.698 -1000.000 34.090 -1000.000  0.770 3.517 5.019 31.327 -3.680e-13 8.75335 8.50756 3.100e+05
0.750 0.200 0.229 2.4461822 0.902 50.947 34.091 33.865 33.698 -1000.000 34.091 -1000.000  0.770 3.517 5.019 31.327 -3.682e-13 8.75359 8.50797 3.098e+05
0.750 0.200 0.229 2.4451822 0.902 50.947 34.091 33.866 33.698 -1000.000 34.091 -1000.000  0.770 3.517 5.019 31.327 -3.685e-13 8.75383 8.50839 3.096e+05
0.750 0.200 0.229 2.4441822 0.902 50.946 34.092 33.866 33.699 -1000.000 34.092 -1000.000  0.770 3.517 5.019 31.327 -3.687e-13 8.75406 8.50881 3.094e+05
0.750 0.200 0.229 2.4431822 0.902 50.946 34.092 33.867 33.699 -1000.000 34.092 -1000.000  0.770 3.517 5.019 31.327 -3.690e-13 8.75430 8.50922 3.092e+05
0.750 0.200 0.229 2.4421822 0.901 50.946 34.092 33.867 33.700 -1000.000 34.092 -1000.000  0.770 3.517 5.019 31.327 -3.692e-13 8.75454 8.50964 3.090e+05
0.750 0.200 0.229 2.4411822 0.901 50.946 34.093 33.867 33.700 -1000.000 34.093 -1000.000  0.770 3.517 5.019 31.327 -3.695e-13 8.75477 8.51005 3.088e+05
0.750 0.200 0.229 2.4401822 0.901 50.946 34.093 33.868 33.700 -1000.000 34.093 -1000.000  0.770 3.517 5.019 31.327 -3.697e-13 8.75501 8.51047 3.086e+05
0.750 0.200 0.229 2.4391822 0.901 50.946 34.094 33.868 33.701 -1000.000 34.094 -1000.000  0.770 3.517 5.019 31.327 -3.700e-13 8.75524 8.51088 3.083e+05
0.750 0.200 0.229 2.4381822 0.900 50.946 34.094 33.869 33.701 -1000.000 34.094 -1000.000  0.770 3.517 5.019 31.327 -3.702e-13 8.75548 8.51129 3.081e+05
0.750 0.200 0.229 2.4371822 0.900 50.946 34.094 33.869 33.702 -1000.000 34.094 -1000.000  0.770 3.517 5.019 31.327 -3.705e-13 8.75571 8.51171 3.079e+05
0.750 0.200 0.229 2.4361822 0.900 50.946 34.095 33.869 33.702 -1000.000 34.095 -1000.000  0.770 3.517 5.019 31.327 -3.707e-13 8.75595 8.51212 3.077e+05
0.750 0.200 0.229 2.4351822 0.900 50.946 34.095 33.870 33.703 -1000.000 34.095 -1000.000  0.770 3.517 5.019 31.327 -3.710e-13 8.75618 8.51253 3.075e+05
0.750 0.200 0.229 2.4341822 0.899 50.946 34.096 33.870 33.703 -1000.000 34.096 -1000.000  0.770 3.517 5.019 31.327 -3.712e-13 8.75642 8.51294 3.073e+05
0.750 0.200 0.229 2.4331822 0.899 50.946 34.096 33.871 33.703 -1000.000 34.096 -1000.000  0.770 3.517 5.019 31.327 -3.715e-13 8.75665 8.51335 3.071e+05
0.750 0.200 0.229 2.4321822 0.899 50.946 34.096 33.871 33.704 -1000.000 34.096 -1000.000  0.770 3.517 5.019 31.327 -3.717e-13 8.75688 8.51375 3.069e+05
0.750 0.200 0.229 2.4311822 0.899 50.946 34.097 33.872 33.704 -1000.000 34.097 -1000.000  0.770 3.517 5.019 31.327 -3.720e-13 8.75712 8.51416 3.067e+05
0.750 0.200 0.229 2.4301822 0.898 50.946 34.097 33.872 33.705 -1000.000 34.097 -1000.000  0.770 3.517 5.019 31.327 -3.723e-13 8.75735 8.51457 3.064e+05
0.750 0.200 0.229 2.4291822 0.898 50.946 34.098 33.872 33.705 -1000.000 34.098 -1000.000  0.770 3.517 5.019 31.327 -3.725e-13 8.75758 8.51498 3.062e+05
0.750 0.200 0.229 2.4281822 0.898 50.945 34.098 33.873 33.705 -1000.000 34.098 -1000.000  0.770 3.517 5.019 31.327 -3.728e-13 8.75781 8.51538 3.060e+05
0.750 0.200 0.229 2.4271822 0.898 50.945 34.099 33.873 33.706 -1000.000 34.099 -1000.000  0.770 3.517 5.019 31.327 -3.730e-13 8.75805 8.51579 3.058e+05
0.750 0.200 0.229 2.4261822 0.897 50.945 34.099 33.874 33.706 -1000.000 34.099 -1000.000  0.770 3.517 5.019 31.327 -3.733e-13 8.75828 8.51619 3.056e+05
0.750 0.200 0.229 2.4251822 0.897 50.945 34.099 33.874 33.707 -1000.000 34.099 -1000.000  0.770 3.517 5.019 31.327 -3.735e-13 8.75851 8.51660 3.054e+05
0.750 0.200 0.229 2.4241822 0.897 50.945 34.100 33.874 33.707 -1000.000 34.100 -1000.000  0.770 3.517 5.019 31.327 -3.738e-13 8.75874 8.51700 3.052e+05
0.750 0.200 0.229 2.4231822 0.897 50.945 34.100 33.875 33.708 -1000.000 34.100 -1000.000  0.770 3.517 5.019 31.327 -3.741e-13 8.75897 8.51740 3.050e+05
0.750 0.200 0.229 2.4221822 0.896 50.945 34.101 33.875 33.708 -1000.000 34.101 -1000.000  0.770 3.517 5.019 31.327 -3.743e-13 8.75920 8.51780 3.048e+05
0.750 0.200 0.229 2.4211822 0.896 50.945 34.101 33.876 33.708 -1000.000 34.101 -1000.000  0.770 3.517 5.019 31.327 -3.746e-13 8.75943 8.51820 3.046e+05
0.750 0.200 0.229 2.4201822 0.896 50.945 34.102 33.876 33.709 -1000.000 34.102 -1000.000  0.770 3.517 5.019 31.327 -3.748e-13 8.75966 8.51861 3.043e+05
0.750 0.200 0.229 2.4191822 0.896 50.945 34.102 33.877 33.709 -1000.000 34.102 -1000.000  0.770 3.517 5.019 31.327 -3.751e-13 8.75989 8.51901 3.041e+05
0.750 0.200 0.229 2.4181822 0.895 50.945 34.102 33.877 33.710 -1000.000 34.102 -1000.000  0.770 3.517 5.019 31.327 -3.753e-13 8.76012 8.51940 3.039e+05
0.750 0.200 0.229 2.4171822 0.895 50.945 34.103 33.877 33.710 -1000.000 34.103 -1000.000  0.770 3.517 5.019 31.327 -3.756e-13 8.76035 8.51980 3.037e+05
0.750 0.200 0.229 2.4161822 0.895 50.945 34.103 33.878 33.710 -1000.000 34.103 -1000.000  0.770 3.517 5.019 31.327 -3.759e-13 8.76058 8.52020 3.035e+05
0.750 0.200 0.229 2.4151822 0.895 50.945 34.104 33.878 33.711 -1000.000 34.104 -1000.000  0.770 3.517 5.019 31.327 -3.761e-13 8.76081 8.52060 3.033e+05
0.750 0.200 0.229 2.4141822 0.894 50.945 34.104 33.879 33.711 -1000.000 34.104 -1000.000  0.770 3.517 5.019 31.327 -3.764e-13 8.76104 8.52100 3.031e+05
0.750 0.200 0.229 2.4131822 0.894 50.945 34.104 33.879 33.712 -1000.000 34.104 -1000.000  0.770 3.517 5.019 31.327 -3.766e-13 8.76126 8.52139 3.029e+05
0.750 0.200 0.229 2.4121822 0.894 50.945 34.105 33.879 33.712 -1000.000 34.105 -1000.000  0.770 3.517 5.019 31.327 -3.769e-13 8.76149 8.52179 3.027e+05
0.750 0.200 0.229 2.4111822 0.894 50.944 34.105 33.880 33.713 -1000.000 34.105 -1000.000  0.770 3.517 5.019 31.327 -3.772e-13 8.76172 8.52218 3.025e+05
0.750 0.200 0.229 2.4101822 0.893 50.944 34.106 33.880 33.713 -1000.000 34.106 -1000.000  0.770 3.517 5.019 31.327 -3.774e-13 8.76195 8.52258 3.023e+05
0.750 0.200 0.229 2.4091822 0.893 50.944 34.106 33.881 33.713 -1000.000 34.106 -1000.000  0.770 3.517 5.019 31.327 -3.777e-13 8.76217 8.52297 3.020e+05
0.750 0.200 0.229 2.4081822 0.893 50.944 34.107 33.881 33.714 -1000.000 34.107 -1000.000  0.770 3.517 5.019 31.327 -3.779e-13 8.76240 8.52336 3.018e+05
0.750 0.200 0.229 2.4071822 0.893 50.944 34.107 33.882 33.714 -1000.000 34.107 -1000.000  0.770 3.517 5.019 31.327 -3.782e-13 8.76263 8.52376 3.016e+05
0.750 0.200 0.229 2.4061822 0.892 50.944 34.107 33.882 33.715 -1000.000 34.107 -1000.000  0.770 3.517 5.019 31.327 -3.785e-13 8.76285 8.52415 3.014e+05
0.750 0.200 0.229 2.4051822 0.892 50.944 34.108 33.882 33.715 -1000.000 34.108 -1000.000  0.770 3.517 5.019 31.327 -3.787e-13 8.76308 8.52454 3.012e+05
0.750 0.200 0.229 2.4041822 0.892 50.944 34.108 33.883 33.716 -1000.000 34.108 -1000.000  0.770 3.517 5.019 31.327 -3.790e-13 8.76330 8.52493 3.010e+05
0.750 0.200 0.229 2.4031822 0.892 50.944 34.109 33.883 33.716 -1000.000 34.109 -1000.000  0.770 3.517 5.019 31.327 -3.793e-13 8.76353 8.52532 3.008e+05
0.750 0.200 0.229 2.4021822 0.891 50.944 34.109 33.884 33.716 -1000.000 34.109 -1000.000  0.770 3.517 5.019 31.327 -3.795e-13 8.76375 8.52571 3.006e+05
0.750 0.200 0.229 2.4011822 0.891 50.944 34.109 33.884 33.717 -1000.000 34.109 -1000.000  0.770 3.517 5.019 31.327 -3.798e-13 8.76398 8.52610 3.004e+05
0.750 0.200 0.229 2.4001822 0.891 50.944 34.110 33.885 33.717 -1000.000 34.110 -1000.000  0.770 3.517 5.019 31.327 -3.800e-13 8.76420 8.52648 3.002e+05
0.750 0.200 0.229 2.3991822 0.891 50.944 34.110 33.885 33.718 -1000.000 34.110 -1000.000  0.770 3.517 5.019 31.327 -3.803e-13 8.76443 8.52687 3.000e+05
0.750 0.200 0.229 2.3981822 0.890 50.944 34.111 33.885 33.718 -1000.000 34.111 -1000.000  0.770 3.517 5.019 31.327 -3.806e-13 8.76465 8.52726 2.998e+05
0.750 0.200 0.229 2.3971822 0.890 50.944 34.111 33.886 33.718 -1000.000 34.111 -1000.000  0.770 3.517 5.019 31.327 -3.808e-13 8.76487 8.52764 2.995e+05
0.750 0.200 0.229 2.3961822 0.890 50.944 34.112 33.886 33.719 -1000.000 34.112 -1000.000  0.770 3.517 5.019 31.327 -3.811e-13 8.76510 8.52803 2.993e+05
0.750 0.200 0.229 2.3951822 0.890 50.944 34.112 33.887 33.719 -1000.000 34.112 -1000.000  0.770 3.517 5.019 31.327 -3.814e-13 8.76532 8.52842 2.991e+05
0.750 0.200 0.229 2.3941822 0.889 50.943 34.112 33.887 33.720 -1000.000 34.112 -1000.000  0.770 3.517 5.019 31.327 -3.816e-13 8.76554 8.52880 2.989e+05
0.750 0.200 0.229 2.3931822 0.889 50.943 34.113 33.887 33.720 -1000.000 34.113 -1000.000  0.770 3.517 5.019 31.327 -3.819e-13 8.76577 8.52918 2.987e+05
0.750 0.200 0.229 2.3921822 0.889 50.943 34.113 33.888 33.721 -1000.000 34.113 -1000.000  0.770 3.517 5.019 31.327 -3.822e-13 8.76599 8.52957 2.985e+05
0.750 0.200 0.229 2.3911822 0.889 50.943 34.114 33.888 33.721 -1000.000 34.114 -1000.000  0.770 3.517 5.019 31.327 -3.824e-13 8.76621 8.52995 2.983e+05
0.750 0.200 0.229 2.3901822 0.889 50.943 34.114 33.889 33.721 -1000.000 34.114 -1000.000  0.770 3.517 5.019 31.327 -3.827e-13 8.76643 8.53033 2.981e+05
0.750 0.200 0.229 2.3891822 0.888 50.943 34.115 33.889 33.722 -1000.000 34.115 -1000.000  0.770 3.517 5.019 31.327 -3.830e-13 8.76665 8.53071 2.979e+05
0.750 0.200 0.229 2.3881822 0.888 50.943 34.115 33.890 33.722 -1000.000 34.115 -1000.000  0.770 3.517 5.019 31.327 -3.832e-13 8.76687 8.53109 2.977e+05
0.750 0.200 0.229 2.3871822 0.888 50.943 34.115 33.890 33.723 -1000.000 34.115 -1000.000  0.770 3.517 5.019 31.327 -3.835e-13 8.76709 8.53147 2.975e+05
0.750 0.200 0.229 2.3861822 0.888 50.943 34.116 33.890 33.723 -1000.000 34.116 -1000.000  0.770 3.517 5.019 31.327 -3.838e-13 8.76732 8.53185 2.973e+05
0.750 0.200 0.229 2.3851822 0.887 50.943 34.116 33.891 33.724 -1000.000 34.116 -1000.000  0.770 3.517 5.019 31.327 -3.840e-13 8.76754 8.53223 2.970e+05
0.750 0.200 0.229 2.3841822 0.887 50.943 34.117 33.891 33.724 -1000.000 34.117 -1000.000  0.770 3.517 5.019 31.327 -3.843e-13 8.76776 8.53261 2.968e+05
0.750 0.200 0.229 2.3831822 0.887 50.943 34.117 33.892 33.724 -1000.000 34.117 -1000.000  0.770 3.517 5.019 31.327 -3.846e-13 8.76798 8.53299 2.966e+05
0.750 0.200 0.229 2.3821822 0.887 50.943 34.118 33.892 33.725 -1000.000 34.118 -1000.000  0.770 3.517 5.019 31.327 -3.848e-13 8.76820 8.53337 2.964e+05
0.750 0.200 0.229 2.3811822 0.886 50.943 34.118 33.893 33.725 -1000.000 34.118 -1000.000  0.770 3.517 5.019 31.327 -3.851e-13 8.76841 8.53374 2.962e+05
0.750 0.200 0.229 2.3801822 0.886 50.943 34.118 33.893 33.726 -1000.000 34.118 -1000.000  0.770 3.517 5.019 31.327 -3.854e-13 8.76863 8.53412 2.960e+05
0.750 0.200 0.229 2.3791822 0.886 50.943 34.119 33.893 33.726 -1000.000 34.119 -1000.000  0.770 3.517 5.019 31.327 -3.857e-13 8.76885 8.53449 2.958e+05
0.750 0.200 0.229 2.3781822 0.886 50.942 34.119 33.894 33.727 -1000.000 34.119 -1000.000  0.770 3.517 5.019 31.327 -3.859e-13 8.76907 8.53487 2.956e+05
0.750 0.200 0.229 2.3771822 0.885 50.942 34.120 33.894 33.727 -1000.000 34.120 -1000.000  0.770 3.517 5.019 31.327 -3.862e-13 8.76929 8.53524 2.954e+05
0.750 0.200 0.229 2.3761822 0.885 50.942 34.120 33.895 33.727 -1000.000 34.120 -1000.000  0.770 3.517 5.019 31.327 -3.865e-13 8.76951 8.53562 2.952e+05
0.750 0.200 0.229 2.3751822 0.885 50.942 34.121 33.895 33.728 -1000.000 34.121 -1000.000  0.770 3.517 5.019 31.327 -3.867e-13 8.76973 8.53599 2.950e+05
0.750 0.200 0.229 2.3741822 0.885 50.942 34.121 33.896 33.728 -1000.000 34.121 -1000.000  0.770 3.517 5.019 31.327 -3.870e-13 8.76994 8.53636 2.948e+05
0.750 0.200 0.229 2.3731822 0.884 50.942 34.121 33.896 33.729 -1000.000 34.121 -1000.000  0.770 3.517 5.019 31.327 -3.873e-13 8.77016 8.53673 2.946e+05
0.750 0.200 0.229 2.3721822 0.884 50.942 34.122 33.896 33.729 -1000.000 34.122 -1000.000  0.770 3.517 5.019 31.327 -3.876e-13 8.77038 8.53710 2.944e+05
0.750 0.200 0.229 2.3711822 0.884 50.942 34.122 33.897 33.730 -1000.000 34.122 -1000.000  0.770 3.517 5.019 31.327 -3.878e-13 8.77059 8.53748 2.941e+05
0.750 0.200 0.229 2.3701822 0.884 50.942 34.123 33.897 33.730 -1000.000 34.123 -1000.000  0.770 3.517 5.019 31.327 -3.881e-13 8.77081 8.53785 2.939e+05
0.750 0.200 0.229 2.3691822 0.883 50.942 34.123 33.898 33.730 -1000.000 34.123 -1000.000  0.770 3.517 5.019 31.327 -3.884e-13 8.77103 8.53821 2.937e+05
0.750 0.200 0.229 2.3681822 0.883 50.942 34.124 33.898 33.731 -1000.000 34.124 -1000.000  0.770 3.517 5.019 31.327 -3.886e-13 8.77124 8.53858 2.935e+05
0.750 0.200 0.229 2.3671822 0.883 50.942 34.124 33.899 33.731 -1000.000 34.124 -1000.000  0.770 3.517 5.019 31.327 -3.889e-13 8.77146 8.53895 2.933e+05
0.750 0.200 0.229 2.3661822 0.883 50.942 34.124 33.899 33.732 -1000.000 34.124 -1000.000  0.770 3.517 5.019 31.327 -3.892e-13 8.77167 8.53932 2.931e+05
0.750 0.200 0.229 2.3651822 0.882 50.942 34.125 33.899 33.732 -1000.000 34.125 -1000.000  0.770 3.517 5.019 31.327 -3.895e-13 8.77189 8.53969 2.929e+05
0.750 0.200 0.229 2.3641822 0.882 50.942 34.125 33.900 33.733 -1000.000 34.125 -1000.000  0.770 3.517 5.019 31.327 -3.897e-13 8.77210 8.54005 2.927e+05
0.750 0.200 0.229 2.3631822 0.882 50.942 34.126 33.900 33.733 -1000.000 34.126 -1000.000  0.770 3.517 5.019 31.327 -3.900e-13 8.77232 8.54042 2.925e+05
0.750 0.200 0.229 2.3621822 0.882 50.942 34.126 33.901 33.733 -1000.000 34.126 -1000.000  0.770 3.517 5.019 31.327 -3.903e-13 8.77253 8.54079 2.923e+05
0.750 0.200 0.229 2.3611822 0.881 50.941 34.127 33.901 33.734 -1000.000 34.127 -1000.000  0.770 3.517 5.019 31.327 -3.906e-13 8.77275 8.54115 2.921e+05
0.750 0.200 0.229 2.3601822 0.881 50.941 34.127 33.902 33.734 -1000.000 34.127 -1000.000  0.770 3.517 5.019 31.327 -3.908e-13 8.77296 8.54152 2.919e+05
0.750 0.200 0.229 2.3591822 0.881 50.941 34.127 33.902 33.735 -1000.000 34.127 -1000.000  0.770 3.517 5.019 31.327 -3.911e-13 8.77317 8.54188 2.917e+05
0.750 0.200 0.229 2.3581822 0.881 50.941 34.128 33.902 33.735 -1000.000 34.128 -1000.000  0.770 3.517 5.019 31.327 -3.914e-13 8.77339 8.54224 2.915e+05
0.750 0.200 0.229 2.3571822 0.880 50.941 34.128 33.903 33.736 -1000.000 34.128 -1000.000  0.770 3.517 5.019 31.327 -3.917e-13 8.77360 8.54261 2.913e+05
0.750 0.200 0.229 2.3561822 0.880 50.941 34.129 33.903 33.736 -1000.000 34.129 -1000.000  0.770 3.517 5.019 31.327 -3.919e-13 8.77381 8.54297 2.911e+05
0.750 0.200 0.229 2.3551822 0.880 50.941 34.129 33.904 33.736 -1000.000 34.129 -1000.000  0.770 3.517 5.019 31.327 -3.922e-13 8.77403 8.54333 2.908e+05
0.750 0.200 0.229 2.3541822 0.880 50.941 34.130 33.904 33.737 -1000.000 34.130 -1000.000  0.770 3.517 5.019 31.327 -3.925e-13 8.77424 8.54369 2.906e+05
0.750 0.200 0.229 2.3531822 0.879 50.941 34.130 33.905 33.737 -1000.000 34.130 -1000.000  0.770 3.517 5.019 31.327 -3.928e-13 8.77445 8.54405 2.904e+05
0.750 0.200 0.229 2.3521822 0.879 50.941 34.130 33.905 33.738 -1000.000 34.130 -1000.000  0.770 3.517 5.019 31.327 -3.931e-13 8.77466 8.54441 2.902e+05
0.750 0.200 0.229 2.3511822 0.879 50.941 34.131 33.905 33.738 -1000.000 34.131 -1000.000  0.770 3.517 5.019 31.327 -3.933e-13 8.77487 8.54477 2.900e+05
0.750 0.200 0.229 2.3501822 0.879 50.941 34.131 33.906 33.739 -1000.000 34.131 -1000.000  0.770 3.517 5.019 31.327 -3.936e-13 8.77508 8.54513 2.898e+05
0.750 0.200 0.229 2.3491822 0.878 50.941 34.132 33.906 33.739 -1000.000 34.132 -1000.000  0.770 3.517 5.019 31.327 -3.939e-13 8.77530 8.54549 2.896e+05
0.750 0.200 0.229 2.3481822 0.878 50.941 34.132 33.907 33.739 -1000.000 34.132 -1000.000  0.770 3.517 5.019 31.327 -3.942e-13 8.77551 8.54585 2.894e+05
0.750 0.200 0.229 2.3471822 0.878 50.941 34.133 33.907 33.740 -1000.000 34.133 -1000.000  0.770 3.517 5.019 31.327 -3.945e-13 8.77572 8.54620 2.892e+05
0.750 0.200 0.229 2.3461822 0.878 50.941 34.133 33.908 33.740 -1000.000 34.133 -1000.000  0.770 3.517 5.019 31.327 -3.947e-13 8.77593 8.54656 2.890e+05
0.750 0.200 0.229 2.3451822 0.877 50.940 34.133 33.908 33.741 -1000.000 34.133 -1000.000  0.770 3.517 5.019 31.327 -3.950e-13 8.77614 8.54692 2.888e+05
0.750 0.200 0.229 2.3441822 0.877 50.940 34.134 33.908 33.741 -1000.000 34.134 -1000.000  0.770 3.517 5.019 31.327 -3.953e-13 8.77635 8.54727 2.886e+05
0.750 0.200 0.229 2.3431822 0.877 50.940 34.134 33.909 33.742 -1000.000 34.134 -1000.000  0.770 3.517 5.019 31.327 -3.956e-13 8.77656 8.54763 2.884e+05
0.750 0.200 0.229 2.3421822 0.877 50.940 34.135 33.909 33.742 -1000.000 34.135 -1000.000  0.770 3.517 5.019 31.327 -3.959e-13 8.77677 8.54798 2.882e+05
0.750 0.200 0.229 2.3411822 0.876 50.940 34.135 33.910 33.742 -1000.000 34.135 -1000.000  0.770 3.517 5.019 31.327 -3.961e-13 8.77698 8.54833 2.880e+05
0.750 0.200 0.229 2.3401822 0.876 50.940 34.136 33.910 33.743 -1000.000 34.136 -1000.000  0.770 3.517 5.019 31.327 -3.964e-13 8.77718 8.54869 2.878e+05
0.750 0.200 0.229 2.3391822 0.876 50.940 34.136 33.911 33.743 -1000.000 34.136 -1000.000  0.770 3.517 5.019 31.327 -3.967e-13 8.77739 8.54904 2.876e+05
0.750 0.200 0.229 2.3381822 0.876 50.940 34.136 33.911 33.744 -1000.000 34.136 -1000.000  0.770 3.517 5.019 31.327 -3.970e-13 8.77760 8.54939 2.874e+05
0.750 0.200 0.229 2.3371822 0.875 50.940 34.137 33.911 33.744 -1000.000 34.137 -1000.000  0.770 3.517 5.019 31.327 -3.973e-13 8.77781 8.54975 2.871e+05
0.750 0.200 0.229 2.3361822 0.875 50.940 34.137 33.912 33.745 -1000.000 34.137 -1000.000  0.770 3.517 5.019 31.327 -3.976e-13 8.77802 8.55010 2.869e+05
0.750 0.200 0.229 2.3351822 0.875 50.940 34.138 33.912 33.745 -1000.000 34.138 -1000.000  0.770 3.517 5.019 31.327 -3.978e-13 8.77822 8.55045 2.867e+05
0.750 0.200 0.229 2.3341822 0.875 50.940 34.138 33.913 33.745 -1000.000 34.138 -1000.000  0.770 3.517 5.019 31.327 -3.981e-13 8.77843 8.55080 2.865e+05
0.750 0.200 0.229 2.3331822 0.874 50.940 34.139 33.913 33.746 -1000.000 34.139 -1000.000  0.770 3.517 5.019 31.327 -3.984e-13 8.77864 8.55115 2.863e+05
0.750 0.200 0.229 2.3321822 0.874 50.940 34.139 33.914 33.746 -1000.000 34.139 -1000.000  0.770 3.517 5.019 31.327 -3.987e-13 8.77885 8.55150 2.861e+05
0.750 0.200 0.229 2.3311822 0.874 50.940 34.139 33.914 33.747 -1000.000 34.139 -1000.000  0.770 3.517 5.019 31.327 -3.990e-13 8.77905 8.55184 2.859e+05
0.750 0.200 0.229 2.3301822 0.874 50.940 34.140 33.915 33.747 -1000.000 34.140 -1000.000  0.770 3.517 5.019 31.327 -3.993e-13 8.77926 8.55219 2.857e+05
0.750 0.200 0.229 2.3291822 0.873 50.939 34.140 33.915 33.748 -1000.000 34.140 -1000.000  0.770 3.517 5.019 31.327 -3.996e-13 8.77946 8.55254 2.855e+05
0.750 0.200 0.229 2.3281822 0.873 50.939 34.141 33.915 33.748 -1000.000 34.141 -1000.000  0.770 3.517 5.019 31.327 -3.998e-13 8.77967 8.55289 2.853e+05
0.750 0.200 0.229 2.3271822 0.873 50.939 34.141 33.916 33.749 -1000.000 34.141 -1000.000  0.770 3.517 5.019 31.327 -4.001e-13 8.77988 8.55323 2.851e+05
0.750 0.200 0.229 2.3261822 0.873 50.939 34.142 33.916 33.749 -1000.000 34.142 -1000.000  0.770 3.517 5.019 31.327 -4.004e-13 8.78008 8.55358 2.849e+05
0.750 0.200 0.229 2.3251822 0.872 50.939 34.142 33.917 33.749 -1000.000 34.142 -1000.000  0.770 3.517 5.019 31.327 -4.007e-13 8.78029 8.55393 2.847e+05
0.750 0.200 0.229 2.3241822 0.872 50.939 34.143 33.917 33.750 -1000.000 34.143 -1000.000  0.770 3.517 5.019 31.327 -4.010e-13 8.78049 8.55427 2.845e+05
0.750 0.200 0.229 2.3231822 0.872 50.939 34.143 33.918 33.750 -1000.000 34.143 -1000.000  0.770 3.517 5.019 31.327 -4.013e-13 8.78070 8.55461 2.843e+05
0.750 0.200 0.229 2.3221822 0.872 50.939 34.143 33.918 33.751 -1000.000 34.143 -1000.000  0.770 3.517 5.019 31.327 -4.016e-13 8.78090 8.55496 2.841e+05
0.750 0.200 0.229 2.3211822 0.871 50.939 34.144 33.918 33.751 -1000.000 34.144 -1000.000  0.770 3.517 5.019 31.327 -4.018e-13 8.78110 8.55530 2.839e+05
0.750 0.200 0.229 2.3201822 0.871 50.939 34.144 33.919 33.752 -1000.000 34.144 -1000.000  0.770 3.517 5.019 31.327 -4.021e-13 8.78131 8.55565 2.837e+05
0.750 0.200 0.229 2.3191822 0.871 50.939 34.145 33.919 33.752 -1000.000 34.145 -1000.000  0.770 3.517 5.019 31.327 -4.024e-13 8.78151 8.55599 2.835e+05
0.750 0.200 0.229 2.3181822 0.871 50.939 34.145 33.920 33.752 -1000.000 34.145 -1000.000  0.770 3.517 5.019 31.327 -4.027e-13 8.78172 8.55633 2.833e+05
0.750 0.200 0.229 2.3171822 0.870 50.939 34.146 33.920 33.753 -1000.000 34.146 -1000.000  0.770 3.517 5.019 31.327 -4.030e-13 8.78192 8.55667 2.831e+05
0.750 0.200 0.229 2.3161822 0.870 50.939 34.146 33.921 33.753 -1000.000 34.146 -1000.000  0.770 3.517 5.019 31.327 -4.033e-13 8.78212 8.55701 2.829e+05
0.750 0.200 0.229 2.3151822 0.870 50.939 34.146 33.921 33.754 -1000.000 34.146 -1000.000  0.770 3.517 5.019 31.327 -4.036e-13 8.78232 8.55735 2.827e+05
0.750 0.200 0.229 2.3141822 0.870 50.939 34.147 33.922 33.754 -1000.000 34.147 -1000.000  0.770 3.517 5.019 31.327 -4.039e-13 8.78253 8.55769 2.825e+05
0.750 0.200 0.229 2.3131822 0.869 50.938 34.147 33.922 33.755 -1000.000 34.147 -1000.000  0.770 3.517 5.019 31.327 -4.042e-13 8.78273 8.55803 2.823e+05
0.750 0.200 0.229 2.3121822 0.869 50.938 34.148 33.922 33.755 -1000.000 34.148 -1000.000  0.770 3.517 5.019 31.327 -4.045e-13 8.78293 8.55837 2.820e+05
0.750 0.200 0.229 2.3111822 0.869 50.938 34.148 33.923 33.756 -1000.000 34.148 -1000.000  0.770 3.517 5.019 31.327 -4.048e-13 8.78313 8.55871 2.818e+05
0.750 0.200 0.229 2.3101822 0.869 50.938 34.149 33.923 33.756 -1000.000 34.149 -1000.000  0.770 3.517 5.019 31.327 -4.050e-13 8.78333 8.55905 2.816e+05
0.750 0.200 0.229 2.3091822 0.868 50.938 34.149 33.924 33.756 -1000.000 34.149 -1000.000  0.770 3.517 5.019 31.327 -4.053e-13 8.78354 8.55938 2.814e+05
0.750 0.200 0.229 2.3081822 0.868 50.938 34.150 33.924 33.757 -1000.000 34.150 -1000.000  0.770 3.517 5.019 31.327 -4.056e-13 8.78374 8.55972 2.812e+05
0.750 0.200 0.229 2.3071822 0.868 50.938 34.150 33.925 33.757 -1000.000 34.150 -1000.000  0.770 3.517 5.019 31.327 -4.059e-13 8.78394 8.56006 2.810e+05
0.750 0.200 0.229 2.3061822 0.868 50.938 34.150 33.925 33.758 -1000.000 34.150 -1000.000  0.770 3.517 5.019 31.327 -4.062e-13 8.78414 8.56039 2.808e+05
0.750 0.200 0.229 2.3051822 0.867 50.938 34.151 33.925 33.758 -1000.000 34.151 -1000.000  0.770 3.517 5.019 31.327 -4.065e-13 8.78434 8.56073 2.806e+05
0.750 0.200 0.229 2.3041822 0.867 50.938 34.151 33.926 33.759 -1000.000 34.151 -1000.000  0.770 3.517 5.019 31.327 -4.068e-13 8.78454 8.56106 2.804e+05
0.750 0.200 0.229 2.3031822 0.867 50.938 34.152 33.926 33.759 -1000.000 34.152 -1000.000  0.770 3.517 5.019 31.327 -4.071e-13 8.78474 8.56140 2.802e+05
0.750 0.200 0.229 2.3021822 0.867 50.938 34.152 33.927 33.759 -1000.000 34.152 -1000.000  0.770 3.517 5.019 31.327 -4.074e-13 8.78494 8.56173 2.800e+05
0.750 0.200 0.229 2.3011822 0.866 50.938 34.153 33.927 33.760 -1000.000 34.153 -1000.000  0.770 3.517 5.019 31.327 -4.077e-13 8.78514 8.56206 2.798e+05
0.750 0.200 0.229 2.3001822 0.866 50.938 34.153 33.928 33.760 -1000.000 34.153 -1000.000  0.770 3.517 5.019 31.327 -4.080e-13 8.78534 8.56240 2.796e+05
0.750 0.200 0.229 2.2991822 0.866 50.938 34.153 33.928 33.761 -1000.000 34.153 -1000.000  0.770 3.517 5.019 31.327 -4.083e-13 8.78553 8.56273 2.794e+05
0.750 0.200 0.229 2.2981822 0.866 50.938 34.154 33.929 33.761 -1000.000 34.154 -1000.000  0.770 3.517 5.019 31.327 -4.086e-13 8.78573 8.56306 2.792e+05
0.750 0.200 0.229 2.2971822 0.865 50.937 34.154 33.929 33.762 -1000.000 34.154 -1000.000  0.770 3.517 5.019 31.327 -4.089e-13 8.78593 8.56339 2.790e+05
0.750 0.200 0.229 2.2961822 0.865 50.937 34.155 33.929 33.762 -1000.000 34.155 -1000.000  0.770 3.517 5.019 31.327 -4.092e-13 8.78613 8.56372 2.788e+05
0.750 0.200 0.229 2.2951822 0.865 50.937 34.155 33.930 33.763 -1000.000 34.155 -1000.000  0.770 3.517 5.019 31.327 -4.095e-13 8.78633 8.56405 2.786e+05
0.750 0.200 0.229 2.2941822 0.865 50.937 34.156 33.930 33.763 -1000.000 34.156 -1000.000  0.770 3.517 5.019 31.327 -4.098e-13 8.78653 8.56438 2.784e+05
0.750 0.200 0.229 2.2931822 0.864 50.937 34.156 33.931 33.763 -1000.000 34.156 -1000.000  0.770 3.517 5.019 31.327 -4.101e-13 8.78672 8.56471 2.782e+05
0.750 0.200 0.229 2.2921822 0.864 50.937 34.157 33.931 33.764 -1000.000 34.157 -1000.000  0.770 3.517 5.019 31.327 -4.104e-13 8.78692 8.56504 2.780e+05
0.750 0.200 0.229 2.2911822 0.864 50.937 34.157 33.932 33.764 -1000.000 34.157 -1000.000  0.770 3.517 5.019 31.327 -4.107e-13 8.78712 8.56537 2.778e+05
0.750 0.200 0.229 2.2901822 0.864 50.937 34.157 33.932 33.765 -1000.000 34.157 -1000.000  0.770 3.517 5.019 31.327 -4.110e-13 8.78731 8.56570 2.776e+05
0.750 0.200 0.229 2.2891822 0.863 50.937 34.158 33.933 33.765 -1000.000 34.158 -1000.000  0.770 3.517 5.019 31.327 -4.113e-13 8.78751 8.56602 2.774e+05
0.750 0.200 0.229 2.2881822 0.863 50.937 34.158 33.933 33.766 -1000.000 34.158 -1000.000  0.770 3.517 5.019 31.327 -4.116e-13 8.78771 8.56635 2.772e+05
0.750 0.200 0.229 2.2871822 0.863 50.937 34.159 33.933 33.766 -1000.000 34.159 -1000.000  0.770 3.517 5.019 31.327 -4.119e-13 8.78790 8.56668 2.770e+05
0.750 0.200 0.229 2.2861822 0.863 50.937 34.159 33.934 33.767 -1000.000 34.159 -1000.000  0.770 3.517 5.019 31.327 -4.122e-13 8.78810 8.56700 2.768e+05
0.750 0.200 0.229 2.2851822 0.862 50.937 34.160 33.934 33.767 -1000.000 34.160 -1000.000  0.770 3.517 5.019 31.327 -4.125e-13 8.78829 8.56733 2.766e+05
0.750 0.200 0.229 2.2841822 0.862 50.937 34.160 33.935 33.767 -1000.000 34.160 -1000.000  0.770 3.517 5.019 31.327 -4.128e-13 8.78849 8.56765 2.764e+05
0.750 0.200 0.229 2.2831822 0.862 50.937 34.161 33.935 33.768 -1000.000 34.161 -1000.000  0.770 3.517 5.019 31.327 -4.131e-13 8.78868 8.56798 2.762e+05
0.750 0.200 0.229 2.2821822 0.862 50.937 34.161 33.936 33.768 -1000.000 34.161 -1000.000  0.770 3.517 5.019 31.327 -4.134e-13 8.78888 8.56830 2.760e+05
0.750 0.200 0.229 2.2811822 0.861 50.936 34.161 33.936 33.769 -1000.000 34.161 -1000.000  0.770 3.517 5.019 31.327 -4.137e-13 8.78907 8.56862 2.758e+05
0.750 0.200 0.229 2.2801822 0.861 50.936 34.162 33.937 33.769 -1000.000 34.162 -1000.000  0.770 3.517 5.019 31.327 -4.140e-13 8.78927 8.56895 2.756e+05
0.750 0.200 0.229 2.2791822 0.861 50.936 34.162 33.937 33.770 -1000.000 34.162 -1000.000  0.770 3.517 5.019 31.327 -4.143e-13 8.78946 8.56927 2.754e+05
0.750 0.200 0.229 2.2781822 0.861 50.936 34.163 33.937 33.770 -1000.000 34.163 -1000.000  0.770 3.517 5.019 31.327 -4.146e-13 8.78966 8.56959 2.752e+05
0.750 0.200 0.229 2.2771822 0.860 50.936 34.163 33.938 33.771 -1000.000 34.163 -1000.000  0.770 3.517 5.019 31.327 -4.149e-13 8.78985 8.56991 2.750e+05
0.750 0.200 0.229 2.2761822 0.860 50.936 34.164 33.938 33.771 -1000.000 34.164 -1000.000  0.770 3.517 5.019 31.327 -4.152e-13 8.79004 8.57024 2.748e+05
0.750 0.200 0.229 2.2751822 0.860 50.936 34.164 33.939 33.771 -1000.000 34.164 -1000.000  0.770 3.517 5.019 31.327 -4.155e-13 8.79024 8.57056 2.746e+05
0.750 0.200 0.229 2.2741822 0.860 50.936 34.165 33.939 33.772 -1000.000 34.165 -1000.000  0.770 3.517 5.019 31.327 -4.158e-13 8.79043 8.57088 2.744e+05
0.750 0.200 0.229 2.2731822 0.859 50.936 34.165 33.940 33.772 -1000.000 34.165 -1000.000  0.770 3.517 5.019 31.327 -4.161e-13 8.79062 8.57120 2.742e+05
0.750 0.200 0.229 2.2721822 0.859 50.936 34.165 33.940 33.773 -1000.000 34.165 -1000.000  0.770 3.517 5.019 31.327 -4.164e-13 8.79082 8.57151 2.740e+05
0.750 0.200 0.229 2.2711822 0.859 50.936 34.166 33.941 33.773 -1000.000 34.166 -1000.000  0.770 3.517 5.019 31.327 -4.167e-13 8.79101 8.57183 2.738e+05
0.750 0.200 0.229 2.2701822 0.859 50.936 34.166 33.941 33.774 -1000.000 34.166 -1000.000  0.770 3.517 5.019 31.327 -4.170e-13 8.79120 8.57215 2.736e+05
0.750 0.200 0.229 2.2691822 0.858 50.936 34.167 33.941 33.774 -1000.000 34.167 -1000.000  0.770 3.517 5.019 31.327 -4.173e-13 8.79139 8.57247 2.734e+05
0.750 0.200 0.229 2.2681822 0.858 50.936 34.167 33.942 33.775 -1000.000 34.167 -1000.000  0.770 3.517 5.019 31.327 -4.176e-13 8.79158 8.57279 2.732e+05
0.750 0.200 0.229 2.2671822 0.858 50.936 34.168 33.942 33.775 -1000.000 34.168 -1000.000  0.770 3.517 5.019 31.327 -4.179e-13 8.79178 8.57310 2.730e+05
0.750 0.200 0.229 2.2661822 0.858 50.935 34.168 33.943 33.775 -1000.000 34.168 -1000.000  0.770 3.517 5.019 31.327 -4.182e-13 8.79197 8.57342 2.728e+05
0.750 0.200 0.229 2.2651822 0.857 50.935 34.169 33.943 33.776 -1000.000 34.169 -1000.000  0.770 3.517 5.019 31.327 -4.185e-13 8.79216 8.57374 2.726e+05
0.750 0.200 0.229 2.2641822 0.857 50.935 34.169 33.944 33.776 -1000.000 34.169 -1000.000  0.770 3.517 5.019 31.327 -4.189e-13 8.79235 8.57405 2.724e+05
0.750 0.200 0.229 2.2631822 0.857 50.935 34.169 33.944 33.777 -1000.000 34.169 -1000.000  0.770 3.517 5.019 31.327 -4.192e-13 8.79254 8.57437 2.722e+05
0.750 0.200 0.229 2.2621822 0.856 50.935 34.170 33.945 33.777 -1000.000 34.170 -1000.000  0.770 3.517 5.019 31.327 -4.195e-13 8.79273 8.57468 2.720e+05
0.750 0.200 0.229 2.2611822 0.856 50.935 34.170 33.945 33.778 -1000.000 34.170 -1000.000  0.770 3.517 5.019 31.327 -4.198e-13 8.79292 8.57500 2.718e+05
0.750 0.200 0.229 2.2601822 0.856 50.935 34.171 33.945 33.778 -1000.000 34.171 -1000.000  0.770 3.517 5.019 31.327 -4.201e-13 8.79311 8.57531 2.716e+05
0.750 0.200 0.229 2.2591822 0.856 50.935 34.171 33.946 33.779 -1000.000 34.171 -1000.000  0.770 3.517 5.019 31.327 -4.204e-13 8.79330 8.57562 2.714e+05
0.750 0.200 0.229 2.2581822 0.855 50.935 34.172 33.946 33.779 -1000.000 34.172 -1000.000  0.770 3.517 5.019 31.327 -4.207e-13 8.79349 8.57594 2.712e+05
0.750 0.200 0.229 2.2571822 0.855 50.935 34.172 33.947 33.779 -1000.000 34.172 -1000.000  0.770 3.517 5.019 31.327 -4.210e-13 8.79368 8.57625 2.710e+05
0.750 0.200 0.229 2.2561822 0.855 50.935 34.173 33.947 33.780 -1000.000 34.173 -1000.000  0.770 3.517 5.019 31.327 -4.213e-13 8.79387 8.57656 2.708e+05
0.750 0.200 0.229 2.2551822 0.855 50.935 34.173 33.948 33.780 -1000.000 34.173 -1000.000  0.770 3.517 5.019 31.327 -4.216e-13 8.79406 8.57687 2.706e+05
0.750 0.200 0.229 2.2541822 0.854 50.935 34.174 33.948 33.781 -1000.000 34.174 -1000.000  0.770 3.517 5.019 31.327 -4.220e-13 8.79425 8.57718 2.704e+05
0.750 0.200 0.229 2.2531822 0.854 50.935 34.174 33.949 33.781 -1000.000 34.174 -1000.000  0.770 3.517 5.019 31.327 -4.223e-13 8.79443 8.57749 2.702e+05
0.750 0.200 0.229 2.2521822 0.854 50.935 34.174 33.949 33.782 -1000.000 34.174 -1000.000  0.770 3.517 5.019 31.327 -4.226e-13 8.79462 8.57780 2.700e+05
0.750 0.200 0.229 2.2511822 0.854 50.935 34.175 33.949 33.782 -1000.000 34.175 -1000.000  0.770 3.517 5.019 31.327 -4.229e-13 8.79481 8.57811 2.698e+05
0.750 0.200 0.229 2.2501822 0.853 50.934 34.175 33.950 33.783 -1000.000 34.175 -1000.000  0.770 3.517 5.019 31.327 -4.232e-13 8.79500 8.57842 2.696e+05
0.750 0.200 0.229 2.2491822 0.853 50.934 34.176 33.950 33.783 -1000.000 34.176 -1000.000  0.770 3.517 5.019 31.327 -4.235e-13 8.79519 8.57873 2.694e+05
0.750 0.200 0.229 2.2481822 0.853 50.934 34.176 33.951 33.784 -1000.000 34.176 -1000.000  0.770 3.517 5.019 31.327 -4.238e-13 8.79537 8.57904 2.692e+05
0.750 0.200 0.229 2.2471822 0.853 50.934 34.177 33.951 33.784 -1000.000 34.177 -1000.000  0.770 3.517 5.019 31.327 -4.241e-13 8.79556 8.57935 2.690e+05
0.750 0.200 0.229 2.2461822 0.852 50.934 34.177 33.952 33.784 -1000.000 34.177 -1000.000  0.770 3.517 5.019 31.327 -4.245e-13 8.79575 8.57965 2.688e+05
0.750 0.200 0.229 2.2451822 0.852 50.934 34.178 33.952 33.785 -1000.000 34.178 -1000.000  0.770 3.517 5.019 31.327 -4.248e-13 8.79593 8.57996 2.686e+05
0.750 0.200 0.229 2.2441822 0.852 50.934 34.178 33.953 33.785 -1000.000 34.178 -1000.000  0.770 3.517 5.019 31.327 -4.251e-13 8.79612 8.58027 2.684e+05
0.750 0.200 0.229 2.2431822 0.852 50.934 34.178 33.953 33.786 -1000.000 34.178 -1000.000  0.770 3.517 5.019 31.327 -4.254e-13 8.79631 8.58057 2.682e+05
0.750 0.200 0.229 2.2421822 0.851 50.934 34.179 33.954 33.786 -1000.000 34.179 -1000.000  0.770 3.517 5.019 31.327 -4.257e-13 8.79649 8.58088 2.680e+05
0.750 0.200 0.229 2.2406366 0.851 50.934 34.180 33.954 33.787    33.160 34.219    -9.720 -0.240 3.517 5.019 31.327 2.087e-13  8.79656 0.00000 5.391e+06
0.750 0.199 0.229 2.2505014 0.853 50.932 34.171 33.946 33.778    33.108 34.207    -9.732 -0.129 3.517 5.016 31.327 2.087e-13  8.80029 6.73167 5.391e+06
0.750 0.198 0.229 2.2585598 0.855 50.931 34.163 33.938 33.771    33.059 34.196    -9.780 -0.014 3.517 5.013 31.327 1.526e-13  8.80441 7.05741 6.022e+06
0.750 0.197 0.229 2.2647061 0.856 50.929 34.157 33.931 33.764    33.014 34.187    -9.825  0.100 3.517 5.011 31.326 1.050e-13  8.80894 7.25748 6.679e+06
0.750 0.196 0.229 2.2689265 0.857 50.928 34.151 33.925 33.758    32.974 34.179    -9.865  0.204 3.516 5.009 31.324 6.567e-14  8.81385 7.40523 7.332e+06
0.750 0.195 0.229 2.2713535 0.857 50.926 34.145 33.920 33.753    32.939 34.172    -9.900  0.305 3.516 5.008 31.323 3.486e-14  8.81911 7.52330 7.943e+06
0.750 0.194 0.229 2.2720249 0.857 50.924 34.141 33.916 33.748    32.908 34.166    -9.931  0.393 3.516 5.007 31.320 8.977e-15  8.82470 7.62219 8.532e+06
0.750 0.193 0.228 2.2711469 0.857 50.921 34.137 33.912 33.744    32.883 34.161    -9.957  0.467 3.516 5.007 31.317 -1.106e-14 8.83054 7.70715 9.053e+06
0.750 0.192 0.228 2.2689518 0.856 50.919 34.134 33.909 33.741    32.861 34.156    -9.978  0.528 3.515 5.006 31.314 -2.636e-14 8.83660 7.78139 9.498e+06
0.750 0.191 0.227 2.2656574 0.855 50.917 34.131 33.906 33.738    32.843 34.153    -9.994  0.577 3.515 5.006 31.311 -3.806e-14 8.84280 7.84709 9.873e+06
0.750 0.190 0.226 2.2614846 0.853 50.914 34.129 33.903 33.736    32.828 34.150   -10.008  0.615 3.515 5.007 31.307 -4.677e-14 8.84910 7.90580 1.018e+07
0.750 0.189 0.226 2.2566084 0.852 50.912 34.127 33.901 33.734    32.816 34.147   -10.018  0.645 3.515 5.007 31.303 -5.335e-14 8.85546 7.95870 1.043e+07
0.750 0.188 0.225 2.2511865 0.850 50.910 34.125 33.899 33.732    32.805 34.145   -10.026  0.667 3.514 5.008 31.299 -5.821e-14 8.86185 8.00669 1.063e+07
0.750 0.187 0.224 2.2453423 0.848 50.907 34.123 33.898 33.730    32.796 34.143   -10.033  0.680 3.514 5.009 31.295 -6.182e-14 8.86824 8.05052 1.078e+07
0.750 0.186 0.223 2.2392551 0.846 50.904 34.122 33.896 33.729    32.787 34.141   -10.037  0.694 3.514 5.010 31.291 -6.376e-14 8.87460 8.09071 1.089e+07
0.750 0.185 0.222 2.2328897 0.845 50.902 34.120 33.895 33.727    32.780 34.139   -10.042  0.698 3.513 5.011 31.286 -6.600e-14 8.88093 8.12785 1.100e+07
0.750 0.184 0.222 2.2264408 0.843 50.899 34.119 33.893 33.726    32.773 34.138   -10.044  0.705 3.513 5.011 31.282 -6.651e-14 8.88721 8.16224 1.106e+07
0.750 0.183 0.221 2.2198306 0.841 50.897 34.117 33.892 33.724    32.766 34.136   -10.047  0.708 3.513 5.012 31.277 -6.770e-14 8.89344 8.19432 1.114e+07
0.750 0.182 0.220 2.2131598 0.839 50.894 34.116 33.890 33.723    32.759 34.134   -10.049  0.712 3.513 5.013 31.273 -6.801e-14 8.89960 8.22433 1.119e+07
0.750 0.181 0.219 2.2063829 0.837 50.891 34.114 33.889 33.722    32.754 34.133   -10.051  0.710 3.512 5.014 31.268 -6.873e-14 8.90571 8.25253 1.125e+07
0.750 0.180 0.218 2.1996207 0.835 50.889 34.113 33.888 33.720    32.747 34.131   -10.052  0.715 3.512 5.015 31.263 -6.840e-14 8.91176 8.27909 1.128e+07
0.750 0.179 0.217 2.1927632 0.833 50.886 34.112 33.886 33.719    32.741 34.130   -10.054  0.713 3.512 5.017 31.259 -6.902e-14 8.91775 8.30423 1.133e+07
0.750 0.178 0.216 2.1859202 0.831 50.883 34.110 33.885 33.718    32.735 34.128   -10.055  0.714 3.511 5.018 31.254 -6.870e-14 8.92367 8.32806 1.136e+07
0.750 0.177 0.216 2.1790396 0.829 50.880 34.109 33.883 33.716    32.728 34.127   -10.057  0.715 3.511 5.019 31.249 -6.882e-14 8.92954 8.35073 1.140e+07
0.750 0.176 0.215 2.1721192 0.827 50.878 34.107 33.882 33.715    32.722 34.125   -10.059  0.714 3.511 5.020 31.244 -6.896e-14 8.93534 8.37235 1.145e+07
0.750 0.175 0.214 2.1651850 0.824 50.875 34.106 33.881 33.713    32.716 34.123   -10.060  0.715 3.510 5.021 31.240 -6.888e-14 8.94109 8.39301 1.148e+07
0.750 0.174 0.213 2.1582183 0.822 50.872 34.105 33.879 33.712    32.710 34.122   -10.062  0.716 3.510 5.022 31.235 -6.896e-14 8.94679 8.41280 1.152e+07
0.750 0.173 0.212 2.1512178 0.820 50.869 34.103 33.878 33.711    32.703 34.120   -10.063  0.716 3.510 5.023 31.230 -6.905e-14 8.95243 8.43180 1.157e+07
0.750 0.172 0.211 2.1441904 0.818 50.866 34.102 33.876 33.709    32.697 34.119   -10.065  0.716 3.509 5.024 31.225 -6.908e-14 8.95802 8.45006 1.161e+07
0.750 0.171 0.210 2.1371484 0.816 50.863 34.100 33.875 33.708    32.691 34.117   -10.066  0.717 3.509 5.025 31.220 -6.900e-14 8.96355 8.46763 1.164e+07
0.750 0.170 0.209 2.1300629 0.814 50.861 34.099 33.874 33.706    32.684 34.115   -10.068  0.717 3.509 5.026 31.215 -6.916e-14 8.96904 8.48459 1.169e+07
0.750 0.169 0.209 2.1229473 0.812 50.858 34.098 33.872 33.705    32.678 34.114   -10.069  0.715 3.508 5.027 31.210 -6.922e-14 8.97447 8.50096 1.173e+07
0.750 0.168 0.208 2.1158667 0.810 50.855 34.096 33.871 33.703    32.671 34.112   -10.070  0.718 3.508 5.028 31.205 -6.873e-14 8.97985 8.51678 1.175e+07
0.750 0.167 0.207 2.1086907 0.808 50.852 34.095 33.869 33.702    32.665 34.111   -10.072  0.716 3.508 5.030 31.200 -6.932e-14 8.98519 8.53211 1.181e+07
0.750 0.166 0.206 2.1015475 0.806 50.849 34.093 33.868 33.701    32.658 34.109   -10.073  0.720 3.507 5.031 31.195 -6.885e-14 8.99048 8.54695 1.184e+07
0.750 0.165 0.205 2.0943007 0.803 50.846 34.092 33.866 33.699    32.652 34.107   -10.075  0.717 3.507 5.032 31.190 -6.949e-14 8.99573 8.56137 1.190e+07
0.750 0.164 0.204 2.0870803 0.801 50.843 34.090 33.865 33.698    32.645 34.106   -10.076  0.719 3.507 5.033 31.184 -6.909e-14 9.00092 8.57536 1.192e+07
0.750 0.163 0.203 2.0798124 0.799 50.840 34.089 33.864 33.696    32.639 34.104   -10.078  0.719 3.506 5.034 31.179 -6.927e-14 9.00608 8.58896 1.197e+07
0.750 0.162 0.202 2.0725238 0.797 50.837 34.087 33.862 33.695    32.632 34.102   -10.079  0.719 3.506 5.035 31.174 -6.924e-14 9.01119 8.60220 1.201e+07
0.750 0.161 0.201 2.0652106 0.795 50.834 34.086 33.861 33.693    32.625 34.101   -10.081  0.721 3.506 5.036 31.169 -6.923e-14 9.01626 8.61508 1.205e+07
0.750 0.160 0.201 2.0578237 0.793 50.831 34.085 33.859 33.692    32.618 34.099   -10.083  0.722 3.505 5.038 31.163 -6.962e-14 9.02130 8.62765 1.210e+07
0.750 0.159 0.200 2.0504093 0.790 50.828 34.083 33.858 33.690    32.614 34.098   -10.084  0.710 3.505 5.039 31.157 -6.965e-14 9.02629 8.63991 1.214e+07
0.750 0.158 0.199 2.0431884 0.788 50.825 34.081 33.856 33.689    32.608 34.096   -10.084  0.706 3.504 5.040 31.151 -6.794e-14 9.03122 8.65181 1.213e+07
0.750 0.157 0.198 2.0360355 0.786 50.822 34.080 33.854 33.687    32.601 34.094   -10.084  0.703 3.504 5.041 31.145 -6.719e-14 9.03610 8.66341 1.214e+07
0.750 0.156 0.197 2.0289105 0.784 50.818 34.078 33.853 33.685    32.594 34.092   -10.086  0.701 3.503 5.042 31.139 -6.675e-14 9.04094 8.67474 1.218e+07
0.750 0.155 0.196 2.0218023 0.782 50.815 34.076 33.851 33.684    32.588 34.090   -10.087  0.700 3.503 5.043 31.133 -6.640e-14 9.04574 8.68581 1.221e+07
0.750 0.154 0.195 2.0146889 0.780 50.812 34.075 33.849 33.682    32.581 34.088   -10.088  0.699 3.502 5.045 31.127 -6.622e-14 9.05050 8.69665 1.225e+07
0.750 0.153 0.194 2.0075664 0.778 50.809 34.073 33.848 33.680    32.573 34.086   -10.090  0.700 3.501 5.046 31.121 -6.606e-14 9.05523 8.70726 1.230e+07
0.750 0.152 0.193 2.0004020 0.776 50.806 34.071 33.846 33.678    32.567 34.085   -10.092  0.697 3.501 5.047 31.114 -6.617e-14 9.05993 8.71766 1.235e+07
0.750 0.151 0.192 1.9932773 0.773 50.803 34.069 33.844 33.677    32.559 34.083   -10.093  0.699 3.500 5.048 31.108 -6.563e-14 9.06459 8.72784 1.238e+07
0.750 0.150 0.192 1.9860910 0.771 50.799 34.068 33.842 33.675    32.552 34.081   -10.095  0.698 3.500 5.049 31.102 -6.588e-14 9.06922 8.73784 1.244e+07
0.750 0.149 0.191 1.9788996 0.769 50.796 34.066 33.840 33.673    32.544 34.079   -10.097  0.700 3.499 5.050 31.095 -6.568e-14 9.07382 8.74765 1.249e+07
0.750 0.148 0.190 1.9716418 0.767 50.793 34.064 33.839 33.671    32.537 34.077   -10.099  0.697 3.499 5.051 31.089 -6.597e-14 9.07840 8.75728 1.255e+07
0.750 0.147 0.189 1.9644237 0.765 50.789 34.062 33.837 33.669    32.529 34.075   -10.100  0.698 3.498 5.053 31.082 -6.543e-14 9.08294 8.76674 1.258e+07
0.750 0.146 0.188 1.9571513 0.763 50.786 34.060 33.835 33.668    32.522 34.073   -10.102  0.698 3.497 5.054 31.076 -6.561e-14 9.08745 8.77603 1.264e+07
0.750 0.145 0.187 1.9498421 0.760 50.783 34.058 33.833 33.666    32.514 34.071   -10.104  0.698 3.497 5.055 31.069 -6.565e-14 9.09194 8.78518 1.270e+07
0.750 0.144 0.186 1.9425063 0.758 50.779 34.057 33.831 33.664    32.507 34.069   -10.106  0.697 3.496 5.056 31.062 -6.562e-14 9.09639 8.79416 1.275e+07
0.750 0.143 0.185 1.9351842 0.756 50.776 34.055 33.829 33.662    32.499 34.067   -10.107  0.697 3.495 5.057 31.056 -6.528e-14 9.10082 8.80300 1.280e+07
0.750 0.142 0.184 1.9278181 0.754 50.772 34.053 33.827 33.660    32.491 34.065   -10.109  0.699 3.495 5.058 31.049 -6.537e-14 9.10523 8.81170 1.285e+07
0.750 0.141 0.184 1.9203914 0.752 50.769 34.051 33.825 33.658    32.483 34.062   -10.111  0.698 3.494 5.060 31.042 -6.559e-14 9.10961 8.82027 1.292e+07
0.750 0.140 0.183 1.9129674 0.749 50.766 34.049 33.824 33.656    32.475 34.060   -10.113  0.698 3.493 5.061 31.035 -6.533e-14 9.11396 8.82870 1.296e+07
0.750 0.139 0.182 1.9055096 0.747 50.762 34.047 33.822 33.654    32.467 34.058   -10.115  0.697 3.493 5.062 31.028 -6.534e-14 9.11829 8.83701 1.302e+07
0.750 0.138 0.181 1.8980392 0.745 50.758 34.045 33.820 33.652    32.460 34.056   -10.116  0.696 3.492 5.063 31.020 -6.519e-14 9.12259 8.84520 1.307e+07
0.750 0.137 0.180 1.8905650 0.743 50.755 34.043 33.818 33.650    32.451 34.054   -10.118  0.698 3.491 5.065 31.013 -6.497e-14 9.12687 8.85326 1.312e+07
0.750 0.136 0.179 1.8830165 0.740 50.751 34.041 33.816 33.648    32.442 34.052   -10.120  0.704 3.491 5.066 31.006 -6.527e-14 9.13112 8.86122 1.319e+07
0.750 0.135 0.178 1.8753178 0.738 50.748 34.039 33.814 33.646    32.433 34.050   -10.123  0.708 3.490 5.067 31.000 -6.611e-14 9.13537 8.86909 1.328e+07
0.750 0.134 0.177 1.8675159 0.736 50.744 34.037 33.812 33.645    32.424 34.048   -10.126  0.712 3.490 5.069 30.993 -6.662e-14 9.13960 8.87686 1.336e+07
0.750 0.133 0.176 1.8596034 0.733 50.740 34.035 33.810 33.643    32.416 34.046   -10.128  0.711 3.489 5.070 30.985 -6.718e-14 9.14381 8.88454 1.344e+07
0.750 0.132 0.175 1.8516778 0.731 50.737 34.033 33.808 33.641    32.407 34.044   -10.130  0.713 3.488 5.071 30.978 -6.704e-14 9.14799 8.89212 1.349e+07
0.750 0.131 0.174 1.8436683 0.729 50.733 34.032 33.806 33.639    32.399 34.042   -10.132  0.713 3.488 5.073 30.971 -6.741e-14 9.15216 8.89960 1.356e+07
0.750 0.130 0.173 1.8356292 0.726 50.729 34.030 33.804 33.637    32.391 34.040   -10.134  0.713 3.487 5.074 30.964 -6.739e-14 9.15630 8.90699 1.361e+07
0.750 0.129 0.172 1.8275696 0.724 50.725 34.028 33.802 33.635    32.382 34.037   -10.135  0.713 3.486 5.076 30.956 -6.730e-14 9.16042 8.91427 1.366e+07
0.750 0.128 0.171 1.8194697 0.722 50.721 34.026 33.800 33.633    32.374 34.035   -10.137  0.714 3.486 5.077 30.949 -6.735e-14 9.16452 8.92147 1.372e+07
0.750 0.127 0.170 1.8113293 0.719 50.717 34.024 33.798 33.631    32.365 34.033   -10.139  0.713 3.485 5.078 30.941 -6.740e-14 9.16860 8.92858 1.378e+07
0.750 0.126 0.169 1.8031807 0.717 50.713 34.022 33.797 33.629    32.357 34.031   -10.141  0.713 3.484 5.080 30.934 -6.723e-14 9.17265 8.93560 1.383e+07
0.750 0.125 0.169 1.7950058 0.714 50.710 34.020 33.795 33.627    32.348 34.029   -10.142  0.712 3.484 5.081 30.926 -6.717e-14 9.17669 8.94254 1.388e+07
0.750 0.124 0.168 1.7868087 0.712 50.706 34.018 33.793 33.625    32.340 34.027   -10.144  0.712 3.483 5.083 30.918 -6.709e-14 9.18070 8.94940 1.394e+07
0.750 0.123 0.167 1.7785864 0.709 50.702 34.016 33.790 33.623    32.331 34.025   -10.146  0.712 3.482 5.084 30.910 -6.702e-14 9.18469 8.95617 1.400e+07
0.750 0.122 0.166 1.7703339 0.707 50.697 34.014 33.788 33.621    32.322 34.023   -10.148  0.711 3.482 5.086 30.902 -6.699e-14 9.18866 8.96287 1.405e+07
0.750 0.121 0.165 1.7620573 0.704 50.693 34.012 33.786 33.619    32.313 34.020   -10.150  0.710 3.481 5.087 30.894 -6.691e-14 9.19261 8.96950 1.411e+07
0.750 0.120 0.164 1.7537710 0.702 50.689 34.010 33.784 33.617    32.304 34.018   -10.151  0.710 3.480 5.089 30.886 -6.673e-14 9.19654 8.97605 1.417e+07
0.750 0.119 0.163 1.7454581 0.699 50.685 34.008 33.782 33.615    32.294 34.016   -10.153  0.713 3.479 5.090 30.878 -6.666e-14 9.20045 8.98253 1.423e+07
0.750 0.118 0.162 1.7370538 0.697 50.681 34.005 33.780 33.613    32.286 34.014   -10.155  0.710 3.478 5.092 30.869 -6.703e-14 9.20435 8.98895 1.430e+07
0.750 0.117 0.161 1.7286720 0.694 50.677 34.003 33.778 33.611    32.276 34.011   -10.157  0.710 3.478 5.094 30.861 -6.663e-14 9.20823 8.99529 1.435e+07
0.750 0.116 0.160 1.7202571 0.692 50.672 34.001 33.776 33.608    32.267 34.009   -10.159  0.711 3.477 5.095 30.852 -6.660e-14 9.21209 9.00158 1.441e+07
0.750 0.115 0.159 1.7117752 0.689 50.668 33.999 33.774 33.606    32.258 34.007   -10.161  0.707 3.476 5.097 30.843 -6.679e-14 9.21593 9.00780 1.449e+07
0.750 0.114 0.158 1.7033613 0.687 50.664 33.997 33.771 33.604    32.249 34.004   -10.162  0.703 3.475 5.098 30.834 -6.609e-14 9.21975 9.01395 1.452e+07
0.750 0.113 0.157 1.6949867 0.684 50.659 33.994 33.769 33.602    32.239 34.002   -10.164  0.704 3.474 5.100 30.825 -6.556e-14 9.22355 9.02004 1.457e+07
0.750 0.112 0.156 1.6865615 0.682 50.655 33.992 33.767 33.599    32.230 33.999   -10.166  0.701 3.473 5.101 30.815 -6.563e-14 9.22733 9.02607 1.464e+07
0.750 0.111 0.155 1.6781741 0.679 50.651 33.990 33.764 33.597    32.221 33.997   -10.167  0.698 3.472 5.103 30.806 -6.511e-14 9.23110 9.03204 1.470e+07
0.750 0.110 0.154 1.6698073 0.677 50.646 33.987 33.762 33.594    32.211 33.994   -10.169  0.696 3.471 5.104 30.796 -6.470e-14 9.23484 9.03795 1.475e+07
0.750 0.109 0.153 1.6614475 0.674 50.642 33.985 33.759 33.592    32.201 33.992   -10.171  0.695 3.470 5.106 30.786 -6.437e-14 9.23857 9.04380 1.482e+07
0.750 0.108 0.152 1.6530742 0.672 50.637 33.982 33.757 33.589    32.191 33.989   -10.173  0.693 3.469 5.108 30.777 -6.416e-14 9.24229 9.04961 1.489e+07
0.750 0.107 0.151 1.6447090 0.669 50.632 33.979 33.754 33.587    32.181 33.986   -10.175  0.692 3.468 5.109 30.766 -6.382e-14 9.24599 9.05536 1.495e+07
0.750 0.106 0.150 1.6363356 0.667 50.628 33.977 33.751 33.584    32.171 33.984   -10.177  0.690 3.466 5.111 30.756 -6.357e-14 9.24968 9.06107 1.503e+07
0.750 0.105 0.149 1.6279680 0.664 50.623 33.974 33.749 33.581    32.161 33.981   -10.179  0.688 3.465 5.112 30.746 -6.323e-14 9.25335 9.06673 1.510e+07
0.750 0.104 0.148 1.6195972 0.662 50.618 33.971 33.746 33.579    32.150 33.978   -10.181  0.686 3.464 5.114 30.736 -6.295e-14 9.25702 9.07234 1.517e+07
0.750 0.103 0.147 1.6112367 0.659 50.614 33.969 33.743 33.576    32.139 33.975   -10.183  0.685 3.463 5.115 30.725 -6.257e-14 9.26066 9.07791 1.524e+07
0.750 0.102 0.146 1.6028590 0.656 50.609 33.966 33.740 33.573    32.129 33.972   -10.185  0.683 3.462 5.117 30.714 -6.236e-14 9.26430 9.08344 1.533e+07
0.750 0.101 0.145 1.5944959 0.654 50.604 33.963 33.737 33.570    32.118 33.969   -10.188  0.679 3.460 5.119 30.703 -6.194e-14 9.26792 9.08893 1.540e+07
0.750 0.100 0.144 1.5861744 0.651 50.599 33.960 33.734 33.567    32.108 33.966   -10.190  0.674 3.459 5.120 30.691 -6.135e-14 9.27154 9.09437 1.547e+07
0.750 0.099 0.143 1.5779057 0.649 50.594 33.957 33.731 33.564    32.097 33.963   -10.192  0.670 3.457 5.122 30.680 -6.068e-14 9.27513 9.09977 1.554e+07
0.750 0.098 0.142 1.5696946 0.646 50.589 33.954 33.728 33.561    32.086 33.959   -10.194  0.666 3.456 5.123 30.668 -5.997e-14 9.27872 9.10512 1.562e+07
0.750 0.097 0.141 1.5615361 0.644 50.584 33.950 33.725 33.558    32.075 33.956   -10.196  0.662 3.454 5.125 30.656 -5.929e-14 9.28229 9.11044 1.570e+07
0.750 0.096 0.140 1.5534292 0.641 50.579 33.947 33.721 33.554    32.063 33.953   -10.198  0.659 3.453 5.126 30.644 -5.860e-14 9.28585 9.11572 1.578e+07
0.750 0.095 0.139 1.5453577 0.639 50.574 33.943 33.718 33.551    32.052 33.949   -10.201  0.655 3.451 5.127 30.631 -5.801e-14 9.28941 9.12097 1.587e+07
0.750 0.094 0.138 1.5373345 0.636 50.569 33.940 33.714 33.547    32.040 33.945   -10.203  0.650 3.450 5.129 30.618 -5.733e-14 9.29296 9.12619 1.596e+07
0.750 0.093 0.137 1.5293793 0.634 50.563 33.936 33.711 33.543    32.028 33.941   -10.206  0.647 3.448 5.130 30.605 -5.652e-14 9.29649 9.13137 1.606e+07
0.750 0.092 0.136 1.5214519 0.632 50.558 33.932 33.707 33.540    32.016 33.938   -10.208  0.643 3.446 5.132 30.592 -5.595e-14 9.30002 9.13653 1.616e+07
0.750 0.091 0.135 1.5135760 0.629 50.553 33.928 33.703 33.536    32.004 33.934   -10.211  0.636 3.444 5.133 30.578 -5.524e-14 9.30355 9.14166 1.627e+07
0.750 0.090 0.135 1.5058189 0.627 50.547 33.924 33.699 33.532    31.992 33.929   -10.214  0.630 3.442 5.134 30.564 -5.410e-14 9.30707 9.14675 1.636e+07
0.750 0.089 0.134 1.4981697 0.624 50.542 33.920 33.695 33.528    31.980 33.925   -10.216  0.623 3.440 5.136 30.550 -5.302e-14 9.31058 9.15182 1.646e+07
0.750 0.088 0.133 1.4906441 0.622 50.536 33.916 33.690 33.523    31.967 33.921   -10.219  0.617 3.438 5.137 30.535 -5.184e-14 9.31408 9.15686 1.656e+07
0.750 0.087 0.132 1.4832173 0.620 50.531 33.911 33.686 33.519    31.954 33.916   -10.222  0.610 3.436 5.138 30.521 -5.080e-14 9.31758 9.16188 1.668e+07
0.750 0.086 0.131 1.4759176 0.617 50.525 33.907 33.681 33.514    31.941 33.911   -10.225  0.604 3.434 5.139 30.505 -4.958e-14 9.32108 9.16688 1.680e+07
0.750 0.085 0.130 1.4687294 0.615 50.520 33.902 33.676 33.509    31.927 33.906   -10.229  0.599 3.431 5.140 30.490 -4.845e-14 9.32457 9.17185 1.693e+07
0.750 0.084 0.129 1.4616093 0.613 50.514 33.897 33.671 33.504    31.914 33.901   -10.232  0.593 3.429 5.141 30.474 -4.757e-14 9.32807 9.17682 1.708e+07
0.750 0.083 0.128 1.4546101 0.611 50.508 33.892 33.666 33.499    31.900 33.896   -10.236  0.585 3.426 5.142 30.458 -4.637e-14 9.33157 9.18177 1.722e+07
0.750 0.082 0.127 1.4477619 0.609 50.503 33.886 33.661 33.493    31.886 33.890   -10.240  0.577 3.424 5.143 30.441 -4.500e-14 9.33507 9.18670 1.736e+07
0.750 0.081 0.126 1.4410778 0.606 50.497 33.881 33.655 33.488    31.872 33.885   -10.243  0.568 3.421 5.144 30.424 -4.354e-14 9.33857 9.19162 1.751e+07
0.750 0.080 0.125 1.4345706 0.604 50.491 33.875 33.649 33.482    31.857 33.879   -10.247  0.559 3.418 5.145 30.406 -4.201e-14 9.34208 9.19653 1.767e+07
0.750 0.079 0.124 1.4282402 0.602 50.485 33.869 33.643 33.476    31.842 33.873   -10.251  0.552 3.415 5.145 30.388 -4.048e-14 9.34559 9.20143 1.784e+07
0.750 0.078 0.124 1.4220526 0.600 50.479 33.862 33.637 33.470    31.826 33.866   -10.256  0.544 3.412 5.146 30.369 -3.915e-14 9.34911 9.20632 1.803e+07
0.750 0.077 0.123 1.4160208 0.598 50.473 33.856 33.630 33.463    31.811 33.860   -10.261  0.534 3.409 5.146 30.350 -3.774e-14 9.35264 9.21122 1.823e+07
0.750 0.076 0.122 1.4102111 0.597 50.467 33.849 33.624 33.456    31.795 33.853   -10.265  0.523 3.405 5.147 30.330 -3.597e-14 9.35617 9.21611 1.843e+07
0.750 0.075 0.121 1.4046595 0.595 50.461 33.842 33.616 33.449    31.779 33.845   -10.270  0.512 3.401 5.147 30.310 -3.400e-14 9.35972 9.22100 1.863e+07
0.750 0.074 0.120 1.3993720 0.593 50.455 33.834 33.609 33.442    31.762 33.838   -10.275  0.503 3.398 5.147 30.289 -3.201e-14 9.36328 9.22590 1.885e+07
0.750 0.073 0.119 1.3942784 0.591 50.448 33.826 33.601 33.434    31.745 33.830   -10.281  0.491 3.394 5.147 30.267 -3.042e-14 9.36686 9.23080 1.910e+07
0.750 0.072 0.119 1.3894669 0.590 50.442 33.818 33.593 33.426    31.729 33.822   -10.287  0.476 3.389 5.147 30.244 -2.836e-14 9.37046 9.23571 1.935e+07
0.750 0.071 0.118 1.3850313 0.588 50.436 33.810 33.584 33.417    31.711 33.813   -10.292  0.461 3.385 5.147 30.221 -2.582e-14 9.37407 9.24063 1.959e+07
0.750 0.070 0.117 1.3809809 0.587 50.429 33.801 33.575 33.408    31.693 33.804   -10.298  0.447 3.381 5.146 30.197 -2.326e-14 9.37770 9.24556 1.986e+07
0.750 0.069 0.116 1.3772992 0.586 50.423 33.791 33.566 33.399    31.675 33.795   -10.305  0.433 3.376 5.146 30.172 -2.083e-14 9.38135 9.25050 2.016e+07
0.750 0.068 0.116 1.3739853 0.584 50.416 33.781 33.556 33.389    31.656 33.785   -10.312  0.418 3.371 5.145 30.147 -1.845e-14 9.38504 9.25547 2.049e+07
0.750 0.067 0.115 1.3710873 0.583 50.410 33.771 33.546 33.378    31.636 33.774   -10.319  0.404 3.366 5.144 30.121 -1.587e-14 9.38875 9.26047 2.084e+07
0.750 0.066 0.114 1.3685918 0.582 50.403 33.760 33.535 33.368    31.615 33.763   -10.327  0.389 3.361 5.142 30.095 -1.341e-14 9.39250 9.26550 2.122e+07
0.750 0.065 0.113 1.3665367 0.582 50.396 33.749 33.523 33.356    31.594 33.752   -10.335  0.374 3.355 5.141 30.068 -1.084e-14 9.39629 9.27057 2.163e+07
0.750 0.064 0.113 1.3649246 0.581 50.390 33.737 33.512 33.344    31.572 33.740   -10.344  0.359 3.349 5.139 30.040 -8.329e-15 9.40012 9.27568 2.208e+07
0.750 0.063 0.112 1.3637444 0.580 50.383 33.724 33.499 33.332    31.549 33.727   -10.354  0.346 3.343 5.137 30.012 -5.964e-15 9.40401 9.28085 2.257e+07
0.750 0.062 0.112 1.3629870 0.580 50.376 33.712 33.486 33.319    31.526 33.714   -10.364  0.334 3.337 5.135 29.983 -3.737e-15 9.40795 9.28607 2.312e+07
0.750 0.061 0.111 1.3626145 0.580 50.369 33.698 33.473 33.305    31.501 33.701   -10.375  0.320 3.331 5.133 29.952 -1.791e-15 9.41196 9.29137 2.372e+07
0.750 0.060 0.110 1.3627148 0.579 50.362 33.684 33.459 33.291    31.477 33.687   -10.386  0.304 3.324 5.130 29.921 4.699e-16  9.41603 9.29675 2.435e+07
0.750 0.059 0.110 1.3633370 0.579 50.355 33.669 33.444 33.277    31.452 33.672   -10.398  0.287 3.317 5.127 29.888 2.837e-15  9.42018 9.30220 2.502e+07
0.750 0.058 0.109 1.3645779 0.579 50.348 33.654 33.428 33.261    31.425 33.656   -10.410  0.273 3.310 5.124 29.855 5.504e-15  9.42441 9.30773 2.572e+07
0.750 0.057 0.109 1.3663364 0.580 50.341 33.638 33.412 33.245    31.397 33.640   -10.424  0.260 3.303 5.121 29.821 7.562e-15  9.42872 9.31337 2.653e+07
0.750 0.056 0.108 1.3685932 0.580 50.333 33.621 33.396 33.228    31.368 33.624   -10.438  0.246 3.295 5.117 29.786 9.388e-15  9.43314 9.31912 2.742e+07
0.750 0.055 0.108 1.3713966 0.581 50.326 33.604 33.378 33.211    31.339 33.606   -10.453  0.232 3.286 5.113 29.749 1.127e-14  9.43766 9.32499 2.838e+07
0.750 0.054 0.107 1.3747762 0.581 50.319 33.586 33.360 33.193    31.309 33.588   -10.469  0.218 3.278 5.109 29.711 1.310e-14  9.44230 9.33099 2.942e+07
0.750 0.053 0.107 1.3787907 0.582 50.311 33.567 33.341 33.174    31.278 33.569   -10.485  0.202 3.269 5.104 29.671 1.499e-14  9.44706 9.33714 3.054e+07
0.750 0.052 0.106 1.3835241 0.583 50.304 33.547 33.322 33.154    31.245 33.549   -10.502  0.187 3.260 5.099 29.631 1.701e-14  9.45196 9.34344 3.175e+07
0.750 0.051 0.106 1.3889428 0.585 50.296 33.527 33.301 33.134    31.212 33.529   -10.520  0.172 3.250 5.094 29.589 1.868e-14  9.45701 9.34991 3.309e+07
0.750 0.050 0.106 1.3951191 0.586 50.288 33.505 33.280 33.113    31.177 33.507   -10.539  0.158 3.240 5.088 29.546 2.039e-14  9.46222 9.35656 3.455e+07
0.750 0.049 0.105 1.4020487 0.588 50.280 33.483 33.258 33.090    31.141 33.485   -10.558  0.146 3.230 5.082 29.503 2.185e-14  9.46760 9.36342 3.618e+07
0.750 0.048 0.105 1.4096793 0.590 50.272 33.460 33.235 33.067    31.103 33.462   -10.580  0.132 3.219 5.076 29.459 2.291e-14  9.47319 9.37051 3.800e+07
0.750 0.047 0.105 1.4181183 0.592 50.264 33.436 33.211 33.043    31.064 33.438   -10.602  0.123 3.209 5.069 29.415 2.409e-14  9.47899 9.37784 3.997e+07
0.750 0.046 0.104 1.4272129 0.594 50.256 33.411 33.186 33.019    31.023 33.413   -10.626  0.113 3.198 5.062 29.368 2.457e-14  9.48503 9.38546 4.222e+07
0.750 0.045 0.104 1.4370365 0.596 50.248 33.386 33.160 32.993    30.981 33.387   -10.650  0.104 3.187 5.055 29.320 2.508e-14  9.49134 9.39337 4.469e+07
0.750 0.044 0.104 1.4476051 0.599 50.239 33.359 33.134 32.966    30.937 33.361   -10.676  0.094 3.175 5.047 29.270 2.543e-14  9.49793 9.40162 4.742e+07
0.750 0.043 0.104 1.4589780 0.602 50.230 33.332 33.106 32.939    30.893 33.333   -10.703  0.082 3.162 5.039 29.217 2.573e-14  9.50483 9.41022 5.042e+07
0.750 0.042 0.104 1.4713048 0.605 50.222 33.303 33.078 32.910    30.847 33.304   -10.730  0.073 3.149 5.031 29.164 2.619e-14  9.51207 9.41919 5.370e+07
0.750 0.041 0.103 1.4845322 0.608 50.213 33.273 33.048 32.881    30.799 33.275   -10.759  0.063 3.135 5.022 29.107 2.628e-14  9.51967 9.42859 5.741e+07
0.750 0.040 0.103 1.4987458 0.612 50.203 33.243 33.017 32.850    30.747 33.244   -10.789  0.063 3.121 5.012 29.048 2.635e-14  9.52767 9.43844 6.153e+07


==> table5_full.dat <==
Title: The Evolution of Cataclysmic Variables as Revealed by their Donor Stars  
Authors: Knigge C., Baraffe I., Patterson J. 
Table: Physical and photometric donor properties along the standard model track
================================================================================
Byte-by-byte Description of file: apjs386978t7_mrt.txt
--------------------------------------------------------------------------------
   Bytes Format Units   Label    Explanations
--------------------------------------------------------------------------------
   1-  6 F6.4   h       Period   Orbital period
   8- 13 F6.4   solMass M2       Secondary mass
  15- 19 F5.3   solRad  R2       Secondary radius
  21- 25 F5.3   ---     MRInd2   Secondary effective Mass-Radius index
  27- 30 I4     K       Teff2    Secondary effective temperature
  32- 36 F5.3   [cm2/s] log(g2)  Log of secondary surface gravity
  38- 42 F5.2   [10-7W] logL2    Log of secondary luminosity; erg/s
  44- 48 F5.2   mag     UxMag    Secondary absolute Ux band magnitude (1)
  50- 54 F5.2   mag     BxMag    Secondary absolute Bx band magnitude (1)
  56- 60 F5.2   mag     BMag     Secondary absolute B band magnitude (1)
  62- 66 F5.2   mag     VMag     Secondary absolute V band magnitude (1)
  68- 72 F5.2   mag     RMag     Secondary absolute R band magnitude (1)
  74- 78 F5.2   mag     IMag     Secondary absolute I band magnitude (1)
  80- 84 F5.2   mag     JMag     Secondary absolute J band magnitude (2)
  86- 90 F5.2   mag     HMag     Secondary absolute H band magnitude (2)
  92- 96 F5.2   mag     KMag     Secondary absolute K band magnitude (2)
  98-102 F5.2   mag     LMag     Secondary absolute L band magnitude (3)
 104-108 F5.2   mag     L'Mag    Secondary absolute L' band magnitude (3)
 110-114 F5.2   mag     M'Mag    Secondary absolute M' band magnitude (3)
 116-121 F6.2   ---     NType    Secondary numerical spectral type (4)
 123-126 A4     ---     Sptype   Secondary spectral type
--------------------------------------------------------------------------------
Note (1): On the Johnson-Cousins systems (Bessell 1990). Note that this defines
          two B-band filters: Bx is preferred for calculating U-B (Ux-Bx), B is
          preferred for calculating other optical colours (see Bessell (1990) 
          for details).
Note (2): On the CIT system.
Note (3): On the Johnson-Glass systems (Bessell & Brett 1988).
Note (4): As defined in Section 3.2 of Knigge (2006).
--------------------------------------------------------------------------------
1.3939 0.0400 0.098 0.855 1091 5.054 28.68 36.29 30.20 30.29 26.00 21.51 18.56 14.62 14.73 14.68 13.96 12.36 11.97 -99.00 T    
1.3767 0.0410 0.098 0.850 1130 5.065 28.74 35.65 29.72 29.80 25.82 21.37 18.42 14.46 14.56 14.48 13.77 12.24 11.91 -99.00 T    
1.3604 0.0420 0.098 0.848 1169 5.076 28.79 35.02 29.25 29.32 25.63 21.23 18.28 14.31 14.38 14.27 13.57 12.10 11.85 -99.00 T    
1.3452 0.0430 0.098 0.848 1211 5.086 28.86 34.40 28.77 28.84 25.42 21.07 18.13 14.16 14.20 14.07 13.37 11.97 11.79 -99.00 T    
1.3316 0.0440 0.098 0.849 1259 5.096 28.92 33.80 28.27 28.35 25.16 20.87 17.93 13.98 14.00 13.86 13.13 11.81 11.72 -99.00 T    
1.3192 0.0450 0.098 0.851 1306 5.104 28.99 33.24 27.80 27.87 24.91 20.67 17.73 13.81 13.80 13.66 12.91 11.67 11.66 -99.00 T    
1.3079 0.0460 0.099 0.853 1352 5.113 29.05 32.82 27.41 27.49 24.65 20.45 17.50 13.64 13.61 13.48 12.70 11.52 11.58 -99.00 T    
1.2974 0.0470 0.099 0.855 1393 5.121 29.10 32.46 27.09 27.16 24.44 20.27 17.32 13.51 13.46 13.34 12.53 11.42 11.54 -99.00 T    
1.2876 0.0480 0.099 0.854 1435 5.129 29.16 32.10 26.75 26.82 24.19 20.04 17.09 13.36 13.29 13.20 12.37 11.31 11.49 -99.00 T    
1.2783 0.0490 0.099 0.855 1472 5.136 29.20 31.78 26.45 26.52 23.96 19.84 16.89 13.23 13.15 13.07 12.23 11.22 11.45 -99.00 T    
1.2695 0.0500 0.099 0.851 1507 5.143 29.25 31.50 26.19 26.26 23.75 19.65 16.71 13.11 13.02 12.96 12.10 11.14 11.41 -99.00 T    
1.2614 0.0510 0.099 0.843 1545 5.150 29.29 31.25 25.96 26.02 23.53 19.46 16.55 13.02 12.90 12.85 12.00 11.06 11.38 -99.00 T    
1.2539 0.0520 0.100 0.842 1581 5.156 29.33 31.00 25.72 25.79 23.31 19.27 16.38 12.90 12.77 12.73 11.87 10.97 11.32 -99.00 T    
1.2471 0.0530 0.100 0.841 1622 5.162 29.38 30.74 25.49 25.56 23.08 19.08 16.23 12.81 12.66 12.61 11.75 10.90 11.28 -99.00 T    
1.2411 0.0540 0.100 0.841 1660 5.168 29.42 30.50 25.29 25.36 22.86 18.91 16.09 12.72 12.56 12.49 11.63 10.82 11.24 -99.00 T    
1.2358 0.0550 0.101 0.842 1702 5.173 29.47 30.23 25.07 25.14 22.61 18.73 15.96 12.63 12.42 12.32 11.46 10.71 11.16 -99.00 T    
1.2314 0.0560 0.101 0.843 1742 5.178 29.51 30.40 25.55 25.62 22.63 19.13 16.56 12.94 12.34 11.97 11.09 10.53 10.85 -99.00 T    
1.2277 0.0570 0.101 0.842 1786 5.183 29.56 30.59 26.08 26.16 22.66 19.57 17.24 13.29 12.25 11.57 10.67 10.32 10.50   0.45 L9.5 
1.2248 0.0580 0.102 0.844 1828 5.187 29.60 30.16 25.76 25.83 22.31 19.32 17.02 13.12 12.06 11.37 10.51 10.21 10.37   0.80 L9.2 
1.2227 0.0590 0.102 0.842 1866 5.190 29.64 29.54 25.13 25.20 21.85 18.83 16.47 12.77 11.88 11.30 10.48 10.18 10.35   6.50 L3.5 
1.2212 0.0600 0.103 0.834 1910 5.194 29.68 28.95 24.54 24.61 21.42 18.36 15.95 12.43 11.69 11.20 10.43 10.12 10.32   9.72 L0.3 
1.2203 0.0610 0.103 0.829 1945 5.197 29.72 28.86 24.50 24.57 21.38 18.32 15.90 12.39 11.65 11.17 10.41 10.10 10.31   9.82 L0.2 
1.2201 0.0620 0.104 0.827 1986 5.199 29.76 28.74 24.44 24.51 21.33 18.24 15.82 12.32 11.58 11.11 10.37 10.05 10.27   9.94 L0.1 
1.2203 0.0630 0.104 0.828 2023 5.202 29.80 28.48 24.19 24.26 21.18 18.17 15.74 12.24 11.51 11.04 10.32 10.02 10.26  10.07 M9.9 
1.2211 0.0640 0.105 0.827 2056 5.204 29.83 28.13 23.85 23.92 20.96 18.07 15.62 12.12 11.39 10.95 10.25  9.95 10.22  10.19 M9.8 
1.2226 0.0650 0.105 0.827 2094 5.205 29.87 27.74 23.47 23.54 20.72 17.99 15.52 12.00 11.29 10.87 10.19  9.90 10.20  10.33 M9.7 
1.2246 0.0660 0.106 0.828 2128 5.207 29.90 27.38 23.11 23.18 20.50 17.89 15.40 11.88 11.17 10.78 10.12  9.84 10.16  10.45 M9.5 
1.2270 0.0670 0.107 0.828 2163 5.208 29.93 27.02 22.75 22.82 20.27 17.79 15.28 11.76 11.06 10.69 10.05  9.77 10.12  10.57 M9.4 
1.2299 0.0680 0.107 0.824 2193 5.209 29.96 26.72 22.45 22.52 20.09 17.72 15.20 11.67 10.97 10.62 10.00  9.73 10.11  10.68 M9.3 
1.2331 0.0690 0.108 0.818 2223 5.210 29.99 26.40 22.13 22.19 19.88 17.62 15.09 11.55 10.87 10.54  9.93  9.67 10.07  10.78 M9.2 
1.2368 0.0700 0.109 0.817 2254 5.210 30.02 26.07 21.80 21.87 19.68 17.53 14.98 11.44 10.76 10.45  9.87  9.61 10.03  10.88 M9.1 
1.2409 0.0710 0.109 0.814 2286 5.210 30.05 25.76 21.49 21.56 19.49 17.46 14.89 11.35 10.67 10.38  9.82  9.57 10.02  10.98 M9.0 
1.2455 0.0720 0.110 0.815 2317 5.210 30.08 25.38 21.19 21.26 19.26 17.31 14.76 11.26 10.59 10.30  9.76  9.52  9.97  11.21 M8.8 
1.2505 0.0730 0.111 0.816 2344 5.210 30.11 25.03 20.96 21.03 19.05 17.15 14.63 11.19 10.53 10.24  9.71  9.47  9.92  11.48 M8.5 
1.2559 0.0740 0.112 0.816 2377 5.210 30.14 24.61 20.69 20.75 18.80 16.96 14.47 11.12 10.46 10.17  9.66  9.42  9.85  11.77 M8.2 
1.2618 0.0750 0.113 0.814 2404 5.209 30.16 24.26 20.46 20.52 18.59 16.79 14.34 11.06 10.40 10.11  9.61  9.38  9.80  11.99 M8.0 
1.2680 0.0760 0.114 0.812 2432 5.208 30.19 23.91 20.23 20.29 18.38 16.62 14.20 11.00 10.35 10.05  9.56  9.34  9.75  12.19 M7.8 
1.2747 0.0770 0.114 0.806 2455 5.207 30.22 23.65 20.06 20.12 18.23 16.50 14.11 10.96 10.32 10.01  9.54  9.32  9.72  12.34 M7.7 
1.2817 0.0780 0.115 0.804 2483 5.206 30.24 23.30 19.82 19.88 18.02 16.33 13.98 10.90 10.26  9.95  9.49  9.28  9.66  12.51 M7.5 
1.2888 0.0790 0.116 0.804 2506 5.205 30.26 23.02 19.63 19.69 17.85 16.19 13.86 10.85 10.21  9.90  9.45  9.24  9.62  12.64 M7.4 
1.2962 0.0800 0.117 0.804 2529 5.203 30.29 22.75 19.45 19.50 17.68 16.05 13.75 10.80 10.16  9.85  9.41  9.21  9.57  12.75 M7.2 
1.3039 0.0810 0.118 0.805 2553 5.202 30.31 22.48 19.26 19.32 17.51 15.91 13.64 10.75 10.11  9.80  9.37  9.17  9.52  12.86 M7.1 
1.3119 0.0820 0.119 0.804 2576 5.200 30.33 22.21 19.07 19.13 17.34 15.77 13.53 10.69 10.06  9.75  9.33  9.14  9.48  12.96 M7.0 
1.3201 0.0830 0.120 0.801 2594 5.198 30.35 21.99 18.93 18.98 17.21 15.66 13.44 10.65 10.02  9.71  9.30  9.10  9.44  13.03 M7.0 
1.3283 0.0840 0.121 0.760 2612 5.197 30.37 21.79 18.78 18.84 17.08 15.54 13.35 10.61  9.98  9.67  9.27  9.07  9.40  13.10 M6.9 
1.3367 0.0850 0.122 0.741 2630 5.195 30.39 21.58 18.64 18.69 16.95 15.43 13.27 10.57  9.94  9.63  9.23  9.04  9.36  13.16 M6.8 
1.3452 0.0860 0.123 0.740 2649 5.193 30.41 21.38 18.50 18.55 16.82 15.32 13.18 10.53  9.90  9.59  9.20  9.01  9.32  13.23 M6.8 
1.3540 0.0870 0.124 0.741 2667 5.191 30.43 21.17 18.36 18.41 16.69 15.21 13.09 10.49  9.86  9.55  9.17  8.98  9.29  13.29 M6.7 
1.3628 0.0880 0.125 0.740 2685 5.189 30.45 20.96 18.21 18.26 16.55 15.09 13.01 10.45  9.82  9.51  9.13  8.95  9.25  13.35 M6.7 
1.3716 0.0890 0.126 0.742 2698 5.187 30.46 20.81 18.11 18.16 16.46 15.01 12.94 10.41  9.79  9.48  9.11  8.93  9.22  13.39 M6.6 
1.3804 0.0900 0.127 0.739 2716 5.185 30.48 20.62 17.97 18.02 16.33 14.91 12.86 10.37  9.75  9.44  9.07  8.90  9.18  13.45 M6.6 
1.3893 0.0910 0.128 0.740 2729 5.183 30.50 20.49 17.87 17.92 16.25 14.83 12.80 10.34  9.72  9.41  9.05  8.87  9.15  13.49 M6.5 
1.3982 0.0920 0.129 0.739 2742 5.181 30.51 20.35 17.78 17.82 16.16 14.75 12.73 10.31  9.69  9.38  9.02  8.85  9.12  13.53 M6.5 
1.4072 0.0930 0.130 0.736 2761 5.179 30.53 20.16 17.64 17.69 16.03 14.64 12.65 10.27  9.65  9.34  8.99  8.82  9.09  13.59 M6.4 
1.4165 0.0940 0.131 0.736 2773 5.176 30.54 20.03 17.54 17.59 15.94 14.56 12.59 10.24  9.62  9.31  8.96  8.79  9.06  13.63 M6.4 
1.4259 0.0950 0.132 0.736 2786 5.174 30.56 19.89 17.44 17.49 15.85 14.49 12.53 10.20  9.59  9.28  8.93  8.77  9.03  13.67 M6.3 
1.4353 0.0960 0.133 0.735 2799 5.172 30.57 19.76 17.34 17.39 15.76 14.41 12.47 10.17  9.56  9.25  8.91  8.75  9.00  13.72 M6.3 
1.4446 0.0970 0.134 0.734 2812 5.170 30.59 19.63 17.25 17.30 15.67 14.33 12.41 10.14  9.53  9.22  8.88  8.72  8.97  13.76 M6.2 
1.4540 0.0980 0.135 0.736 2825 5.167 30.60 19.50 17.16 17.20 15.59 14.26 12.35 10.11  9.50  9.19  8.86  8.70  8.94  13.80 M6.2 
1.4634 0.0990 0.136 0.734 2831 5.165 30.62 19.43 17.10 17.15 15.54 14.21 12.31 10.09  9.48  9.17  8.83  8.68  8.92  13.82 M6.2 
1.4727 0.1000 0.137 0.732 2844 5.163 30.63 19.31 17.01 17.05 15.45 14.14 12.25 10.06  9.45  9.14  8.81  8.65  8.89  13.87 M6.1 
1.4822 0.1010 0.138 0.733 2858 5.161 30.64 19.18 16.92 16.96 15.37 14.06 12.20 10.02  9.42  9.11  8.78  8.63  8.86  13.91 M6.1 
1.4916 0.1020 0.139 0.727 2864 5.159 30.66 19.11 16.86 16.91 15.32 14.02 12.16 10.00  9.40  9.09  8.76  8.61  8.84  13.94 M6.1 
1.5011 0.1030 0.140 0.724 2877 5.156 30.67 18.98 16.77 16.81 15.23 13.94 12.10  9.97  9.37  9.06  8.74  8.59  8.81  13.99 M6.0 
1.5108 0.1040 0.141 0.723 2884 5.154 30.68 18.91 16.71 16.76 15.18 13.90 12.06  9.95  9.35  9.04  8.72  8.57  8.79  14.02 M6.0 
1.5204 0.1050 0.142 0.725 2897 5.152 30.69 18.78 16.62 16.66 15.09 13.82 12.00  9.92  9.32  9.01  8.69  8.54  8.76  14.07 M5.9 
1.5299 0.1060 0.143 0.724 2904 5.150 30.70 18.71 16.57 16.61 15.04 13.78 11.97  9.89  9.29  8.98  8.67  8.52  8.74  14.09 M5.9 
1.5394 0.1070 0.144 0.723 2911 5.147 30.71 18.65 16.52 16.56 15.00 13.73 11.93  9.87  9.27  8.96  8.65  8.51  8.72  14.12 M5.9 
1.5488 0.1080 0.146 0.722 2924 5.145 30.73 18.52 16.42 16.46 14.90 13.65 11.87  9.83  9.23  8.92  8.61  8.47  8.68  14.17 M5.8 
1.5582 0.1090 0.147 0.719 2931 5.143 30.74 18.45 16.37 16.41 14.85 13.61 11.83  9.80  9.21  8.90  8.59  8.45  8.65  14.20 M5.8 
1.5676 0.1100 0.148 0.718 2938 5.141 30.75 18.39 16.32 16.36 14.81 13.56 11.80  9.78  9.19  8.88  8.57  8.43  8.63  14.22 M5.8 
1.5770 0.1110 0.149 0.719 2944 5.139 30.76 18.32 16.26 16.31 14.76 13.52 11.76  9.76  9.16  8.86  8.55  8.41  8.61  14.25 M5.8 
1.5863 0.1120 0.150 0.720 2951 5.137 30.77 18.26 16.21 16.26 14.71 13.48 11.73  9.74  9.14  8.84  8.53  8.39  8.59  14.28 M5.7 
1.5956 0.1130 0.151 0.717 2958 5.135 30.78 18.19 16.16 16.20 14.66 13.44 11.70  9.72  9.12  8.81  8.51  8.37  8.57  14.31 M5.7 
1.6049 0.1140 0.152 0.716 2965 5.133 30.79 18.12 16.11 16.15 14.62 13.39 11.66  9.70  9.10  8.79  8.49  8.36  8.55  14.33 M5.7 
1.6141 0.1150 0.153 0.715 2972 5.131 30.80 18.06 16.06 16.10 14.57 13.35 11.63  9.67  9.08  8.77  8.47  8.34  8.53  14.36 M5.6 
1.6234 0.1160 0.154 0.714 2979 5.129 30.81 17.99 16.01 16.05 14.52 13.31 11.59  9.65  9.06  8.75  8.46  8.32  8.51  14.39 M5.6 
1.6327 0.1170 0.155 0.714 2985 5.127 30.82 17.93 15.96 16.00 14.47 13.27 11.56  9.63  9.04  8.73  8.44  8.30  8.49  14.43 M5.6 
1.6421 0.1180 0.156 0.714 2992 5.124 30.83 17.86 15.91 15.95 14.43 13.23 11.53  9.61  9.02  8.71  8.42  8.28  8.47  14.46 M5.5 
1.6513 0.1190 0.157 0.711 2999 5.122 30.84 17.80 15.86 15.90 14.38 13.18 11.49  9.59  8.99  8.69  8.40  8.26  8.45  14.49 M5.5 
1.6605 0.1200 0.158 0.711 3006 5.120 30.85 17.74 15.81 15.85 14.34 13.14 11.46  9.57  8.97  8.67  8.38  8.25  8.43  14.52 M5.5 
1.6697 0.1210 0.159 0.714 3013 5.119 30.86 17.68 15.77 15.81 14.29 13.10 11.43  9.54  8.95  8.65  8.36  8.23  8.41  14.55 M5.5 
1.6789 0.1220 0.160 0.718 3020 5.117 30.86 17.62 15.72 15.76 14.25 13.06 11.40  9.52  8.93  8.63  8.34  8.21  8.39  14.58 M5.4 
1.6879 0.1230 0.161 0.717 3027 5.115 30.87 17.56 15.67 15.71 14.20 13.02 11.37  9.50  8.91  8.61  8.32  8.19  8.37  14.61 M5.4 
1.6970 0.1240 0.162 0.718 3027 5.113 30.88 17.55 15.66 15.70 14.19 13.01 11.35  9.49  8.90  8.60  8.31  8.18  8.36  14.61 M5.4 
1.7060 0.1250 0.163 0.712 3034 5.111 30.89 17.49 15.61 15.65 14.15 12.97 11.32  9.47  8.88  8.58  8.29  8.16  8.34  14.64 M5.4 
1.7150 0.1260 0.164 0.707 3041 5.109 30.90 17.43 15.56 15.60 14.10 12.93 11.29  9.45  8.86  8.56  8.27  8.15  8.32  14.67 M5.3 
1.7239 0.1270 0.165 0.707 3048 5.107 30.91 17.37 15.52 15.56 14.06 12.89 11.26  9.43  8.84  8.54  8.26  8.13  8.30  14.70 M5.3 
1.7328 0.1280 0.166 0.706 3048 5.105 30.91 17.36 15.50 15.54 14.05 12.88 11.25  9.41  8.82  8.52  8.24  8.12  8.29  14.70 M5.3 
1.7416 0.1290 0.167 0.708 3055 5.103 30.92 17.30 15.46 15.50 14.00 12.84 11.22  9.39  8.80  8.50  8.22  8.10  8.27  14.73 M5.3 
1.7504 0.1300 0.168 0.709 3062 5.102 30.93 17.24 15.41 15.45 13.96 12.80 11.18  9.37  8.78  8.48  8.21  8.08  8.25  14.77 M5.2 
1.7592 0.1310 0.169 0.708 3062 5.100 30.94 17.22 15.40 15.44 13.95 12.79 11.17  9.36  8.77  8.47  8.19  8.07  8.24  14.77 M5.2 
1.7679 0.1320 0.170 0.703 3069 5.098 30.95 17.17 15.35 15.39 13.90 12.75 11.14  9.34  8.75  8.45  8.18  8.05  8.22  14.80 M5.2 
1.7766 0.1330 0.171 0.702 3076 5.096 30.95 17.11 15.30 15.34 13.86 12.71 11.11  9.32  8.73  8.43  8.16  8.03  8.20  14.83 M5.2 
1.7852 0.1340 0.172 0.706 3076 5.095 30.96 17.09 15.29 15.33 13.85 12.70 11.10  9.31  8.72  8.42  8.15  8.02  8.19  14.83 M5.2 
1.7939 0.1350 0.173 0.705 3083 5.093 30.97 17.04 15.25 15.28 13.80 12.66 11.07  9.29  8.70  8.40  8.13  8.01  8.17  14.87 M5.1 
1.8024 0.1360 0.174 0.706 3090 5.091 30.98 16.98 15.20 15.24 13.76 12.62 11.04  9.27  8.68  8.38  8.11  7.99  8.15  14.90 M5.1 
1.8108 0.1370 0.175 0.704 3090 5.090 30.98 16.96 15.19 15.22 13.75 12.61 11.02  9.25  8.67  8.37  8.10  7.98  8.14  14.90 M5.1 
1.8190 0.1380 0.176 0.702 3097 5.088 30.99 16.91 15.14 15.18 13.70 12.57 10.99  9.23  8.65  8.35  8.08  7.96  8.12  14.94 M5.1 
1.8270 0.1390 0.177 0.708 3105 5.086 31.00 16.85 15.10 15.13 13.66 12.53 10.96  9.21  8.63  8.33  8.06  7.94  8.10  14.98 M5.0 
1.8350 0.1400 0.178 0.650 3105 5.085 31.01 16.84 15.08 15.12 13.65 12.52 10.95  9.20  8.62  8.32  8.05  7.93  8.09  14.98 M5.0 
1.8430 0.1410 0.179 0.651 3112 5.083 31.01 16.78 15.04 15.08 13.61 12.48 10.92  9.18  8.60  8.30  8.03  7.92  8.07  15.01 M5.0 
1.8509 0.1420 0.179 0.651 3119 5.082 31.02 16.74 15.01 15.04 13.58 12.46 10.90  9.18  8.59  8.29  8.03  7.91  8.07  15.05 M5.0 
1.8588 0.1430 0.180 0.648 3119 5.081 31.03 16.72 14.99 15.03 13.56 12.45 10.89  9.16  8.58  8.28  8.02  7.90  8.06  15.05 M5.0 
1.8667 0.1440 0.181 0.651 3126 5.079 31.04 16.67 14.95 14.99 13.52 12.41 10.86  9.14  8.56  8.26  8.00  7.88  8.04  15.08 M4.9 
1.8745 0.1450 0.182 0.650 3133 5.078 31.04 16.61 14.90 14.94 13.48 12.37 10.83  9.12  8.54  8.25  7.98  7.87  8.02  15.12 M4.9 
1.8822 0.1460 0.183 0.652 3133 5.076 31.05 16.60 14.89 14.93 13.47 12.36 10.82  9.11  8.53  8.23  7.97  7.86  8.01  15.12 M4.9 
1.8900 0.1470 0.184 0.648 3141 5.075 31.06 16.54 14.85 14.89 13.43 12.32 10.79  9.09  8.51  8.22  7.96  7.84  7.99  15.16 M4.8 
1.8977 0.1480 0.185 0.647 3148 5.073 31.06 16.49 14.80 14.84 13.39 12.28 10.76  9.07  8.49  8.20  7.94  7.82  7.97  15.20 M4.8 
1.9054 0.1490 0.186 0.650 3148 5.072 31.07 16.48 14.79 14.83 13.37 12.27 10.75  9.06  8.48  8.19  7.93  7.81  7.96  15.20 M4.8 
1.9130 0.1500 0.187 0.653 3155 5.071 31.08 16.42 14.75 14.78 13.33 12.23 10.72  9.04  8.46  8.17  7.91  7.80  7.95  15.24 M4.8 
1.9206 0.1510 0.188 0.651 3155 5.069 31.08 16.41 14.74 14.77 13.32 12.22 10.71  9.03  8.45  8.16  7.90  7.79  7.93  15.23 M4.8 
1.9281 0.1520 0.189 0.647 3162 5.068 31.09 16.35 14.69 14.73 13.28 12.19 10.68  9.01  8.43  8.14  7.88  7.77  7.92  15.27 M4.7 
1.9356 0.1530 0.190 0.646 3170 5.067 31.10 16.30 14.65 14.68 13.24 12.15 10.65  8.99  8.42  8.12  7.87  7.76  7.90  15.32 M4.7 
1.9431 0.1540 0.191 0.651 3170 5.065 31.10 16.28 14.64 14.67 13.23 12.14 10.64  8.98  8.40  8.11  7.86  7.74  7.89  15.32 M4.7 
1.9506 0.1550 0.191 0.653 3177 5.064 31.11 16.24 14.60 14.64 13.20 12.11 10.63  8.98  8.40  8.10  7.85  7.74  7.88  15.36 M4.6 
1.9579 0.1560 0.192 0.651 3177 5.063 31.12 16.23 14.59 14.63 13.19 12.10 10.61  8.96  8.39  8.09  7.84  7.73  7.87  15.36 M4.6 
1.9653 0.1570 0.193 0.645 3184 5.062 31.12 16.17 14.55 14.58 13.14 12.06 10.59  8.95  8.37  8.08  7.82  7.71  7.86  15.40 M4.6 
1.9727 0.1580 0.194 0.648 3184 5.060 31.13 16.16 14.54 14.57 13.13 12.05 10.58  8.93  8.36  8.06  7.81  7.70  7.84  15.40 M4.6 
1.9799 0.1590 0.195 0.650 3192 5.059 31.13 16.11 14.49 14.53 13.09 12.02 10.55  8.92  8.34  8.05  7.80  7.69  7.83  15.44 M4.6 
1.9874 0.1600 0.196 0.649 3199 5.058 31.14 16.05 14.45 14.48 13.05 11.98 10.52  8.90  8.32  8.03  7.78  7.67  7.81  15.49 M4.5 
1.9951 0.1610 0.197 0.646 3199 5.056 31.15 16.04 14.44 14.47 13.04 11.97 10.51  8.89  8.31  8.02  7.77  7.66  7.80  15.48 M4.5 
2.0027 0.1620 0.198 0.646 3199 5.055 31.15 16.03 14.42 14.46 13.03 11.96 10.50  8.88  8.30  8.01  7.76  7.65  7.79  15.48 M4.5 
2.0104 0.1630 0.199 0.649 3206 5.054 31.16 15.98 14.38 14.42 12.99 11.92 10.47  8.86  8.28  7.99  7.74  7.64  7.77  15.52 M4.5 
2.0179 0.1640 0.200 0.651 3206 5.052 31.16 15.97 14.37 14.41 12.98 11.91 10.46  8.85  8.27  7.98  7.73  7.62  7.76  15.52 M4.5 
2.0255 0.1650 0.200 0.650 3214 5.051 31.17 15.93 14.34 14.38 12.95 11.89 10.44  8.84  8.26  7.97  7.73  7.62  7.76  15.56 M4.4 
2.0330 0.1660 0.201 0.644 3214 5.050 31.17 15.92 14.33 14.37 12.94 11.88 10.43  8.83  8.25  7.96  7.72  7.61  7.75  15.56 M4.4 
2.0405 0.1670 0.202 0.648 3214 5.049 31.18 15.91 14.32 14.36 12.93 11.87 10.42  8.82  8.24  7.95  7.70  7.60  7.74  15.56 M4.4 
2.0479 0.1680 0.203 0.649 3221 5.047 31.18 15.86 14.28 14.32 12.90 11.84 10.40  8.80  8.22  7.93  7.69  7.58  7.72  15.59 M4.4 
2.0554 0.1690 0.204 0.650 3221 5.046 31.19 15.85 14.27 14.31 12.88 11.83 10.39  8.79  8.21  7.92  7.68  7.57  7.71  15.59 M4.4 
2.0627 0.1700 0.205 0.645 3221 5.045 31.20 15.84 14.26 14.30 12.87 11.81 10.37  8.78  8.20  7.91  7.67  7.56  7.70  15.59 M4.4 
2.0701 0.1710 0.206 0.646 3228 5.044 31.20 15.79 14.22 14.26 12.84 11.78 10.35  8.76  8.18  7.90  7.65  7.55  7.68  15.63 M4.4 
2.0774 0.1720 0.207 0.650 3228 5.042 31.20 15.78 14.21 14.25 12.83 11.77 10.34  8.75  8.17  7.89  7.64  7.54  7.67  15.63 M4.4 
2.0846 0.1730 0.208 0.648 3228 5.041 31.21 15.77 14.20 14.24 12.82 11.76 10.33  8.74  8.16  7.87  7.63  7.53  7.66  15.63 M4.4 
2.0919 0.1740 0.209 0.645 3236 5.040 31.21 15.72 14.16 14.20 12.78 11.73 10.30  8.72  8.15  7.86  7.62  7.51  7.65  15.67 M4.3 
2.0991 0.1750 0.209 0.645 3236 5.039 31.22 15.72 14.16 14.20 12.78 11.73 10.30  8.72  8.15  7.86  7.62  7.51  7.65  15.67 M4.3 
2.1063 0.1760 0.210 0.647 3236 5.037 31.22 15.71 14.15 14.19 12.77 11.72 10.29  8.71  8.14  7.85  7.61  7.50  7.64  15.67 M4.3 
2.1135 0.1770 0.211 0.660 3243 5.036 31.23 15.67 14.11 14.15 12.73 11.69 10.27  8.69  8.12  7.83  7.59  7.49  7.62  15.71 M4.3 
2.1206 0.1780 0.212 0.658 3243 5.035 31.23 15.65 14.10 14.14 12.72 11.68 10.26  8.68  8.11  7.82  7.58  7.48  7.61  15.71 M4.3 
2.1278 0.1790 0.213 0.654 3243 5.034 31.24 15.64 14.09 14.13 12.71 11.67 10.25  8.67  8.10  7.81  7.57  7.47  7.60  15.71 M4.3 
2.1348 0.1800 0.214 0.661 3251 5.033 31.24 15.60 14.05 14.09 12.68 11.63 10.22  8.65  8.08  7.79  7.55  7.45  7.59  15.75 M4.3 
2.1420 0.1810 0.215 0.660 3251 5.032 31.25 15.59 14.04 14.08 12.67 11.62 10.21  8.64  8.07  7.78  7.54  7.44  7.58  15.75 M4.3 
2.1490 0.1820 0.216 0.657 3251 5.030 31.25 15.58 14.03 14.07 12.66 11.61 10.20  8.63  8.06  7.77  7.53  7.43  7.57  15.75 M4.3 
2.1561 0.1830 0.216 0.655 3258 5.029 31.26 15.54 14.00 14.04 12.63 11.59 10.18  8.63  8.05  7.77  7.53  7.43  7.56  15.79 M4.2 
2.1631 0.1840 0.217 0.658 3258 5.028 31.26 15.53 13.99 14.03 12.62 11.58 10.17  8.62  8.04  7.76  7.52  7.42  7.55  15.79 M4.2 
2.1702 0.1850 0.218 0.662 3258 5.027 31.27 15.52 13.98 14.02 12.61 11.57 10.16  8.61  8.03  7.75  7.51  7.41  7.54  15.78 M4.2 
2.1774 0.1860 0.219 0.656 3258 5.026 31.27 15.51 13.97 14.01 12.60 11.56 10.15  8.60  8.02  7.74  7.50  7.40  7.53  15.78 M4.2 
2.1846 0.1870 0.220 0.653 3266 5.025 31.28 15.46 13.93 13.97 12.57 11.53 10.13  8.58  8.01  7.72  7.49  7.39  7.52  15.83 M4.2 
2.1919 0.1880 0.221 0.659 3266 5.023 31.28 15.45 13.92 13.96 12.56 11.52 10.12  8.57  8.00  7.71  7.48  7.38  7.51  15.82 M4.2 
2.1993 0.1890 0.222 0.659 3266 5.022 31.29 15.44 13.91 13.95 12.55 11.51 10.11  8.56  7.99  7.70  7.47  7.37  7.50  15.82 M4.2 
2.2070 0.1900 0.223 0.655 3273 5.021 31.29 15.40 13.87 13.91 12.51 11.48 10.08  8.54  7.97  7.69  7.45  7.35  7.48  15.87 M4.1 
2.2149 0.1910 0.224 0.657 3273 5.020 31.30 15.38 13.86 13.90 12.50 11.47 10.07  8.53  7.96  7.68  7.44  7.34  7.47  15.87 M4.1 
2.2229 0.1920 0.225 0.655 3273 5.018 31.30 15.37 13.85 13.89 12.49 11.46 10.06  8.52  7.95  7.67  7.43  7.33  7.46  15.86 M4.1 
2.2309 0.1930 0.226 0.658 3273 5.017 31.31 15.36 13.84 13.88 12.48 11.45 10.05  8.51  7.94  7.66  7.42  7.32  7.45  15.86 M4.1 
2.2388 0.1940 0.226 0.657 3281 5.016 31.31 15.33 13.82 13.85 12.45 11.43 10.04  8.50  7.93  7.65  7.42  7.32  7.45  15.91 M4.1 
2.2459 0.1950 0.227 0.658 3281 5.014 31.32 15.32 13.81 13.84 12.45 11.42 10.03  8.49  7.92  7.64  7.41  7.31  7.44  15.90 M4.1 
2.2515 0.1960 0.228 0.657 3281 5.014 31.32 15.31 13.80 13.83 12.44 11.41 10.02  8.48  7.91  7.63  7.40  7.30  7.43  15.90 M4.1 
2.2546 0.1970 0.229 0.654 3289 5.014 31.32 15.26 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.1 
2.2541 0.1980 0.229 0.658 3289 5.014 31.32 15.26 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.1 
2.2494 0.1990 0.229 0.659 3289 5.016 31.33 15.26 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.1 
2.2406 0.2000 0.229 0.660 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.2425 0.2000 0.229 0.655 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.2435 0.2000 0.229 0.654 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.2445 0.2000 0.229 0.661 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.2455 0.2000 0.229 0.656 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.2465 0.2000 0.229 0.656 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.2475 0.2000 0.229 0.657 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.2485 0.2000 0.229 0.660 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.2495 0.2000 0.229 0.655 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.2505 0.2000 0.229 0.659 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.2515 0.2000 0.229 0.658 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.2525 0.2000 0.229 0.656 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.2535 0.2000 0.229 0.657 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.2545 0.2000 0.229 0.661 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.2555 0.2000 0.229 0.652 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.2565 0.2000 0.229 0.654 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.2575 0.2000 0.229 0.652 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.2585 0.2000 0.229 0.651 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.2595 0.2000 0.229 0.653 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.2605 0.2000 0.229 0.652 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.2615 0.2000 0.229 0.654 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.2625 0.2000 0.229 0.647 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.2635 0.2000 0.229 0.650 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.2645 0.2000 0.229 0.651 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.2655 0.2000 0.229 0.651 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.2665 0.2000 0.229 0.646 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.2675 0.2000 0.229 0.649 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.2685 0.2000 0.229 0.648 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.2695 0.2000 0.229 0.647 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.2705 0.2000 0.229 0.652 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.2715 0.2000 0.229 0.642 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.2725 0.2000 0.229 0.651 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.2735 0.2000 0.229 0.646 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.2745 0.2000 0.229 0.648 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.2755 0.2000 0.229 0.643 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.2765 0.2000 0.229 0.643 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.2775 0.2000 0.229 0.647 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.2785 0.2000 0.229 0.647 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.2795 0.2000 0.229 0.646 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.2805 0.2000 0.229 0.649 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.2815 0.2000 0.229 0.636 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.2825 0.2000 0.229 0.639 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.2835 0.2000 0.229 0.638 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.2845 0.2000 0.229 0.638 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.2855 0.2000 0.229 0.640 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.2865 0.2000 0.229 0.642 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.2875 0.2000 0.229 0.640 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.2885 0.2000 0.229 0.638 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.2895 0.2000 0.229 0.639 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.2905 0.2000 0.229 0.642 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.2915 0.2000 0.229 0.638 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.2925 0.2000 0.229 0.638 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.2935 0.2000 0.229 0.637 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.2945 0.2000 0.229 0.648 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.2955 0.2000 0.229 0.635 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.2965 0.2000 0.229 0.643 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.2975 0.2000 0.229 0.641 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.2985 0.2000 0.229 0.634 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.2995 0.2000 0.229 0.648 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3005 0.2000 0.229 0.638 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3015 0.2000 0.229 0.638 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3025 0.2000 0.229 0.638 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3035 0.2000 0.229 0.639 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3045 0.2000 0.229 0.642 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3055 0.2000 0.229 0.633 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3065 0.2000 0.229 0.643 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3075 0.2000 0.229 0.632 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3085 0.2000 0.229 0.638 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3095 0.2000 0.229 0.633 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3105 0.2000 0.229 0.637 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3115 0.2000 0.229 0.634 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3125 0.2000 0.229 0.637 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3135 0.2000 0.229 0.632 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3145 0.2000 0.229 0.635 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3155 0.2000 0.229 0.634 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3165 0.2000 0.229 0.629 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3175 0.2000 0.229 0.631 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3185 0.2000 0.229 0.638 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3195 0.2000 0.229 0.629 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3205 0.2000 0.229 0.639 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3215 0.2000 0.229 0.633 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3225 0.2000 0.229 0.640 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3235 0.2000 0.229 0.631 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3245 0.2000 0.229 0.642 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3255 0.2000 0.229 0.633 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3265 0.2000 0.229 0.642 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3275 0.2000 0.229 0.634 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3285 0.2000 0.229 0.637 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3295 0.2000 0.229 0.636 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3305 0.2000 0.229 0.647 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3315 0.2000 0.229 0.623 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3325 0.2000 0.229 0.644 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3335 0.2000 0.229 0.630 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3345 0.2000 0.229 0.629 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3355 0.2000 0.229 0.632 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3365 0.2000 0.229 0.630 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3375 0.2000 0.229 0.636 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3385 0.2000 0.229 0.616 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3395 0.2000 0.229 0.627 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3405 0.2000 0.229 0.621 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3415 0.2000 0.229 0.626 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3425 0.2000 0.229 0.627 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3435 0.2000 0.229 0.611 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3445 0.2000 0.229 0.624 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3455 0.2000 0.229 0.617 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3465 0.2000 0.229 0.619 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3475 0.2000 0.229 0.621 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3485 0.2000 0.229 0.615 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3495 0.2000 0.229 0.615 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3505 0.2000 0.229 0.621 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3515 0.2000 0.229 0.613 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3525 0.2000 0.229 0.612 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3535 0.2000 0.229 0.616 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3545 0.2000 0.229 0.608 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3555 0.2000 0.229 0.620 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3565 0.2000 0.229 0.617 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3575 0.2000 0.229 0.600 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3585 0.2000 0.229 0.616 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3595 0.2000 0.229 0.611 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3605 0.2000 0.229 0.609 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3615 0.2000 0.229 0.604 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3625 0.2000 0.229 0.624 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3635 0.2000 0.229 0.602 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3645 0.2000 0.229 0.611 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3655 0.2000 0.229 0.607 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3665 0.2000 0.229 0.612 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3675 0.2000 0.229 0.615 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3685 0.2000 0.229 0.604 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3695 0.2000 0.229 0.604 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3705 0.2000 0.229 0.620 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3715 0.2000 0.229 0.615 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3725 0.2000 0.229 0.600 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3735 0.2000 0.229 0.630 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3745 0.2000 0.229 0.604 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3755 0.2000 0.229 0.615 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3765 0.2000 0.229 0.613 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3775 0.2000 0.229 0.610 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3785 0.2000 0.229 0.609 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3795 0.2000 0.229 0.617 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3805 0.2000 0.229 0.608 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3815 0.2000 0.229 0.609 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3825 0.2000 0.229 0.608 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3835 0.2000 0.229 0.632 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3845 0.2000 0.229 0.609 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3855 0.2000 0.229 0.605 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3865 0.2000 0.229 0.616 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3875 0.2000 0.229 0.611 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3885 0.2000 0.229 0.623 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3895 0.2000 0.229 0.603 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3905 0.2000 0.229 0.612 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3915 0.2000 0.229 0.621 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3925 0.2000 0.229 0.617 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3935 0.2000 0.229 0.616 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3945 0.2000 0.229 0.612 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3955 0.2000 0.229 0.614 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3965 0.2000 0.229 0.632 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3975 0.2000 0.229 0.617 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3985 0.2000 0.229 0.619 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3995 0.2000 0.229 0.625 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4005 0.2000 0.229 0.627 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4015 0.2000 0.229 0.610 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4025 0.2000 0.229 0.613 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4035 0.2000 0.229 0.632 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4045 0.2000 0.229 0.621 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4055 0.2000 0.229 0.624 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4065 0.2000 0.229 0.625 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4075 0.2000 0.229 0.621 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4085 0.2000 0.229 0.640 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4095 0.2000 0.229 0.630 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4105 0.2000 0.229 0.619 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4115 0.2000 0.229 0.652 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4125 0.2000 0.229 0.596 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4135 0.2000 0.229 0.632 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4145 0.2000 0.229 0.630 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4155 0.2000 0.229 0.618 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4165 0.2000 0.229 0.622 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4175 0.2000 0.229 0.627 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4185 0.2000 0.229 0.617 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4195 0.2000 0.229 0.643 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4205 0.2000 0.229 0.614 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4215 0.2000 0.229 0.611 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4225 0.2000 0.229 0.618 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4235 0.2000 0.229 0.617 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4245 0.2000 0.229 0.615 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4255 0.2000 0.229 0.612 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4265 0.2000 0.229 0.623 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4275 0.2000 0.229 0.613 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4285 0.2000 0.229 0.615 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4295 0.2000 0.229 0.614 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4305 0.2000 0.229 0.599 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4315 0.2000 0.229 0.618 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4325 0.2000 0.229 0.615 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4335 0.2000 0.229 0.618 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4345 0.2000 0.229 0.608 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4355 0.2000 0.229 0.633 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4365 0.2000 0.229 0.611 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4375 0.2000 0.229 0.594 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4385 0.2000 0.229 0.625 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4395 0.2000 0.229 0.621 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4405 0.2000 0.229 0.601 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4415 0.2000 0.229 0.601 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4425 0.2000 0.229 0.619 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4435 0.2000 0.229 0.593 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4445 0.2000 0.229 0.617 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4455 0.2000 0.229 0.609 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4465 0.2000 0.229 0.590 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4475 0.2000 0.229 0.622 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4485 0.2000 0.229 0.592 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4495 0.2000 0.229 0.588 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4505 0.2000 0.229 0.659 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4515 0.2000 0.229 0.605 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4525 0.2000 0.229 0.619 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4535 0.2000 0.229 0.614 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4545 0.2000 0.229 0.611 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4555 0.2000 0.229 0.623 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4565 0.2000 0.229 0.611 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4575 0.2000 0.229 0.616 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4585 0.2000 0.229 0.610 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4595 0.2000 0.229 0.613 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4605 0.2000 0.229 0.616 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4615 0.2000 0.229 0.612 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4625 0.2000 0.229 0.610 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4635 0.2000 0.229 0.614 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4645 0.2000 0.229 0.614 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4655 0.2000 0.229 0.614 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4665 0.2000 0.229 0.614 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4675 0.2000 0.229 0.615 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4685 0.2000 0.229 0.613 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4695 0.2000 0.229 0.617 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4705 0.2000 0.229 0.619 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4715 0.2000 0.229 0.604 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4725 0.2000 0.229 0.616 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4735 0.2000 0.229 0.613 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4745 0.2000 0.229 0.615 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4755 0.2000 0.229 0.620 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4765 0.2000 0.229 0.622 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4775 0.2000 0.229 0.618 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4785 0.2000 0.229 0.618 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4795 0.2000 0.229 0.623 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4805 0.2000 0.229 0.619 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4815 0.2000 0.229 0.636 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4825 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4835 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4845 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4855 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4865 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4875 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4885 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4895 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4905 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4915 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4925 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4935 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4945 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4955 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4965 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4975 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4985 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4995 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5005 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5015 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5025 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5035 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5045 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5055 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5065 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5075 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5085 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5095 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5105 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5115 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5125 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5135 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5145 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5155 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5165 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5175 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5185 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5195 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5205 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5215 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5225 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5235 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5245 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5255 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5265 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5275 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5285 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5295 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5305 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5315 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5325 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5335 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5345 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5355 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5365 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5375 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5385 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5395 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5405 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5415 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5425 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5435 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5445 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5455 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5465 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5475 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5485 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5495 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5505 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5515 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5525 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5535 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5545 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5555 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5565 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5575 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5585 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5595 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5605 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5615 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5625 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5635 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5645 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5655 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5665 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5675 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5685 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5695 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5705 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5715 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5725 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5735 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5745 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5755 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5765 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5775 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5785 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5795 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5805 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5815 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5825 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5835 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5845 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5855 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5865 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5875 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5885 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5895 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5905 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5915 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5925 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5935 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5945 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5955 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5965 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5975 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5985 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5995 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6005 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6015 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6025 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6035 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6045 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6055 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6065 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6075 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6085 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6095 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6105 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6115 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6125 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6135 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6145 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6155 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6165 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6175 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6185 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6195 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6205 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6215 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6225 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6235 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6245 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6255 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6265 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6275 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6285 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6295 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6305 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6315 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6325 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6335 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6345 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6355 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6365 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6375 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6385 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6395 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6405 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6415 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6425 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6435 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6445 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6455 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6465 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6475 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6485 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6495 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6505 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6515 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6525 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6535 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6545 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6555 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6565 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6575 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6585 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6595 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6605 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6615 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6625 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6635 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6645 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6655 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6665 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6675 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6685 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6695 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6705 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6715 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6725 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6735 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6745 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6755 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6765 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6775 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6785 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6795 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6805 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6815 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6825 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6835 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6845 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6855 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6865 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6875 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6885 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6895 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6905 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6915 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6925 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6935 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6945 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6955 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6965 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6975 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6985 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6995 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7005 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7015 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7025 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7035 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7045 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7055 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7065 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7075 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7085 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7095 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7105 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7115 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7125 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7135 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7145 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7155 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7165 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7175 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7185 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7195 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7205 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7215 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7225 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7235 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7245 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7255 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7265 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7275 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7285 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7295 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7305 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7315 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7325 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7335 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7345 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7355 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7365 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7375 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7385 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7395 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7405 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7415 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7425 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7435 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7445 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7455 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7465 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7475 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7485 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7495 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7505 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7515 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7525 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7535 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7545 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7555 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7565 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7575 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7585 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7595 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7605 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7615 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7625 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7635 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7645 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7655 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7665 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7675 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7685 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7695 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7705 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7715 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7725 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7735 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7745 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7755 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7765 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7775 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7785 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7795 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7805 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7815 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7825 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7835 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7845 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7855 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7865 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7875 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7885 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7895 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7905 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7915 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7925 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7935 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7945 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7955 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7965 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7975 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7985 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7995 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8005 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8015 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8025 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8035 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8045 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8055 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8065 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8075 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8085 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8095 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8105 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8115 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8125 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8135 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8145 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8155 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8165 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8175 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8185 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8195 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8205 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8215 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8225 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8235 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8245 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8255 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8265 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8275 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8285 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8295 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8305 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8315 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8325 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8335 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8345 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8355 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8365 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8375 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8385 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8395 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8405 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8415 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8425 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8435 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8445 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8455 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8465 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8475 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8485 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8495 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8505 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8515 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8525 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8535 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8545 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8555 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8565 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8575 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8585 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8595 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8605 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8615 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8625 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8635 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8645 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8655 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8665 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8675 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8685 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8695 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8705 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8715 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8725 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8735 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8745 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8755 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8765 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8775 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8785 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8795 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8805 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8815 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8825 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8835 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8845 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8855 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8865 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8875 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8885 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8895 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8905 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8915 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8925 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8935 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8945 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8955 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8965 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8975 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8985 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8995 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9005 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9015 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9025 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9035 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9045 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9055 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9065 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9075 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9085 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9095 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9105 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9115 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9125 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9135 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9145 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9155 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9165 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9175 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9185 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9195 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9205 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9215 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9225 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9235 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9245 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9255 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9265 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9275 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9285 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9295 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9305 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9315 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9325 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9335 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9345 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9355 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9365 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9375 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9385 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9395 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9405 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9415 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9425 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9435 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9445 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9455 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9465 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9475 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9485 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9495 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9505 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9515 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9525 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9535 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9545 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9555 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9565 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9575 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9585 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9595 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9605 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9615 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9625 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9635 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9645 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9655 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9665 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9675 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9685 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9695 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9705 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9715 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9725 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9735 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9745 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9755 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9765 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9775 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9785 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9795 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9805 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9815 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9825 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9835 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9845 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9855 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9865 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9875 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9885 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9895 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9905 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9915 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9925 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9935 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9945 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9955 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9965 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9975 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9985 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9995 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0005 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0015 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0025 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0035 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0045 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0055 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0065 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0075 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0085 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0095 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0105 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0115 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0125 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0135 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0145 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0155 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0165 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0175 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0185 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0195 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0205 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0215 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0225 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0235 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0245 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0255 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0265 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0275 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0285 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0295 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0305 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0315 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0325 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0335 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0345 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0355 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0365 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0375 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0385 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0395 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0405 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0415 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0425 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0435 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0445 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0455 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0465 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0475 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0485 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0495 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0505 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0515 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0525 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0535 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0545 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0555 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0565 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0575 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0585 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0595 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0605 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0615 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0625 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0635 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0645 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0655 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0665 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0675 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0685 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0695 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0705 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0715 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0725 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0735 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0745 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0755 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0765 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0775 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0785 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0795 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0805 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0815 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0825 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0835 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0845 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0855 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0865 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0875 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0885 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0895 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0905 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0915 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0925 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0935 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0945 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0955 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0965 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0975 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0985 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0995 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1005 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1015 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1025 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1035 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1045 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1055 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1065 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1075 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1085 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1095 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1105 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1115 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1125 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1135 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1145 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1155 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1165 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1175 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1185 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1195 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1205 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1215 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1225 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1235 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1245 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1255 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1265 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1275 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1285 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1295 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1305 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1315 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1325 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1335 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1345 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1355 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1365 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1375 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1385 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1395 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1405 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1415 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1425 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1435 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1445 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1455 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1465 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1475 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1485 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1495 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1505 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1515 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1525 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1535 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1545 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1555 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1565 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1575 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1585 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1595 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1605 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1615 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1625 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1635 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1645 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1655 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1665 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1675 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1685 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1695 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1705 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1715 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1725 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1735 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1745 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1755 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1765 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1775 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1785 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1795 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1805 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1815 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1825 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1835 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1845 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1855 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1865 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1875 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1885 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1895 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1905 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1915 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1925 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1935 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1945 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1955 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1965 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1975 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1985 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1995 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.2005 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.2015 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.2025 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.2035 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.2045 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.2055 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.2065 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.2075 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.2085 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.2095 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.2105 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.2115 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.2125 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.2135 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.2145 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.2155 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.2165 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.2175 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.2185 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.2195 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.2205 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.2215 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.2225 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.2235 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.2245 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.2255 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.2265 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.2275 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.2285 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.2295 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.2305 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.2315 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.2325 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.2335 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.2345 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.2355 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.2365 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.2375 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.2385 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.2395 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.2405 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.2415 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.2425 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.2435 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.2445 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.2455 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.2465 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.2475 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.2485 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.2495 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.2505 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.2515 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.2525 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.2535 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.2545 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.2555 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.2565 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.2575 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.2585 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.2595 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.2605 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.2615 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.2625 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.2635 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.2645 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.2655 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.2665 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.2675 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.2685 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.2695 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.2705 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.2715 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.2725 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.2735 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.2745 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.2755 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.2765 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.2775 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.2785 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.2795 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.2805 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.2815 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.2825 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.2835 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.2845 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.2855 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.2865 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.2875 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.2885 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.2895 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.2905 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.2915 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.2925 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.2935 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.2945 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.2955 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.2965 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.2975 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.2985 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.2995 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.3005 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.3015 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.3025 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.3035 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.3045 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.3055 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.3065 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.3075 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.3085 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.3095 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.3105 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.3115 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.3125 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.3135 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.3145 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.3155 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.3165 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.3175 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.3185 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.3195 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.3205 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.3215 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.3225 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.3235 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.3245 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.3255 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.3265 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.3275 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.3285 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.3295 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.3305 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.3315 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.3325 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.3335 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.3345 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.3355 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.3365 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.3375 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.3385 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.3395 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.3405 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.3415 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.3425 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.3435 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.3445 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.3455 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.3465 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.3475 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.3485 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.3495 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.3505 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.3515 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.3525 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.3535 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.3545 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.3555 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.3565 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.3575 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.3585 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.3595 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.3605 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.3615 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.3625 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.3635 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.3645 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.3655 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.3665 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.3675 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.3685 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.3695 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.3705 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.3715 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.3725 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.3735 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.3745 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.3755 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.3765 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.3775 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.3785 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.3795 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.3805 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.3815 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.3825 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.3835 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.3845 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.3855 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.3865 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.3875 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.3885 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.3895 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.3905 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.3915 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.3925 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.3935 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.3945 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.3955 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.3965 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.3975 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.3985 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.3995 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.4005 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.4015 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.4025 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.4035 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.4045 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.4055 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.4065 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.4075 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.4085 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.4095 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.4105 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.4115 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.4125 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.4135 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.4145 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.4155 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.4165 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.4175 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.4185 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.4195 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.4205 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.4215 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.4225 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.4235 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.4245 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.4255 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.4265 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.4275 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.4285 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.4295 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.4305 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.4315 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.4325 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.4335 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.4345 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.4355 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.4365 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.4375 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.4385 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.4395 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.4405 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.4415 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.4425 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.4435 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.4445 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.4455 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.4465 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.4475 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.4485 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.4495 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.4505 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.4515 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.4525 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.4535 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.4545 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.4555 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.4565 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.4575 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.4585 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.4595 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.4605 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.4615 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.4625 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.4635 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.4645 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.4655 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.4665 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.4675 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.4685 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.4695 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.4705 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.4715 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.4725 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.4735 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.4745 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.4755 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.4765 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.4775 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.4785 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.4795 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.4805 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.4815 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.4825 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.4835 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.4845 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.4855 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.4865 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.4875 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.4885 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.4895 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.4905 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.4915 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.4925 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.4935 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.4945 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.4955 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.4965 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.4975 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.4985 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.4995 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.5005 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.5015 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.5025 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.5035 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.5045 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.5055 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.5065 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.5075 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.5085 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.5095 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.5105 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.5115 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.5125 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.5135 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.5145 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.5155 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.5165 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.5175 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.5185 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.5195 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.5205 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.5215 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.5225 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.5235 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.5245 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.5255 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.5265 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.5275 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.5285 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.5295 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.5305 0.2000 0.229 0.    3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.5315 0.2000 0.310 0.    3296 4.756 31.59 14.48 13.06 13.09 11.76 10.74  9.35  7.80  7.22  6.94  6.71  6.62  6.75  15.80 M4.2 
3.5388 0.2010 0.311 0.    3296 4.755 31.60 14.48 13.05 13.08 11.75 10.73  9.34  7.79  7.21  6.93  6.71  6.61  6.74  15.80 M4.2 
3.5461 0.2020 0.312 0.    3304 4.755 31.60 14.44 13.02 13.05 11.72 10.71  9.32  7.78  7.20  6.92  6.69  6.60  6.73  15.83 M4.2 
3.5533 0.2030 0.313 0.    3304 4.754 31.60 14.43 13.01 13.04 11.71 10.70  9.31  7.77  7.19  6.91  6.69  6.59  6.72  15.83 M4.2 
3.5605 0.2040 0.314 0.    3304 4.754 31.61 14.42 13.00 13.04 11.71 10.69  9.31  7.76  7.19  6.90  6.68  6.59  6.71  15.83 M4.2 
3.5677 0.2050 0.315 0.    3304 4.753 31.61 14.42 13.00 13.03 11.70 10.69  9.30  7.75  7.18  6.90  6.67  6.58  6.71  15.83 M4.2 
3.5748 0.2060 0.316 0.    3304 4.753 31.62 14.41 12.99 13.02 11.69 10.68  9.29  7.75  7.17  6.89  6.67  6.57  6.70  15.83 M4.2 
3.5819 0.2070 0.317 0.    3311 4.752 31.62 14.38 12.96 12.99 11.66 10.65  9.27  7.73  7.16  6.88  6.66  6.56  6.69  15.87 M4.1 
3.5888 0.2080 0.318 0.    3311 4.752 31.62 14.37 12.95 12.98 11.66 10.65  9.27  7.73  7.15  6.87  6.65  6.55  6.68  15.87 M4.1 
3.5958 0.2090 0.319 0.    3311 4.751 31.62 14.36 12.94 12.98 11.65 10.64  9.26  7.72  7.14  6.86  6.64  6.55  6.68  15.87 M4.1 
3.6024 0.2100 0.320 0.    3311 4.751 31.63 14.36 12.94 12.97 11.64 10.63  9.25  7.71  7.14  6.85  6.63  6.54  6.67  15.87 M4.1 
3.6095 0.2110 0.321 0.    3311 4.750 31.63 14.35 12.93 12.96 11.64 10.63  9.25  7.71  7.13  6.85  6.63  6.53  6.66  15.87 M4.1 
3.6164 0.2120 0.321 0.    3319 4.750 31.64 14.32 12.91 12.94 11.61 10.61  9.23  7.70  7.12  6.84  6.62  6.53  6.66  15.90 M4.1 
3.6232 0.2130 0.322 0.    3319 4.749 31.64 14.31 12.90 12.93 11.61 10.60  9.22  7.69  7.11  6.83  6.62  6.52  6.65  15.90 M4.1 
3.6300 0.2140 0.323 0.    3319 4.749 31.64 14.31 12.89 12.93 11.60 10.59  9.22  7.68  7.11  6.83  6.61  6.52  6.65  15.90 M4.1 
3.6369 0.2150 0.324 0.    3319 4.748 31.64 14.30 12.89 12.92 11.59 10.59  9.21  7.68  7.10  6.82  6.60  6.51  6.64  15.90 M4.1 
3.6436 0.2160 0.325 0.    3319 4.748 31.65 14.29 12.88 12.91 11.59 10.58  9.20  7.67  7.09  6.81  6.60  6.50  6.63  15.90 M4.1 
3.6504 0.2170 0.326 0.    3327 4.748 31.65 14.26 12.85 12.88 11.56 10.55  9.18  7.66  7.08  6.80  6.58  6.49  6.62  15.94 M4.1 
3.6571 0.2180 0.327 0.    3327 4.747 31.65 14.25 12.84 12.87 11.55 10.55  9.18  7.65  7.07  6.79  6.58  6.49  6.61  15.94 M4.1 
3.6637 0.2190 0.328 0.    3327 4.747 31.66 14.24 12.83 12.87 11.54 10.54  9.17  7.64  7.07  6.79  6.57  6.48  6.61  15.94 M4.1 
3.6703 0.2200 0.329 0.    3327 4.746 31.66 14.24 12.83 12.86 11.54 10.53  9.16  7.64  7.06  6.78  6.56  6.47  6.60  15.94 M4.1 
3.6771 0.2210 0.330 0.    3327 4.746 31.66 14.23 12.82 12.85 11.53 10.53  9.16  7.63  7.05  6.77  6.56  6.47  6.59  15.94 M4.1 
3.6837 0.2220 0.331 0.    3334 4.745 31.67 14.20 12.79 12.82 11.50 10.50  9.14  7.62  7.04  6.76  6.55  6.46  6.58  15.97 M4.0 
3.6902 0.2230 0.332 0.    3334 4.745 31.67 14.19 12.78 12.82 11.49 10.49  9.13  7.61  7.03  6.76  6.54  6.45  6.58  15.97 M4.0 
3.6969 0.2240 0.333 0.    3334 4.744 31.68 14.18 12.78 12.81 11.49 10.49  9.12  7.60  7.03  6.75  6.53  6.44  6.57  15.97 M4.0 
3.7034 0.2250 0.333 0.    3334 4.744 31.68 14.18 12.78 12.81 11.49 10.49  9.12  7.60  7.03  6.75  6.53  6.44  6.57  15.97 M4.0 
3.7101 0.2260 0.334 0.    3342 4.743 31.68 14.15 12.74 12.78 11.46 10.46  9.10  7.59  7.01  6.74  6.52  6.43  6.56  16.01 M4.0 
3.7166 0.2270 0.335 0.    3342 4.743 31.68 14.14 12.74 12.77 11.45 10.45  9.10  7.58  7.01  6.73  6.52  6.43  6.55  16.01 M4.0 
3.7231 0.2280 0.336 0.    3342 4.743 31.69 14.14 12.73 12.76 11.44 10.45  9.09  7.58  7.00  6.72  6.51  6.42  6.55  16.01 M4.0 
3.7298 0.2290 0.337 0.    3342 4.742 31.69 14.13 12.72 12.76 11.44 10.44  9.08  7.57  6.99  6.72  6.50  6.41  6.54  16.01 M4.0 
3.7360 0.2300 0.338 0.    3342 4.742 31.69 14.12 12.72 12.75 11.43 10.44  9.08  7.56  6.99  6.71  6.50  6.41  6.53  16.01 M4.0 
3.7436 0.2310 0.339 0.    3342 4.741 31.70 14.12 12.71 12.74 11.43 10.43  9.07  7.56  6.98  6.70  6.49  6.40  6.53  16.01 M4.0 
3.7494 0.2320 0.340 0.    3350 4.741 31.70 14.08 12.68 12.71 11.40 10.40  9.05  7.54  6.97  6.69  6.48  6.39  6.52  16.05 M4.0 
3.7553 0.2330 0.341 0.    3350 4.741 31.70 14.07 12.67 12.71 11.39 10.40  9.04  7.54  6.96  6.68  6.47  6.38  6.51  16.05 M4.0 
3.7619 0.2340 0.342 0.    3350 4.740 31.70 14.07 12.67 12.70 11.38 10.39  9.04  7.53  6.95  6.68  6.47  6.38  6.50  16.05 M4.0 
3.7677 0.2350 0.342 0.    3350 4.740 31.71 14.07 12.67 12.70 11.38 10.39  9.04  7.53  6.95  6.68  6.47  6.38  6.50  16.05 M4.0 
3.7739 0.2360 0.343 0.    3350 4.739 31.71 14.06 12.66 12.69 11.38 10.38  9.03  7.52  6.95  6.67  6.46  6.37  6.50  16.05 M4.0 
3.7803 0.2370 0.344 0.    3350 4.739 31.71 14.06 12.65 12.69 11.37 10.38  9.02  7.52  6.94  6.66  6.45  6.36  6.49  16.05 M4.0 
3.7861 0.2380 0.345 0.    3357 4.739 31.72 14.02 12.62 12.66 11.34 10.35  9.00  7.50  6.93  6.65  6.44  6.35  6.48  16.08 M3.9 
3.7925 0.2390 0.346 0.    3357 4.738 31.72 14.01 12.62 12.65 11.34 10.35  9.00  7.50  6.92  6.65  6.43  6.35  6.48  16.08 M3.9 
3.7985 0.2400 0.347 0.    3357 4.738 31.72 14.01 12.61 12.64 11.33 10.34  8.99  7.49  6.91  6.64  6.43  6.34  6.47  16.08 M3.9 
3.8044 0.2410 0.348 0.    3357 4.737 31.72 14.00 12.60 12.64 11.32 10.33  8.98  7.48  6.91  6.63  6.42  6.34  6.46  16.08 M3.9 
3.8108 0.2420 0.349 0.    3357 4.737 31.73 14.00 12.60 12.63 11.32 10.33  8.98  7.48  6.90  6.63  6.42  6.33  6.46  16.08 M3.9 
3.8173 0.2430 0.349 0.    3357 4.736 31.73 14.00 12.60 12.63 11.32 10.33  8.98  7.48  6.90  6.63  6.42  6.33  6.46  16.08 M3.9 
3.8230 0.2440 0.350 0.    3365 4.736 31.73 13.96 12.57 12.60 11.29 10.30  8.96  7.46  6.89  6.61  6.40  6.32  6.45  16.12 M3.9 
3.8291 0.2450 0.351 0.    3365 4.736 31.74 13.96 12.56 12.59 11.28 10.30  8.95  7.46  6.88  6.61  6.40  6.31  6.44  16.12 M3.9 
3.8357 0.2460 0.352 0.    3365 4.735 31.74 13.95 12.55 12.59 11.28 10.29  8.94  7.45  6.87  6.60  6.39  6.31  6.43  16.12 M3.9 
3.8417 0.2470 0.353 0.    3365 4.735 31.74 13.94 12.55 12.58 11.27 10.28  8.94  7.44  6.87  6.60  6.39  6.30  6.43  16.12 M3.9 
3.8480 0.2480 0.354 0.    3365 4.734 31.74 13.94 12.54 12.57 11.26 10.28  8.93  7.44  6.86  6.59  6.38  6.29  6.42  16.12 M3.9 
3.8541 0.2490 0.355 0.    3365 4.734 31.75 13.93 12.54 12.57 11.26 10.27  8.93  7.43  6.86  6.58  6.37  6.29  6.42  16.12 M3.9 
3.8603 0.2500 0.356 0.    3373 4.734 31.75 13.90 12.50 12.54 11.23 10.24  8.91  7.42  6.84  6.57  6.36  6.28  6.41  16.16 M3.8 
3.8660 0.2510 0.356 0.    3373 4.733 31.75 13.90 12.50 12.54 11.23 10.25  8.91  7.42  6.84  6.57  6.36  6.28  6.41  16.16 M3.8 
3.8721 0.2520 0.357 0.    3373 4.733 31.76 13.89 12.50 12.53 11.22 10.24  8.90  7.41  6.84  6.56  6.36  6.27  6.40  16.16 M3.8 
3.8782 0.2530 0.358 0.    3373 4.733 31.76 13.88 12.49 12.52 11.22 10.23  8.89  7.41  6.83  6.56  6.35  6.27  6.39  16.16 M3.8 
3.8842 0.2540 0.359 0.    3373 4.732 31.76 13.88 12.49 12.52 11.21 10.23  8.89  7.40  6.82  6.55  6.34  6.26  6.39  16.16 M3.8 
3.8904 0.2550 0.360 0.    3373 4.732 31.76 13.87 12.48 12.51 11.20 10.22  8.88  7.39  6.82  6.55  6.34  6.25  6.38  16.16 M3.8 
3.8964 0.2560 0.361 0.    3381 4.731 31.77 13.84 12.45 12.48 11.17 10.20  8.86  7.38  6.80  6.53  6.33  6.24  6.37  16.20 M3.8 
3.9024 0.2570 0.362 0.    3381 4.731 31.77 13.83 12.44 12.48 11.17 10.19  8.85  7.37  6.80  6.53  6.32  6.24  6.36  16.20 M3.8 
3.9085 0.2580 0.363 0.    3381 4.731 31.77 13.82 12.44 12.47 11.16 10.18  8.85  7.37  6.79  6.52  6.32  6.23  6.36  16.20 M3.8 
3.9145 0.2590 0.363 0.    3381 4.730 31.77 13.82 12.44 12.47 11.16 10.18  8.85  7.37  6.79  6.52  6.32  6.23  6.36  16.20 M3.8 
3.9204 0.2600 0.364 0.    3381 4.730 31.78 13.82 12.43 12.46 11.16 10.18  8.84  7.36  6.79  6.52  6.31  6.23  6.35  16.20 M3.8 
3.9263 0.2610 0.365 0.    3381 4.729 31.78 13.81 12.42 12.46 11.15 10.17  8.84  7.36  6.78  6.51  6.30  6.22  6.35  16.19 M3.8 
3.9329 0.2620 0.366 0.    3381 4.729 31.78 13.81 12.42 12.45 11.15 10.17  8.83  7.35  6.77  6.50  6.30  6.21  6.34  16.19 M3.8 
3.9388 0.2630 0.367 0.    3388 4.729 31.79 13.77 12.39 12.42 11.12 10.14  8.81  7.34  6.76  6.49  6.29  6.20  6.33  16.24 M3.8 
3.9450 0.2640 0.368 0.    3388 4.728 31.79 13.77 12.38 12.41 11.11 10.13  8.80  7.33  6.75  6.48  6.28  6.20  6.32  16.23 M3.8 
3.9510 0.2650 0.369 0.    3388 4.728 31.79 13.76 12.38 12.41 11.10 10.13  8.80  7.32  6.75  6.48  6.27  6.19  6.32  16.23 M3.8 
3.9569 0.2660 0.370 0.    3388 4.727 31.79 13.75 12.37 12.40 11.10 10.12  8.79  7.32  6.74  6.47  6.27  6.19  6.31  16.23 M3.8 
3.9631 0.2670 0.370 0.    3388 4.727 31.80 13.75 12.37 12.40 11.10 10.12  8.79  7.32  6.74  6.47  6.27  6.19  6.31  16.23 M3.8 
3.9693 0.2680 0.371 0.    3388 4.727 31.80 13.75 12.36 12.40 11.09 10.12  8.79  7.31  6.74  6.47  6.26  6.18  6.31  16.23 M3.8 
3.9747 0.2690 0.372 0.    3396 4.726 31.80 13.71 12.33 12.36 11.06 10.09  8.77  7.30  6.72  6.45  6.25  6.17  6.30  16.27 M3.7 
3.9813 0.2700 0.373 0.    3396 4.726 31.80 13.71 12.33 12.36 11.06 10.08  8.76  7.29  6.72  6.45  6.25  6.16  6.29  16.27 M3.7 
3.9872 0.2710 0.374 0.    3396 4.725 31.81 13.70 12.32 12.35 11.05 10.08  8.76  7.29  6.71  6.44  6.24  6.16  6.29  16.27 M3.7 
3.9933 0.2720 0.375 0.    3396 4.725 31.81 13.70 12.32 12.35 11.05 10.07  8.75  7.28  6.70  6.44  6.23  6.15  6.28  16.27 M3.7 
3.9996 0.2730 0.376 0.    3396 4.724 31.81 13.69 12.31 12.34 11.04 10.07  8.74  7.28  6.70  6.43  6.23  6.15  6.27  16.27 M3.7 
4.0054 0.2740 0.376 0.    3396 4.724 31.82 13.69 12.31 12.34 11.04 10.07  8.74  7.28  6.70  6.43  6.23  6.15  6.27  16.27 M3.7 
4.0114 0.2750 0.377 0.    3396 4.724 31.82 13.68 12.30 12.34 11.03 10.06  8.74  7.27  6.69  6.43  6.22  6.14  6.27  16.27 M3.7 
4.0173 0.2760 0.378 0.    3404 4.723 31.82 13.65 12.27 12.31 11.01 10.04  8.72  7.26  6.68  6.41  6.21  6.13  6.26  16.31 M3.7 
4.0231 0.2770 0.379 0.    3404 4.723 31.82 13.65 12.27 12.30 11.00 10.03  8.71  7.25  6.67  6.41  6.21  6.13  6.25  16.31 M3.7 
4.0292 0.2780 0.380 0.    3404 4.723 31.82 13.64 12.26 12.29 10.99 10.03  8.71  7.25  6.67  6.40  6.20  6.12  6.25  16.31 M3.7 
4.0348 0.2790 0.381 0.    3404 4.722 31.83 13.64 12.26 12.29 10.99 10.02  8.70  7.24  6.66  6.40  6.19  6.11  6.24  16.31 M3.7 
4.0403 0.2800 0.382 0.    3404 4.722 31.83 13.63 12.25 12.28 10.98 10.01  8.70  7.23  6.66  6.39  6.19  6.11  6.24  16.31 M3.7 
4.0462 0.2810 0.382 0.    3404 4.721 31.83 13.63 12.25 12.28 10.98 10.01  8.70  7.23  6.66  6.39  6.19  6.11  6.24  16.31 M3.7 
4.0521 0.2820 0.383 0.    3404 4.721 31.84 13.62 12.24 12.28 10.98 10.01  8.69  7.23  6.65  6.38  6.18  6.10  6.23  16.31 M3.7 
4.0578 0.2830 0.384 0.    3412 4.721 31.84 13.59 12.22 12.25 10.95  9.98  8.67  7.21  6.64  6.37  6.17  6.09  6.22  16.35 M3.7 
4.0634 0.2840 0.385 0.    3412 4.720 31.84 13.59 12.21 12.24 10.95  9.98  8.66  7.21  6.63  6.37  6.17  6.09  6.22  16.35 M3.7 
4.0693 0.2850 0.386 0.    3412 4.720 31.84 13.58 12.20 12.24 10.94  9.97  8.66  7.20  6.63  6.36  6.16  6.08  6.21  16.35 M3.7 
4.0749 0.2860 0.387 0.    3412 4.720 31.84 13.58 12.20 12.23 10.93  9.97  8.65  7.20  6.62  6.36  6.16  6.08  6.20  16.35 M3.7 
4.0803 0.2870 0.387 0.    3412 4.719 31.85 13.58 12.20 12.23 10.93  9.97  8.65  7.20  6.62  6.36  6.16  6.08  6.20  16.35 M3.7 
4.0859 0.2880 0.388 0.    3412 4.719 31.85 13.57 12.19 12.23 10.93  9.96  8.65  7.19  6.61  6.35  6.15  6.07  6.20  16.35 M3.7 
4.0915 0.2890 0.389 0.    3412 4.719 31.85 13.57 12.19 12.22 10.92  9.96  8.64  7.19  6.61  6.34  6.14  6.07  6.19  16.35 M3.7 
4.0971 0.2900 0.390 0.    3412 4.718 31.85 13.56 12.18 12.21 10.92  9.95  8.64  7.18  6.60  6.34  6.14  6.06  6.19  16.35 M3.7 
4.1025 0.2910 0.391 0.    3420 4.718 31.86 13.53 12.15 12.19 10.89  9.93  8.62  7.17  6.59  6.33  6.13  6.05  6.18  16.39 M3.6 
4.1077 0.2920 0.392 0.    3420 4.718 31.86 13.52 12.15 12.18 10.88  9.92  8.61  7.16  6.58  6.32  6.12  6.04  6.17  16.39 M3.6 
4.1133 0.2930 0.392 0.    3420 4.717 31.86 13.52 12.15 12.18 10.88  9.92  8.61  7.16  6.58  6.32  6.12  6.04  6.17  16.39 M3.6 
4.1187 0.2940 0.393 0.    3420 4.717 31.86 13.52 12.14 12.17 10.88  9.92  8.61  7.16  6.58  6.32  6.12  6.04  6.17  16.39 M3.6 
4.1241 0.2950 0.394 0.    3420 4.716 31.87 13.51 12.14 12.17 10.87  9.91  8.60  7.15  6.57  6.31  6.11  6.03  6.16  16.39 M3.6 
4.1293 0.2960 0.395 0.    3420 4.716 31.87 13.51 12.13 12.16 10.87  9.90  8.59  7.15  6.57  6.30  6.11  6.03  6.16  16.39 M3.6 
4.1346 0.2970 0.396 0.    3420 4.716 31.87 13.50 12.13 12.16 10.86  9.90  8.59  7.14  6.56  6.30  6.10  6.02  6.15  16.39 M3.6 
4.1404 0.2980 0.397 0.    3428 4.715 31.87 13.47 12.10 12.13 10.84  9.87  8.57  7.13  6.55  6.29  6.09  6.01  6.14  16.43 M3.6 
4.1456 0.2990 0.397 0.    3428 4.715 31.88 13.47 12.10 12.13 10.84  9.87  8.57  7.13  6.55  6.29  6.09  6.01  6.14  16.43 M3.6 
4.1508 0.3000 0.398 0.    3428 4.715 31.88 13.47 12.09 12.12 10.83  9.87  8.56  7.12  6.54  6.28  6.08  6.01  6.14  16.43 M3.6 
4.1560 0.3010 0.399 0.    3428 4.715 31.88 13.46 12.09 12.12 10.82  9.86  8.56  7.12  6.54  6.28  6.08  6.00  6.13  16.43 M3.6 
4.1614 0.3020 0.400 0.    3428 4.714 31.88 13.46 12.08 12.11 10.82  9.86  8.55  7.11  6.53  6.27  6.07  6.00  6.13  16.42 M3.6 
4.1666 0.3030 0.401 0.    3428 4.714 31.88 13.45 12.07 12.11 10.81  9.85  8.55  7.11  6.53  6.27  6.07  5.99  6.12  16.42 M3.6 
4.1718 0.3040 0.401 0.    3428 4.714 31.89 13.45 12.07 12.11 10.81  9.85  8.55  7.11  6.53  6.27  6.07  5.99  6.12  16.42 M3.6 
4.1770 0.3050 0.402 0.    3436 4.713 31.89 13.42 12.05 12.08 10.79  9.83  8.53  7.09  6.51  6.25  6.06  5.98  6.11  16.46 M3.5 
4.1823 0.3060 0.403 0.    3436 4.713 31.89 13.41 12.04 12.07 10.78  9.82  8.52  7.09  6.51  6.25  6.05  5.98  6.11  16.46 M3.5 
4.1874 0.3070 0.404 0.    3436 4.713 31.89 13.41 12.03 12.07 10.78  9.82  8.52  7.08  6.50  6.24  6.05  5.97  6.10  16.46 M3.5 
4.1929 0.3080 0.405 0.    3436 4.712 31.90 13.40 12.03 12.06 10.77  9.81  8.51  7.08  6.50  6.24  6.04  5.97  6.09  16.46 M3.5 
4.1978 0.3090 0.405 0.    3436 4.712 31.90 13.40 12.03 12.06 10.77  9.81  8.51  7.08  6.50  6.24  6.04  5.97  6.09  16.46 M3.5 
4.2031 0.3100 0.406 0.    3436 4.712 31.90 13.40 12.02 12.06 10.76  9.81  8.51  7.07  6.49  6.23  6.04  5.96  6.09  16.46 M3.5 
4.2084 0.3110 0.407 0.    3436 4.711 31.90 13.39 12.02 12.05 10.76  9.80  8.50  7.07  6.49  6.23  6.03  5.96  6.08  16.46 M3.5 
4.2134 0.3120 0.408 0.    3443 4.711 31.90 13.36 11.99 12.02 10.73  9.78  8.48  7.05  6.47  6.22  6.02  5.95  6.07  16.50 M3.5 
4.2183 0.3130 0.409 0.    3443 4.711 31.91 13.36 11.98 12.02 10.73  9.77  8.48  7.05  6.47  6.21  6.02  5.94  6.07  16.50 M3.5 
4.2235 0.3140 0.409 0.    3443 4.710 31.91 13.36 11.98 12.02 10.73  9.77  8.48  7.05  6.47  6.21  6.02  5.94  6.07  16.50 M3.5 
4.2286 0.3150 0.410 0.    3443 4.710 31.91 13.35 11.98 12.01 10.72  9.77  8.47  7.04  6.46  6.20  6.01  5.94  6.06  16.50 M3.5 
4.2336 0.3160 0.411 0.    3443 4.710 31.91 13.35 11.97 12.01 10.72  9.76  8.47  7.04  6.46  6.20  6.01  5.93  6.06  16.50 M3.5 
4.2386 0.3170 0.412 0.    3443 4.710 31.92 13.34 11.97 12.00 10.71  9.76  8.46  7.03  6.45  6.19  6.00  5.93  6.05  16.50 M3.5 
4.2435 0.3180 0.413 0.    3451 4.709 31.92 13.31 11.94 11.97 10.68  9.73  8.44  7.02  6.44  6.18  5.99  5.92  6.04  16.54 M3.5 
4.2488 0.3190 0.413 0.    3451 4.709 31.92 13.31 11.94 11.97 10.68  9.73  8.44  7.02  6.44  6.18  5.99  5.92  6.04  16.54 M3.5 
4.2537 0.3200 0.414 0.    3451 4.709 31.92 13.31 11.93 11.97 10.68  9.73  8.44  7.01  6.43  6.18  5.98  5.91  6.04  16.54 M3.5 
4.2586 0.3210 0.415 0.    3451 4.708 31.93 13.30 11.93 11.96 10.67  9.72  8.43  7.01  6.43  6.17  5.98  5.91  6.03  16.54 M3.5 
4.2636 0.3220 0.416 0.    3451 4.708 31.93 13.30 11.92 11.96 10.67  9.72  8.43  7.00  6.42  6.17  5.97  5.90  6.03  16.54 M3.5 
4.2687 0.3230 0.417 0.    3451 4.708 31.93 13.29 11.92 11.95 10.66  9.71  8.42  7.00  6.42  6.16  5.97  5.90  6.02  16.54 M3.5 
4.2735 0.3240 0.417 0.    3451 4.707 31.93 13.29 11.92 11.95 10.66  9.71  8.42  7.00  6.42  6.16  5.97  5.89  6.02  16.54 M3.5 
4.2785 0.3250 0.418 0.    3459 4.707 31.93 13.26 11.89 11.92 10.64  9.69  8.40  6.98  6.41  6.15  5.96  5.89  6.02  16.59 M3.4 
4.2837 0.3260 0.419 0.    3459 4.707 31.94 13.26 11.88 11.92 10.63  9.68  8.40  6.98  6.40  6.14  5.95  5.88  6.01  16.59 M3.4 
4.2885 0.3270 0.420 0.    3459 4.707 31.94 13.25 11.88 11.91 10.63  9.68  8.39  6.97  6.40  6.14  5.95  5.88  6.00  16.59 M3.4 
4.2936 0.3280 0.420 0.    3459 4.706 31.94 13.25 11.88 11.91 10.63  9.68  8.39  6.97  6.40  6.14  5.95  5.88  6.00  16.58 M3.4 
4.2985 0.3290 0.421 0.    3459 4.706 31.94 13.24 11.87 11.91 10.62  9.67  8.39  6.97  6.39  6.13  5.94  5.87  6.00  16.58 M3.4 
4.3034 0.3300 0.422 0.    3459 4.706 31.95 13.24 11.87 11.90 10.62  9.67  8.38  6.96  6.38  6.13  5.94  5.87  5.99  16.58 M3.4 
4.3085 0.3310 0.423 0.    3467 4.705 31.95 13.21 11.84 11.87 10.59  9.64  8.36  6.95  6.37  6.12  5.93  5.86  5.99  16.63 M3.4 
4.3135 0.3320 0.424 0.    3467 4.705 31.95 13.20 11.84 11.87 10.58  9.64  8.36  6.95  6.37  6.11  5.92  5.85  5.98  16.63 M3.4 
4.3184 0.3330 0.424 0.    3467 4.705 31.95 13.20 11.84 11.87 10.58  9.64  8.36  6.95  6.37  6.11  5.92  5.85  5.98  16.63 M3.4 
4.3234 0.3340 0.425 0.    3467 4.704 31.95 13.20 11.83 11.86 10.58  9.63  8.35  6.94  6.36  6.11  5.92  5.85  5.98  16.63 M3.4 
4.3284 0.3350 0.426 0.    3467 4.704 31.96 13.19 11.82 11.86 10.57  9.63  8.35  6.94  6.36  6.10  5.91  5.84  5.97  16.63 M3.4 
4.3334 0.3360 0.427 0.    3467 4.704 31.96 13.19 11.82 11.85 10.57  9.62  8.34  6.93  6.35  6.10  5.91  5.84  5.97  16.63 M3.4 
4.3385 0.3370 0.428 0.    3475 4.703 31.96 13.16 11.79 11.82 10.54  9.60  8.32  6.92  6.34  6.09  5.90  5.83  5.96  16.67 M3.3 
4.3433 0.3380 0.428 0.    3475 4.703 31.96 13.16 11.79 11.82 10.54  9.60  8.32  6.92  6.34  6.09  5.90  5.83  5.96  16.67 M3.3 
4.3484 0.3390 0.429 0.    3475 4.703 31.97 13.15 11.79 11.82 10.54  9.59  8.32  6.91  6.33  6.08  5.89  5.82  5.95  16.67 M3.3 
4.3535 0.3400 0.430 0.    3475 4.703 31.97 13.15 11.78 11.81 10.53  9.59  8.31  6.91  6.33  6.08  5.89  5.82  5.95  16.67 M3.3 
4.3584 0.3410 0.431 0.    3475 4.702 31.97 13.14 11.78 11.81 10.53  9.58  8.31  6.90  6.32  6.07  5.88  5.81  5.94  16.67 M3.3 
4.3635 0.3420 0.431 0.    3475 4.702 31.97 13.14 11.78 11.81 10.53  9.58  8.31  6.90  6.32  6.07  5.88  5.81  5.94  16.67 M3.3 
4.3683 0.3430 0.432 0.    3483 4.702 31.98 13.11 11.75 11.78 10.50  9.56  8.29  6.89  6.31  6.06  5.87  5.80  5.93  16.71 M3.3 
4.3735 0.3440 0.433 0.    3483 4.701 31.98 13.11 11.74 11.77 10.49  9.55  8.28  6.88  6.31  6.05  5.87  5.80  5.93  16.71 M3.3 
4.3786 0.3450 0.434 0.    3483 4.701 31.98 13.10 11.74 11.77 10.49  9.55  8.28  6.88  6.30  6.05  5.86  5.79  5.92  16.71 M3.3 
4.3838 0.3460 0.435 0.    3483 4.701 31.98 13.10 11.73 11.76 10.48  9.54  8.27  6.87  6.30  6.04  5.86  5.79  5.92  16.71 M3.3 
4.3888 0.3470 0.435 0.    3483 4.700 31.98 13.10 11.73 11.76 10.48  9.54  8.27  6.87  6.30  6.04  5.86  5.79  5.92  16.71 M3.3 
4.3939 0.3480 0.436 0.    3483 4.700 31.99 13.09 11.73 11.76 10.48  9.54  8.27  6.87  6.29  6.04  5.85  5.78  5.91  16.71 M3.3 
4.3992 0.3490 0.437 0.    3491 4.700 31.99 13.06 11.70 11.73 10.45  9.52  8.25  6.86  6.28  6.03  5.84  5.77  5.90  16.75 M3.2 
4.4041 0.3500 0.438 0.    3491 4.699 31.99 13.06 11.69 11.73 10.45  9.51  8.24  6.85  6.27  6.02  5.84  5.77  5.90  16.75 M3.2 
4.4094 0.3510 0.439 0.    3491 4.699 31.99 13.05 11.69 11.72 10.44  9.51  8.24  6.85  6.27  6.02  5.83  5.76  5.89  16.75 M3.2 
4.4146 0.3520 0.439 0.    3491 4.699 32.00 13.05 11.69 11.72 10.44  9.51  8.24  6.85  6.27  6.02  5.83  5.76  5.89  16.75 M3.2 
4.4197 0.3530 0.440 0.    3491 4.698 32.00 13.05 11.68 11.72 10.44  9.50  8.23  6.84  6.26  6.01  5.83  5.76  5.89  16.75 M3.2 
4.4248 0.3540 0.441 0.    3491 4.698 32.00 13.04 11.68 11.71 10.43  9.50  8.23  6.84  6.26  6.01  5.82  5.75  5.88  16.75 M3.2 
4.4300 0.3550 0.442 0.    3499 4.698 32.00 13.01 11.65 11.68 10.40  9.47  8.21  6.82  6.24  6.00  5.81  5.75  5.88  16.80 M3.2 
4.4351 0.3560 0.443 0.    3499 4.697 32.01 13.01 11.64 11.68 10.40  9.47  8.21  6.82  6.24  5.99  5.81  5.74  5.87  16.80 M3.2 
4.4402 0.3570 0.443 0.    3499 4.697 32.01 13.01 11.64 11.68 10.40  9.47  8.21  6.82  6.24  5.99  5.81  5.74  5.87  16.80 M3.2 
4.4452 0.3580 0.444 0.    3499 4.697 32.01 13.00 11.64 11.67 10.39  9.46  8.20  6.81  6.23  5.99  5.80  5.74  5.87  16.80 M3.2 
4.4504 0.3590 0.445 0.    3499 4.696 32.01 13.00 11.63 11.67 10.39  9.46  8.20  6.81  6.23  5.98  5.80  5.73  5.86  16.80 M3.2 
4.4554 0.3600 0.446 0.    3499 4.696 32.01 12.99 11.63 11.66 10.38  9.45  8.19  6.81  6.22  5.98  5.79  5.73  5.86  16.80 M3.2 
4.4604 0.3610 0.447 0.    3508 4.696 32.02 12.97 11.60 11.64 10.36  9.43  8.17  6.79  6.21  5.97  5.78  5.72  5.85  16.84 M3.2 
4.4653 0.3620 0.447 0.    3508 4.695 32.02 12.97 11.60 11.64 10.36  9.43  8.17  6.79  6.21  5.96  5.78  5.72  5.85  16.83 M3.2 
4.4704 0.3630 0.448 0.    3508 4.695 32.02 12.96 11.60 11.63 10.35  9.42  8.17  6.79  6.21  5.96  5.78  5.71  5.84  16.83 M3.2 
4.4753 0.3640 0.449 0.    3508 4.695 32.02 12.96 11.59 11.63 10.35  9.42  8.16  6.78  6.20  5.96  5.77  5.71  5.84  16.83 M3.2 
4.4802 0.3650 0.450 0.    3508 4.694 32.02 12.95 11.59 11.62 10.34  9.41  8.16  6.78  6.20  5.95  5.77  5.70  5.83  16.83 M3.2 
4.4851 0.3660 0.450 0.    3508 4.694 32.03 12.95 11.59 11.62 10.34  9.41  8.16  6.78  6.20  5.95  5.77  5.70  5.83  16.83 M3.2 
4.4901 0.3670 0.451 0.    3508 4.694 32.03 12.95 11.58 11.62 10.34  9.41  8.15  6.77  6.19  5.95  5.76  5.70  5.83  16.83 M3.2 
4.4950 0.3680 0.452 0.    3516 4.693 32.03 12.92 11.56 11.59 10.31  9.39  8.13  6.76  6.18  5.93  5.75  5.69  5.82  16.87 M3.1 
4.4999 0.3690 0.453 0.    3516 4.693 32.03 12.92 11.55 11.58 10.31  9.38  8.13  6.76  6.17  5.93  5.75  5.68  5.82  16.87 M3.1 
4.5048 0.3700 0.454 0.    3516 4.693 32.03 12.91 11.55 11.58 10.30  9.38  8.13  6.75  6.17  5.92  5.74  5.68  5.81  16.87 M3.1 
4.5098 0.3710 0.454 0.    3516 4.692 32.04 12.91 11.55 11.58 10.30  9.38  8.13  6.75  6.17  5.92  5.74  5.68  5.81  16.87 M3.1 
4.5146 0.3720 0.455 0.    3516 4.692 32.04 12.91 11.54 11.58 10.30  9.37  8.12  6.75  6.16  5.92  5.74  5.67  5.81  16.87 M3.1 
4.5196 0.3730 0.456 0.    3516 4.692 32.04 12.90 11.54 11.57 10.29  9.37  8.12  6.74  6.16  5.91  5.73  5.67  5.80  16.87 M3.1 
4.5244 0.3740 0.457 0.    3516 4.691 32.04 12.90 11.53 11.57 10.29  9.36  8.11  6.74  6.15  5.91  5.73  5.66  5.80  16.87 M3.1 
4.5295 0.3750 0.457 0.    3524 4.691 32.05 12.88 11.51 11.54 10.27  9.34  8.10  6.73  6.15  5.90  5.73  5.66  5.79  16.91 M3.1 
4.5343 0.3760 0.458 0.    3524 4.691 32.05 12.87 11.51 11.54 10.26  9.34  8.09  6.72  6.14  5.90  5.72  5.66  5.79  16.91 M3.1 
4.5393 0.3770 0.459 0.    3524 4.690 32.05 12.87 11.50 11.53 10.26  9.33  8.09  6.72  6.14  5.89  5.72  5.65  5.78  16.91 M3.1 
4.5442 0.3780 0.460 0.    3524 4.690 32.05 12.86 11.50 11.53 10.25  9.33  8.08  6.72  6.13  5.89  5.71  5.65  5.78  16.91 M3.1 
4.5491 0.3790 0.461 0.    3524 4.690 32.05 12.86 11.49 11.52 10.25  9.33  8.08  6.71  6.13  5.88  5.71  5.64  5.77  16.91 M3.1 
4.5540 0.3800 0.461 0.    3524 4.690 32.05 12.86 11.49 11.52 10.25  9.33  8.08  6.71  6.13  5.88  5.71  5.64  5.77  16.91 M3.1 
4.5588 0.3810 0.462 0.    3524 4.689 32.06 12.85 11.49 11.52 10.25  9.32  8.07  6.71  6.12  5.88  5.70  5.64  5.77  16.91 M3.1 
4.5639 0.3820 0.463 0.    3532 4.689 32.06 12.83 11.46 11.49 10.22  9.30  8.06  6.69  6.11  5.87  5.69  5.63  5.76  16.95 M3.1 
4.5686 0.3830 0.464 0.    3532 4.689 32.06 12.82 11.46 11.49 10.21  9.29  8.05  6.69  6.11  5.86  5.69  5.62  5.76  16.95 M3.1 
4.5735 0.3840 0.464 0.    3532 4.688 32.06 12.82 11.46 11.49 10.21  9.29  8.05  6.69  6.11  5.86  5.69  5.62  5.76  16.95 M3.1 
4.5785 0.3850 0.465 0.    3532 4.688 32.07 12.82 11.45 11.48 10.21  9.29  8.05  6.68  6.10  5.86  5.68  5.62  5.75  16.95 M3.1 
4.5832 0.3860 0.466 0.    3532 4.688 32.07 12.81 11.45 11.48 10.20  9.28  8.04  6.68  6.10  5.85  5.68  5.61  5.75  16.95 M3.1 
4.5882 0.3870 0.467 0.    3532 4.687 32.07 12.81 11.44 11.47 10.20  9.28  8.04  6.67  6.09  5.85  5.67  5.61  5.74  16.95 M3.1 
4.5930 0.3880 0.468 0.    3532 4.687 32.07 12.80 11.44 11.47 10.20  9.27  8.03  6.67  6.09  5.85  5.67  5.61  5.74  16.95 M3.1 
4.5978 0.3890 0.468 0.    3540 4.687 32.07 12.78 11.42 11.45 10.17  9.26  8.02  6.66  6.08  5.84  5.66  5.60  5.74  16.99 M3.0 
4.6026 0.3900 0.469 0.    3540 4.686 32.08 12.78 11.41 11.44 10.17  9.25  8.01  6.66  6.07  5.83  5.66  5.60  5.73  16.99 M3.0 
4.6075 0.3910 0.470 0.    3540 4.686 32.08 12.77 11.41 11.44 10.17  9.25  8.01  6.65  6.07  5.83  5.65  5.59  5.73  16.99 M3.0 
4.6122 0.3920 0.471 0.    3540 4.686 32.08 12.77 11.40 11.43 10.16  9.24  8.01  6.65  6.06  5.82  5.65  5.59  5.72  16.99 M3.0 
4.6170 0.3930 0.471 0.    3540 4.685 32.08 12.77 11.40 11.43 10.16  9.24  8.01  6.65  6.06  5.82  5.65  5.59  5.72  16.99 M3.0 
4.6218 0.3940 0.472 0.    3540 4.685 32.08 12.76 11.40 11.43 10.16  9.24  8.00  6.64  6.06  5.82  5.65  5.58  5.72  16.99 M3.0 
4.6266 0.3950 0.473 0.    3540 4.685 32.09 12.76 11.39 11.43 10.15  9.23  8.00  6.64  6.05  5.82  5.64  5.58  5.71  16.99 M3.0 
4.6314 0.3960 0.474 0.    3548 4.685 32.09 12.73 11.37 11.40 10.13  9.21  7.98  6.63  6.04  5.80  5.63  5.57  5.70  17.03 M3.0 
4.6361 0.3970 0.474 0.    3548 4.684 32.09 12.73 11.37 11.40 10.13  9.21  7.98  6.63  6.04  5.80  5.63  5.57  5.70  17.03 M3.0 
4.6408 0.3980 0.475 0.    3548 4.684 32.09 12.73 11.36 11.39 10.12  9.20  7.97  6.62  6.04  5.80  5.63  5.57  5.70  17.03 M3.0 
4.6455 0.3990 0.476 0.    3548 4.684 32.09 12.72 11.36 11.39 10.12  9.20  7.97  6.62  6.03  5.79  5.62  5.56  5.70  17.03 M3.0 
4.6502 0.4000 0.477 0.    3548 4.683 32.10 12.72 11.35 11.38 10.11  9.20  7.96  6.61  6.03  5.79  5.62  5.56  5.69  17.02 M3.0 
4.6550 0.4010 0.477 0.    3548 4.683 32.10 12.72 11.35 11.38 10.11  9.20  7.96  6.61  6.03  5.79  5.62  5.56  5.69  17.02 M3.0 
4.6597 0.4020 0.478 0.    3548 4.683 32.10 12.72 11.35 11.38 10.11  9.19  7.96  6.61  6.02  5.79  5.61  5.55  5.69  17.02 M3.0 
4.6644 0.4030 0.479 0.    3556 4.682 32.10 12.69 11.32 11.35 10.08  9.17  7.94  6.60  6.01  5.77  5.60  5.54  5.68  17.07 M2.9 
4.6691 0.4040 0.480 0.    3556 4.682 32.10 12.68 11.32 11.35 10.08  9.16  7.94  6.59  6.01  5.77  5.60  5.54  5.67  17.07 M2.9 
4.6738 0.4050 0.481 0.    3556 4.682 32.11 12.68 11.31 11.34 10.07  9.16  7.93  6.59  6.00  5.77  5.59  5.53  5.67  17.07 M2.9 
4.6784 0.4060 0.481 0.    3556 4.681 32.11 12.68 11.31 11.34 10.07  9.16  7.93  6.59  6.00  5.77  5.59  5.53  5.67  17.06 M2.9 
4.6831 0.4070 0.482 0.    3556 4.681 32.11 12.68 11.31 11.34 10.07  9.15  7.93  6.58  6.00  5.76  5.59  5.53  5.66  17.06 M2.9 
4.6878 0.4080 0.483 0.    3556 4.681 32.11 12.67 11.30 11.34 10.06  9.15  7.92  6.58  5.99  5.76  5.59  5.53  5.66  17.06 M2.9 
4.6925 0.4090 0.484 0.    3556 4.680 32.11 12.67 11.30 11.33 10.06  9.15  7.92  6.57  5.99  5.75  5.58  5.52  5.66  17.06 M2.9 
4.6971 0.4100 0.484 0.    3565 4.680 32.12 12.64 11.28 11.31 10.04  9.13  7.91  6.57  5.98  5.75  5.58  5.52  5.65  17.11 M2.9 
4.7019 0.4110 0.485 0.    3565 4.680 32.12 12.64 11.27 11.30 10.03  9.12  7.90  6.56  5.97  5.74  5.57  5.51  5.65  17.11 M2.9 
4.7065 0.4120 0.486 0.    3565 4.680 32.12 12.64 11.27 11.30 10.03  9.12  7.90  6.56  5.97  5.74  5.57  5.51  5.64  17.11 M2.9 
4.7112 0.4130 0.487 0.    3565 4.679 32.12 12.63 11.26 11.30 10.02  9.11  7.89  6.55  5.97  5.73  5.56  5.50  5.64  17.10 M2.9 
4.7158 0.4140 0.487 0.    3565 4.679 32.12 12.63 11.26 11.30 10.02  9.11  7.89  6.55  5.97  5.73  5.56  5.50  5.64  17.10 M2.9 
4.7204 0.4150 0.488 0.    3565 4.679 32.13 12.63 11.26 11.29 10.02  9.11  7.89  6.55  5.96  5.73  5.56  5.50  5.63  17.10 M2.9 
4.7251 0.4160 0.489 0.    3573 4.678 32.13 12.60 11.23 11.26  9.99  9.09  7.87  6.54  5.95  5.72  5.55  5.49  5.63  17.15 M2.9 
4.7298 0.4170 0.490 0.    3573 4.678 32.13 12.60 11.23 11.26  9.99  9.08  7.87  6.53  5.94  5.71  5.54  5.49  5.62  17.15 M2.9 
4.7344 0.4180 0.490 0.    3573 4.678 32.13 12.60 11.23 11.26  9.99  9.08  7.87  6.53  5.94  5.71  5.54  5.49  5.62  17.15 M2.9 
4.7390 0.4190 0.491 0.    3573 4.677 32.13 12.59 11.22 11.26  9.99  9.08  7.86  6.53  5.94  5.71  5.54  5.48  5.62  17.14 M2.9 
4.7437 0.4200 0.492 0.    3573 4.677 32.13 12.59 11.22 11.25  9.98  9.07  7.86  6.52  5.94  5.70  5.54  5.48  5.61  17.14 M2.9 
4.7484 0.4210 0.493 0.    3573 4.677 32.14 12.58 11.21 11.25  9.98  9.07  7.85  6.52  5.93  5.70  5.53  5.47  5.61  17.14 M2.9 
4.7530 0.4220 0.494 0.    3573 4.676 32.14 12.58 11.21 11.24  9.97  9.06  7.85  6.51  5.93  5.69  5.53  5.47  5.60  17.14 M2.9 
4.7576 0.4230 0.494 0.    3581 4.676 32.14 12.56 11.19 11.22  9.95  9.05  7.84  6.51  5.92  5.69  5.52  5.46  5.60  17.19 M2.8 
4.7623 0.4240 0.495 0.    3581 4.676 32.14 12.55 11.18 11.22  9.95  9.04  7.83  6.50  5.91  5.68  5.52  5.46  5.60  17.19 M2.8 
4.7669 0.4250 0.496 0.    3581 4.675 32.14 12.55 11.18 11.21  9.94  9.04  7.83  6.50  5.91  5.68  5.51  5.46  5.59  17.18 M2.8 
4.7715 0.4260 0.497 0.    3581 4.675 32.15 12.54 11.17 11.21  9.94  9.03  7.82  6.49  5.90  5.67  5.51  5.45  5.59  17.18 M2.8 
4.7763 0.4270 0.497 0.    3581 4.675 32.15 12.54 11.17 11.21  9.94  9.03  7.82  6.49  5.90  5.67  5.51  5.45  5.59  17.18 M2.8 
4.7810 0.4280 0.498 0.    3581 4.675 32.15 12.54 11.17 11.20  9.93  9.03  7.82  6.49  5.90  5.67  5.50  5.45  5.58  17.18 M2.8 
4.7856 0.4290 0.499 0.    3581 4.674 32.15 12.54 11.17 11.20  9.93  9.02  7.81  6.48  5.90  5.67  5.50  5.44  5.58  17.18 M2.8 
4.7903 0.4300 0.500 0.    3589 4.674 32.15 12.51 11.14 11.17  9.90  9.00  7.80  6.47  5.88  5.65  5.49  5.43  5.57  17.23 M2.8 
4.7950 0.4310 0.500 0.    3589 4.674 32.16 12.51 11.14 11.17  9.90  9.00  7.80  6.47  5.88  5.65  5.49  5.43  5.57  17.23 M2.8 
4.7996 0.4320 0.501 0.    3589 4.673 32.16 12.51 11.14 11.17  9.90  9.00  7.79  6.47  5.88  5.65  5.49  5.43  5.57  17.23 M2.8 
4.8043 0.4330 0.502 0.    3589 4.673 32.16 12.50 11.13 11.16  9.89  8.99  7.79  6.46  5.87  5.65  5.48  5.43  5.56  17.23 M2.8 
4.8090 0.4340 0.503 0.    3589 4.673 32.16 12.50 11.13 11.16  9.89  8.99  7.78  6.46  5.87  5.64  5.48  5.42  5.56  17.23 M2.8 
4.8136 0.4350 0.503 0.    3589 4.672 32.16 12.50 11.13 11.16  9.89  8.99  7.78  6.46  5.87  5.64  5.48  5.42  5.56  17.22 M2.8 
4.8181 0.4360 0.504 0.    3597 4.672 32.17 12.47 11.10 11.13  9.86  8.96  7.76  6.45  5.86  5.63  5.47  5.41  5.55  17.27 M2.7 
4.8228 0.4370 0.505 0.    3597 4.672 32.17 12.47 11.10 11.13  9.86  8.96  7.76  6.44  5.85  5.63  5.46  5.41  5.55  17.27 M2.7 
4.8274 0.4380 0.506 0.    3597 4.671 32.17 12.46 11.09 11.12  9.86  8.96  7.76  6.44  5.85  5.62  5.46  5.40  5.54  17.27 M2.7 
4.8319 0.4390 0.507 0.    3597 4.671 32.17 12.46 11.09 11.12  9.85  8.95  7.75  6.43  5.84  5.62  5.46  5.40  5.54  17.27 M2.7 
4.8366 0.4400 0.507 0.177 3597 4.671 32.17 12.46 11.09 11.12  9.85  8.95  7.75  6.43  5.84  5.62  5.46  5.40  5.54  17.27 M2.7 
4.8412 0.4410 0.508 0.072 3597 4.670 32.18 12.45 11.08 11.11  9.85  8.95  7.75  6.43  5.84  5.61  5.45  5.40  5.53  17.27 M2.7 
4.8458 0.4420 0.509 0.313 3597 4.670 32.18 12.45 11.08 11.11  9.84  8.94  7.74  6.43  5.84  5.61  5.45  5.39  5.53  17.27 M2.7 
4.8503 0.4430 0.510 0.522 3606 4.670 32.18 12.43 11.05 11.09  9.82  8.92  7.73  6.41  5.82  5.60  5.44  5.38  5.52  17.31 M2.7 
4.8548 0.4440 0.510 0.669 3606 4.670 32.18 12.43 11.05 11.09  9.82  8.92  7.73  6.41  5.82  5.60  5.44  5.38  5.52  17.31 M2.7 
4.8594 0.4450 0.511 0.754 3606 4.669 32.18 12.42 11.05 11.08  9.81  8.92  7.72  6.41  5.82  5.59  5.43  5.38  5.52  17.31 M2.7 
4.8639 0.4460 0.512 0.797 3606 4.669 32.19 12.42 11.04 11.08  9.81  8.91  7.72  6.40  5.81  5.59  5.43  5.37  5.51  17.31 M2.7 
4.8685 0.4470 0.513 0.808 3606 4.669 32.19 12.41 11.04 11.07  9.81  8.91  7.71  6.40  5.81  5.58  5.43  5.37  5.51  17.31 M2.7 
4.8729 0.4480 0.513 0.804 3606 4.668 32.19 12.41 11.04 11.07  9.81  8.91  7.71  6.40  5.81  5.58  5.43  5.37  5.51  17.30 M2.7 
4.8775 0.4490 0.514 0.793 3614 4.668 32.19 12.39 11.02 11.05  9.78  8.89  7.70  6.39  5.80  5.57  5.42  5.36  5.50  17.34 M2.7 
4.8819 0.4500 0.515 0.783 3614 4.668 32.19 12.39 11.01 11.04  9.78  8.88  7.69  6.38  5.79  5.57  5.41  5.36  5.50  17.34 M2.7 
4.8865 0.4510 0.516 0.770 3614 4.667 32.19 12.38 11.01 11.04  9.77  8.88  7.69  6.38  5.79  5.56  5.41  5.35  5.49  17.34 M2.7 
4.8910 0.4520 0.516 0.761 3614 4.667 32.20 12.38 11.01 11.04  9.77  8.88  7.69  6.38  5.79  5.56  5.41  5.35  5.49  17.34 M2.7 
4.8954 0.4530 0.517 0.752 3614 4.667 32.20 12.38 11.00 11.03  9.77  8.87  7.68  6.38  5.78  5.56  5.40  5.35  5.49  17.34 M2.7 
4.8999 0.4540 0.518 0.748 3614 4.666 32.20 12.37 11.00 11.03  9.76  8.87  7.68  6.37  5.78  5.56  5.40  5.35  5.49  17.34 M2.7 
4.9044 0.4550 0.519 0.745 3622 4.666 32.20 12.35 10.97 11.01  9.74  8.85  7.66  6.36  5.77  5.55  5.39  5.34  5.48  17.38 M2.6 
4.9089 0.4560 0.519 0.741 3622 4.666 32.20 12.35 10.97 11.01  9.74  8.85  7.66  6.36  5.77  5.55  5.39  5.34  5.48  17.38 M2.6 
4.9133 0.4570 0.520 0.742 3622 4.666 32.21 12.35 10.97 11.00  9.74  8.84  7.66  6.36  5.76  5.54  5.39  5.33  5.47  17.38 M2.6 
4.9177 0.4580 0.521 0.737 3622 4.665 32.21 12.34 10.97 11.00  9.73  8.84  7.65  6.35  5.76  5.54  5.38  5.33  5.47  17.38 M2.6 
4.9222 0.4590 0.522 0.743 3622 4.665 32.21 12.34 10.96 10.99  9.73  8.83  7.65  6.35  5.75  5.53  5.38  5.33  5.47  17.38 M2.6 
4.9267 0.4600 0.522 0.736 3622 4.665 32.21 12.34 10.96 10.99  9.73  8.83  7.65  6.35  5.75  5.53  5.38  5.33  5.47  17.38 M2.6 
4.9311 0.4610 0.523 0.739 3631 4.664 32.21 12.31 10.94 10.97  9.70  8.81  7.63  6.34  5.74  5.52  5.37  5.32  5.46  17.42 M2.6 
4.9355 0.4620 0.524 0.740 3631 4.664 32.22 12.31 10.93 10.96  9.70  8.81  7.63  6.33  5.74  5.52  5.36  5.31  5.46  17.42 M2.6 
4.9400 0.4630 0.525 0.743 3631 4.664 32.22 12.31 10.93 10.96  9.69  8.80  7.62  6.33  5.73  5.51  5.36  5.31  5.45  17.42 M2.6 
4.9442 0.4640 0.525 0.741 3631 4.663 32.22 12.31 10.93 10.96  9.69  8.80  7.63  6.33  5.73  5.51  5.36  5.31  5.45  17.42 M2.6 
4.9484 0.4650 0.526 0.739 3631 4.663 32.22 12.30 10.92 10.96  9.69  8.80  7.62  6.32  5.73  5.51  5.36  5.31  5.45  17.42 M2.6 
4.9526 0.4660 0.527 0.742 3631 4.663 32.22 12.30 10.92 10.95  9.69  8.80  7.62  6.32  5.72  5.51  5.35  5.30  5.44  17.42 M2.6 
4.9568 0.4670 0.527 0.740 3639 4.663 32.23 12.28 10.90 10.93  9.66  8.78  7.60  6.31  5.72  5.50  5.35  5.30  5.44  17.46 M2.5 
4.9611 0.4680 0.528 0.743 3639 4.662 32.23 12.28 10.89 10.93  9.66  8.77  7.60  6.31  5.71  5.49  5.34  5.29  5.44  17.46 M2.5 
4.9652 0.4690 0.529 0.745 3639 4.662 32.23 12.27 10.89 10.92  9.66  8.77  7.60  6.30  5.71  5.49  5.34  5.29  5.43  17.46 M2.5 
4.9694 0.4700 0.530 0.742 3639 4.662 32.23 12.27 10.89 10.92  9.65  8.77  7.59  6.30  5.70  5.49  5.34  5.28  5.43  17.46 M2.5 
4.9736 0.4710 0.530 0.749 3639 4.662 32.23 12.27 10.89 10.92  9.65  8.77  7.59  6.30  5.70  5.49  5.34  5.28  5.43  17.46 M2.5 
4.9778 0.4720 0.531 0.745 3639 4.661 32.23 12.26 10.88 10.91  9.65  8.76  7.59  6.30  5.70  5.48  5.33  5.28  5.42  17.45 M2.5 
4.9820 0.4730 0.532 0.747 3648 4.661 32.24 12.24 10.86 10.89  9.62  8.74  7.57  6.28  5.69  5.47  5.32  5.27  5.42  17.49 M2.5 
4.9861 0.4740 0.533 0.746 3648 4.661 32.24 12.24 10.85 10.88  9.62  8.73  7.57  6.28  5.68  5.47  5.32  5.27  5.41  17.49 M2.5 
4.9903 0.4750 0.533 0.748 3648 4.661 32.24 12.24 10.85 10.88  9.62  8.73  7.57  6.28  5.68  5.47  5.32  5.27  5.41  17.49 M2.5 
4.9946 0.4760 0.534 0.748 3648 4.660 32.24 12.23 10.85 10.88  9.62  8.73  7.56  6.28  5.68  5.46  5.31  5.26  5.41  17.49 M2.5 
4.9987 0.4770 0.535 0.749 3648 4.660 32.24 12.23 10.84 10.88  9.61  8.73  7.56  6.27  5.67  5.46  5.31  5.26  5.40  17.49 M2.5 
5.0028 0.4780 0.535 0.749 3656 4.660 32.25 12.21 10.82 10.86  9.59  8.71  7.55  6.26  5.67  5.45  5.31  5.26  5.40  17.53 M2.5 
5.0070 0.4790 0.536 0.753 3656 4.659 32.25 12.20 10.82 10.85  9.59  8.70  7.54  6.26  5.66  5.45  5.30  5.25  5.40  17.53 M2.5 
5.0111 0.4800 0.537 0.737 3656 4.659 32.25 12.20 10.82 10.85  9.58  8.70  7.54  6.26  5.66  5.44  5.30  5.25  5.39  17.53 M2.5 
5.0153 0.4810 0.538 0.727 3656 4.659 32.25 12.20 10.81 10.84  9.58  8.70  7.53  6.25  5.65  5.44  5.29  5.24  5.39  17.53 M2.5 
5.0194 0.4820 0.538 0.730 3656 4.659 32.25 12.20 10.81 10.84  9.58  8.70  7.53  6.25  5.65  5.44  5.29  5.24  5.39  17.53 M2.5 
5.0235 0.4830 0.539 0.729 3656 4.658 32.26 12.19 10.81 10.84  9.58  8.69  7.53  6.25  5.65  5.44  5.29  5.24  5.39  17.53 M2.5 
5.0276 0.4840 0.540 0.729 3664 4.658 32.26 12.17 10.78 10.81  9.55  8.67  7.51  6.24  5.64  5.43  5.28  5.23  5.38  17.57 M2.4 
5.0318 0.4850 0.541 0.731 3664 4.658 32.26 12.17 10.78 10.81  9.55  8.67  7.51  6.23  5.63  5.42  5.28  5.23  5.37  17.57 M2.4 
5.0360 0.4860 0.541 0.730 3664 4.658 32.26 12.17 10.78 10.81  9.55  8.67  7.51  6.23  5.63  5.42  5.28  5.23  5.37  17.57 M2.4 
5.0400 0.4870 0.542 0.731 3664 4.657 32.26 12.16 10.77 10.81  9.54  8.66  7.50  6.23  5.63  5.42  5.27  5.22  5.37  17.57 M2.4 
5.0441 0.4880 0.543 0.733 3664 4.657 32.27 12.16 10.77 10.80  9.54  8.66  7.50  6.22  5.62  5.41  5.27  5.22  5.37  17.57 M2.4 
5.0482 0.4890 0.543 0.735 3673 4.657 32.27 12.14 10.75 10.78  9.52  8.64  7.49  6.22  5.61  5.41  5.26  5.22  5.36  17.61 M2.4 
5.0524 0.4900 0.544 0.733 3673 4.656 32.27 12.13 10.74 10.78  9.51  8.64  7.48  6.21  5.61  5.40  5.26  5.21  5.36  17.61 M2.4 
5.0565 0.4910 0.545 0.736 3673 4.656 32.27 12.13 10.74 10.77  9.51  8.63  7.48  6.21  5.61  5.40  5.26  5.21  5.36  17.61 M2.4 
5.0605 0.4920 0.546 0.735 3673 4.656 32.27 12.13 10.74 10.77  9.51  8.63  7.48  6.21  5.60  5.39  5.25  5.21  5.35  17.61 M2.4 
5.0645 0.4930 0.546 0.738 3673 4.656 32.27 12.13 10.74 10.77  9.51  8.63  7.48  6.21  5.60  5.39  5.25  5.21  5.35  17.61 M2.4 
5.0686 0.4940 0.547 0.735 3681 4.655 32.28 12.10 10.71 10.74  9.48  8.61  7.46  6.19  5.59  5.38  5.24  5.20  5.34  17.65 M2.3 
5.0727 0.4950 0.548 0.738 3681 4.655 32.28 12.10 10.71 10.74  9.48  8.60  7.45  6.19  5.59  5.38  5.24  5.19  5.34  17.65 M2.3 
5.0768 0.4960 0.548 0.739 3681 4.655 32.28 12.10 10.71 10.74  9.48  8.60  7.45  6.19  5.59  5.38  5.24  5.19  5.34  17.65 M2.3 
5.0808 0.4970 0.549 0.739 3681 4.655 32.28 12.10 10.70 10.74  9.47  8.60  7.45  6.19  5.58  5.38  5.24  5.19  5.34  17.65 M2.3 
5.0849 0.4980 0.550 0.739 3681 4.654 32.28 12.09 10.70 10.73  9.47  8.59  7.45  6.18  5.58  5.37  5.23  5.19  5.33  17.65 M2.3 
5.0889 0.4990 0.551 0.742 3690 4.654 32.29 12.07 10.67 10.71  9.44  8.57  7.43  6.17  5.57  5.36  5.22  5.18  5.33  17.69 M2.3 
5.0930 0.5000 0.551 0.741 3690 4.654 32.29 12.07 10.67 10.71  9.44  8.57  7.43  6.17  5.57  5.36  5.22  5.18  5.33  17.69 M2.3 
5.0974 0.5010 0.552 0.741 3690 4.653 32.29 12.07 10.67 10.70  9.44  8.57  7.43  6.17  5.56  5.36  5.22  5.17  5.32  17.69 M2.3 
5.1016 0.5020 0.553 0.749 3690 4.653 32.29 12.06 10.67 10.70  9.44  8.56  7.42  6.16  5.56  5.35  5.21  5.17  5.32  17.69 M2.3 
5.1059 0.5030 0.554 0.757 3690 4.653 32.29 12.06 10.66 10.70  9.43  8.56  7.42  6.16  5.55  5.35  5.21  5.17  5.31  17.69 M2.3 
5.1102 0.5040 0.554 0.762 3698 4.652 32.30 12.04 10.64 10.67  9.41  8.54  7.41  6.15  5.54  5.34  5.21  5.16  5.31  17.73 M2.3 
5.1145 0.5050 0.555 0.766 3698 4.652 32.30 12.03 10.64 10.67  9.41  8.54  7.40  6.15  5.54  5.34  5.20  5.16  5.31  17.73 M2.3 
5.1189 0.5060 0.556 0.765 3698 4.652 32.30 12.03 10.63 10.67  9.40  8.53  7.40  6.14  5.54  5.33  5.20  5.15  5.30  17.73 M2.3 
5.1231 0.5070 0.557 0.767 3698 4.651 32.30 12.03 10.63 10.66  9.40  8.53  7.39  6.14  5.53  5.33  5.19  5.15  5.30  17.73 M2.3 
5.1274 0.5080 0.558 0.768 3698 4.651 32.30 12.02 10.63 10.66  9.40  8.53  7.39  6.13  5.53  5.33  5.19  5.15  5.30  17.73 M2.3 
5.1317 0.5090 0.558 0.767 3707 4.651 32.31 12.01 10.61 10.64  9.38  8.51  7.38  6.13  5.52  5.32  5.19  5.14  5.29  17.77 M2.2 
5.1360 0.5100 0.559 0.769 3707 4.650 32.31 12.00 10.60 10.63  9.37  8.50  7.37  6.12  5.52  5.32  5.18  5.14  5.29  17.77 M2.2 
5.1403 0.5110 0.560 0.768 3707 4.650 32.31 12.00 10.60 10.63  9.37  8.50  7.37  6.12  5.51  5.31  5.18  5.13  5.28  17.77 M2.2 
5.1446 0.5120 0.561 0.771 3707 4.650 32.31 11.99 10.59 10.63  9.36  8.50  7.37  6.12  5.51  5.31  5.17  5.13  5.28  17.77 M2.2 
5.1488 0.5130 0.561 0.768 3715 4.649 32.31 11.98 10.57 10.61  9.34  8.48  7.35  6.11  5.50  5.30  5.17  5.13  5.28  17.80 M2.2 
5.1531 0.5140 0.562 0.771 3715 4.649 32.32 11.97 10.57 10.60  9.34  8.47  7.35  6.10  5.49  5.30  5.17  5.12  5.27  17.80 M2.2 
5.1575 0.5150 0.563 0.772 3715 4.649 32.32 11.97 10.57 10.60  9.34  8.47  7.35  6.10  5.49  5.29  5.16  5.12  5.27  17.80 M2.2 
5.1621 0.5160 0.564 0.773 3715 4.648 32.32 11.97 10.56 10.60  9.33  8.47  7.34  6.10  5.49  5.29  5.16  5.12  5.27  17.80 M2.2 
5.1667 0.5170 0.565 0.771 3715 4.648 32.32 11.96 10.56 10.59  9.33  8.46  7.34  6.09  5.48  5.28  5.15  5.11  5.26  17.80 M2.2 
5.1714 0.5180 0.565 0.774 3724 4.647 32.33 11.95 10.54 10.57  9.31  8.44  7.33  6.09  5.47  5.28  5.15  5.11  5.26  17.84 M2.2 
5.1759 0.5190 0.566 0.776 3724 4.647 32.33 11.94 10.53 10.57  9.30  8.44  7.32  6.08  5.47  5.27  5.15  5.10  5.26  17.84 M2.2 
5.1804 0.5200 0.567 0.775 3724 4.647 32.33 11.94 10.53 10.56  9.30  8.44  7.32  6.08  5.47  5.27  5.14  5.10  5.25  17.84 M2.2 
5.1849 0.5210 0.568 0.774 3724 4.646 32.33 11.93 10.53 10.56  9.30  8.43  7.31  6.07  5.46  5.27  5.14  5.10  5.25  17.84 M2.2 
5.1895 0.5220 0.568 0.783 3733 4.646 32.33 11.92 10.51 10.54  9.28  8.41  7.30  6.07  5.45  5.26  5.13  5.09  5.25  17.87 M2.1 
5.1940 0.5230 0.569 0.774 3733 4.646 32.34 11.91 10.50 10.54  9.27  8.41  7.30  6.06  5.45  5.26  5.13  5.09  5.24  17.87 M2.1 
5.1986 0.5240 0.570 0.771 3733 4.645 32.34 11.91 10.50 10.53  9.27  8.41  7.29  6.06  5.44  5.25  5.13  5.09  5.24  17.87 M2.1 
5.2031 0.5250 0.571 0.769 3733 4.645 32.34 11.91 10.50 10.53  9.27  8.40  7.29  6.05  5.44  5.25  5.12  5.08  5.23  17.87 M2.1 
5.2076 0.5260 0.572 0.770 3733 4.645 32.34 11.90 10.49 10.52  9.26  8.40  7.29  6.05  5.44  5.24  5.12  5.08  5.23  17.87 M2.1 
5.2122 0.5270 0.572 0.768 3741 4.644 32.34 11.89 10.47 10.50  9.24  8.38  7.28  6.04  5.43  5.24  5.11  5.07  5.23  17.91 M2.1 
5.2168 0.5280 0.573 0.768 3741 4.644 32.35 11.88 10.47 10.50  9.24  8.38  7.27  6.04  5.42  5.23  5.11  5.07  5.22  17.91 M2.1 
5.2214 0.5290 0.574 0.768 3741 4.644 32.35 11.88 10.46 10.50  9.23  8.37  7.27  6.04  5.42  5.23  5.11  5.07  5.22  17.91 M2.1 
5.2259 0.5300 0.575 0.768 3741 4.643 32.35 11.88 10.46 10.49  9.23  8.37  7.26  6.03  5.42  5.23  5.10  5.06  5.22  17.91 M2.1 
5.2305 0.5310 0.575 0.768 3750 4.643 32.35 11.86 10.44 10.47  9.21  8.35  7.25  6.02  5.41  5.22  5.10  5.06  5.21  17.95 M2.1 
5.2351 0.5320 0.576 0.767 3750 4.642 32.35 11.85 10.44 10.47  9.21  8.35  7.25  6.02  5.40  5.21  5.09  5.06  5.21  17.94 M2.1 
5.2397 0.5330 0.577 0.767 3750 4.642 32.36 11.85 10.43 10.47  9.20  8.34  7.24  6.02  5.40  5.21  5.09  5.05  5.21  17.94 M2.1 
5.2443 0.5340 0.578 0.768 3750 4.642 32.36 11.85 10.43 10.46  9.20  8.34  7.24  6.01  5.40  5.21  5.09  5.05  5.20  17.94 M2.1 
5.2489 0.5350 0.579 0.773 3758 4.641 32.36 11.83 10.40 10.44  9.17  8.32  7.22  6.00  5.38  5.20  5.08  5.04  5.20  17.98 M2.0 
5.2535 0.5360 0.579 0.770 3758 4.641 32.36 11.83 10.40 10.44  9.17  8.32  7.22  6.00  5.38  5.20  5.08  5.04  5.20  17.98 M2.0 
5.2581 0.5370 0.580 0.763 3758 4.641 32.37 11.82 10.40 10.43  9.17  8.32  7.22  6.00  5.38  5.19  5.07  5.04  5.19  17.98 M2.0 
5.2627 0.5380 0.581 0.759 3758 4.640 32.37 11.82 10.40 10.43  9.17  8.31  7.22  5.99  5.38  5.19  5.07  5.03  5.19  17.98 M2.0 
5.2674 0.5390 0.582 0.756 3758 4.640 32.37 11.82 10.39 10.43  9.16  8.31  7.21  5.99  5.37  5.19  5.07  5.03  5.18  17.98 M2.0 
5.2721 0.5400 0.583 0.752 3767 4.640 32.37 11.80 10.37 10.40  9.14  8.29  7.20  5.98  5.36  5.17  5.06  5.02  5.18  18.02 M2.0 
5.2768 0.5410 0.583 0.750 3767 4.639 32.37 11.80 10.37 10.40  9.14  8.29  7.20  5.98  5.36  5.17  5.06  5.02  5.18  18.02 M2.0 
5.2816 0.5420 0.584 0.747 3767 4.639 32.38 11.79 10.37 10.40  9.14  8.28  7.19  5.98  5.35  5.17  5.05  5.02  5.17  18.02 M2.0 
5.2863 0.5430 0.585 0.744 3767 4.638 32.38 11.79 10.36 10.40  9.13  8.28  7.19  5.97  5.35  5.17  5.05  5.01  5.17  18.01 M2.0 
5.2910 0.5440 0.586 0.745 3776 4.638 32.38 11.77 10.34 10.37  9.11  8.26  7.17  5.96  5.34  5.16  5.04  5.01  5.16  18.05 M1.9 
5.2957 0.5450 0.586 0.744 3776 4.638 32.38 11.77 10.34 10.37  9.11  8.26  7.17  5.96  5.34  5.16  5.04  5.01  5.16  18.05 M1.9 
5.3004 0.5460 0.587 0.735 3776 4.637 32.38 11.76 10.33 10.37  9.10  8.25  7.17  5.96  5.33  5.15  5.04  5.00  5.16  18.05 M1.9 
5.3051 0.5470 0.588 0.725 3776 4.637 32.39 11.76 10.33 10.36  9.10  8.25  7.17  5.95  5.33  5.15  5.04  5.00  5.16  18.05 M1.9 
5.3098 0.5480 0.589 0.717 3784 4.637 32.39 11.74 10.31 10.34  9.08  8.23  7.15  5.94  5.32  5.14  5.03  4.99  5.15  18.09 M1.9 
5.3146 0.5490 0.590 0.711 3784 4.636 32.39 11.74 10.30 10.34  9.07  8.22  7.15  5.94  5.31  5.13  5.02  4.99  5.15  18.09 M1.9 
5.3193 0.5500 0.590 0.708 3784 4.636 32.39 11.74 10.30 10.34  9.07  8.22  7.15  5.94  5.31  5.13  5.02  4.99  5.15  18.09 M1.9 
5.3241 0.5510 0.591 0.707 3784 4.635 32.40 11.73 10.30 10.33  9.07  8.22  7.14  5.93  5.31  5.13  5.02  4.98  5.14  18.09 M1.9 
5.3288 0.5520 0.592 0.706 3793 4.635 32.40 11.71 10.27 10.31  9.05  8.20  7.13  5.92  5.30  5.12  5.01  4.98  5.14  18.13 M1.9 
5.3335 0.5530 0.593 0.699 3793 4.635 32.40 11.71 10.27 10.30  9.04  8.19  7.12  5.92  5.29  5.12  5.01  4.97  5.13  18.13 M1.9 
5.3383 0.5540 0.594 0.689 3793 4.634 32.40 11.71 10.27 10.30  9.04  8.19  7.12  5.92  5.29  5.11  5.00  4.97  5.13  18.12 M1.9 
5.3430 0.5550 0.594 0.680 3793 4.634 32.40 11.71 10.27 10.30  9.04  8.19  7.12  5.92  5.29  5.11  5.00  4.97  5.13  18.12 M1.9 
5.3480 0.5560 0.595 0.671 3802 4.633 32.41 11.69 10.24 10.28  9.01  8.17  7.10  5.90  5.28  5.10  5.00  4.96  5.12  18.16 M1.8 
5.3538 0.5570 0.596 0.665 3802 4.633 32.41 11.68 10.24 10.27  9.01  8.17  7.10  5.90  5.27  5.10  4.99  4.96  5.12  18.16 M1.8 
5.3596 0.5580 0.597 0.657 3802 4.633 32.41 11.68 10.24 10.27  9.01  8.16  7.10  5.90  5.27  5.09  4.99  4.95  5.12  18.16 M1.8 
5.3654 0.5590 0.598 0.642 3802 4.632 32.41 11.67 10.23 10.27  9.00  8.16  7.09  5.89  5.26  5.09  4.98  4.95  5.11  18.16 M1.8 
5.3712 0.5600 0.599 0.629 3802 4.632 32.41 11.67 10.23 10.26  9.00  8.16  7.09  5.89  5.26  5.09  4.98  4.95  5.11  18.16 M1.8 
5.3770 0.5610 0.600 0.615 3811 4.631 32.42 11.65 10.21 10.24  8.98  8.13  7.07  5.88  5.25  5.08  4.97  4.94  5.10  18.20 M1.8 
5.3828 0.5620 0.600 0.607 3811 4.631 32.42 11.65 10.21 10.24  8.98  8.13  7.07  5.88  5.25  5.08  4.97  4.94  5.10  18.20 M1.8 
5.3886 0.5630 0.601 0.593 3811 4.630 32.42 11.65 10.20 10.24  8.97  8.13  7.07  5.88  5.24  5.07  4.97  4.94  5.10  18.20 M1.8 
5.3945 0.5640 0.602 0.574 3819 4.630 32.42 11.63 10.18 10.21  8.95  8.11  7.05  5.86  5.23  5.06  4.96  4.93  5.09  18.24 M1.8 
5.4004 0.5650 0.603 0.554 3819 4.629 32.43 11.63 10.17 10.21  8.95  8.11  7.05  5.86  5.23  5.06  4.96  4.93  5.09  18.23 M1.8 
5.4063 0.5660 0.604 0.536 3819 4.629 32.43 11.62 10.17 10.20  8.94  8.10  7.05  5.86  5.22  5.06  4.95  4.92  5.09  18.23 M1.8 
5.4122 0.5670 0.605 0.518 3819 4.628 32.43 11.62 10.17 10.20  8.94  8.10  7.04  5.85  5.22  5.05  4.95  4.92  5.08  18.23 M1.8 
5.4181 0.5680 0.606 0.500 3828 4.628 32.43 11.60 10.14 10.18  8.91  8.08  7.03  5.84  5.21  5.04  4.94  4.91  5.08  18.27 M1.7 
5.4240 0.5690 0.606 0.481 3828 4.627 32.44 11.60 10.14 10.18  8.92  8.08  7.03  5.84  5.21  5.04  4.94  4.91  5.08  18.27 M1.7 
5.4299 0.5700 0.607 0.461 3828 4.627 32.44 11.60 10.14 10.17  8.91  8.07  7.03  5.84  5.20  5.04  4.94  4.91  5.07  18.27 M1.7 
5.4358 0.5710 0.608 0.443 3828 4.626 32.44 11.59 10.14 10.17  8.91  8.07  7.02  5.84  5.20  5.03  4.94  4.90  5.07  18.27 M1.7 
5.4419 0.5720 0.609 0.427 3837 4.626 32.44 11.57 10.11 10.15  8.88  8.05  7.01  5.82  5.19  5.02  4.93  4.90  5.06  18.31 M1.7 
5.4479 0.5730 0.610 0.412 3837 4.625 32.44 11.57 10.11 10.14  8.88  8.04  7.00  5.82  5.18  5.02  4.92  4.89  5.06  18.30 M1.7 
5.4540 0.5740 0.611 0.395 3837 4.625 32.45 11.57 10.11 10.14  8.88  8.04  7.00  5.82  5.18  5.02  4.92  4.89  5.06  18.30 M1.7 
5.4600 0.5750 0.612 0.375 3837 4.624 32.45 11.56 10.10 10.14  8.87  8.04  7.00  5.81  5.18  5.01  4.92  4.89  5.05  18.30 M1.7 
5.4660 0.5760 0.613 0.351 3846 4.624 32.45 11.54 10.08 10.11  8.85  8.02  6.98  5.80  5.17  5.00  4.91  4.88  5.05  18.34 M1.7 
5.4721 0.5770 0.613 0.331 3846 4.623 32.45 11.54 10.08 10.11  8.85  8.02  6.98  5.80  5.16  5.00  4.91  4.88  5.05  18.34 M1.7 
5.4781 0.5780 0.614 0.313 3846 4.623 32.46 11.54 10.07 10.11  8.85  8.01  6.98  5.80  5.16  5.00  4.91  4.88  5.04  18.34 M1.7 
5.4841 0.5790 0.615 0.294 3855 4.622 32.46 11.52 10.05 10.08  8.82  7.99  6.96  5.79  5.15  4.99  4.90  4.87  5.04  18.38 M1.6 
5.4902 0.5800 0.616 0.275 3855 4.622 32.46 11.52 10.05 10.08  8.82  7.99  6.96  5.78  5.15  4.98  4.89  4.87  5.03  18.38 M1.6 
5.4964 0.5810 0.617 0.254 3855 4.621 32.46 11.51 10.04 10.08  8.82  7.98  6.95  5.78  5.14  4.98  4.89  4.86  5.03  18.38 M1.6 
5.5027 0.5820 0.618 0.230 3855 4.621 32.47 11.51 10.04 10.07  8.81  7.98  6.95  5.78  5.14  4.98  4.89  4.86  5.03  18.38 M1.6 
5.5089 0.5830 0.619 0.210 3864 4.620 32.47 11.49 10.02 10.05  8.79  7.96  6.94  5.77  5.13  4.97  4.88  4.85  5.02  18.42 M1.6 
5.5151 0.5840 0.620 0.189 3864 4.620 32.47 11.49 10.01 10.05  8.79  7.96  6.93  5.76  5.12  4.96  4.88  4.85  5.02  18.42 M1.6 
5.5213 0.5850 0.621 0.168 3864 4.619 32.47 11.48 10.01 10.04  8.78  7.95  6.93  5.76  5.12  4.96  4.87  4.84  5.01  18.41 M1.6 
5.5275 0.5860 0.622 0.150 3864 4.619 32.47 11.48 10.01 10.04  8.78  7.95  6.92  5.76  5.11  4.96  4.87  4.84  5.01  18.41 M1.6 
5.5337 0.5870 0.622 0.130 3873 4.618 32.48 11.47  9.99 10.02  8.76  7.93  6.91  5.75  5.11  4.95  4.86  4.84  5.01  18.45 M1.5 
5.5398 0.5880 0.623 0.116 3873 4.618 32.48 11.46  9.98 10.02  8.76  7.93  6.91  5.74  5.10  4.95  4.86  4.83  5.00  18.45 M1.5 
5.5460 0.5890 0.624 0.106 3873 4.617 32.48 11.46  9.98 10.01  8.75  7.92  6.91  5.74  5.10  4.94  4.86  4.83  5.00  18.45 M1.5 
5.5523 0.5900 0.625 0.094 3873 4.617 32.48 11.46  9.97 10.01  8.75  7.92  6.90  5.74  5.09  4.94  4.85  4.83  5.00  18.45 M1.5 
5.5587 0.5910 0.626 0.088 3882 4.616 32.49 11.44  9.95  9.98  8.72  7.90  6.89  5.73  5.08  4.93  4.85  4.82  4.99  18.49 M1.5 
5.5650 0.5920 0.627 0.082 3882 4.616 32.49 11.43  9.95  9.98  8.72  7.90  6.88  5.72  5.08  4.93  4.84  4.82  4.99  18.49 M1.5 
5.5713 0.5930 0.628 0.071 3882 4.615 32.49 11.43  9.94  9.98  8.72  7.89  6.88  5.72  5.07  4.92  4.84  4.81  4.98  18.49 M1.5 
5.5776 0.5940 0.629 0.058 3882 4.615 32.49 11.43  9.94  9.97  8.71  7.89  6.88  5.72  5.07  4.92  4.84  4.81  4.98  18.49 M1.5 
5.5839 0.5950 0.630 0.044 3890 4.614 32.50 11.41  9.92  9.95  8.69  7.87  6.86  5.70  5.06  4.91  4.83  4.80  4.97  18.53 M1.5 
5.5901 0.5960 0.630 0.027 3890 4.614 32.50 11.41  9.92  9.95  8.69  7.87  6.86  5.70  5.06  4.91  4.83  4.80  4.97  18.53 M1.5 
5.5963 0.5970 0.631 0.001 3890 4.613 32.50 11.40  9.91  9.95  8.69  7.86  6.86  5.70  5.05  4.90  4.82  4.80  4.97  18.53 M1.5 
5.6026 0.5980 0.632 0.008 3899 4.613 32.50 11.38  9.89  9.92  8.66  7.84  6.84  5.69  5.04  4.89  4.82  4.79  4.96  18.57 M1.4 
5.6088 0.5990 0.633 0.015 3899 4.612 32.51 11.38  9.89  9.92  8.66  7.84  6.84  5.69  5.04  4.89  4.81  4.79  4.96  18.57 M1.4 
5.6151 0.6000 0.634 0.015 3899 4.612 32.51 11.38  9.88  9.92  8.66  7.84  6.84  5.68  5.04  4.89  4.81  4.78  4.96  18.57 M1.4 


==> table6_full.dat <==
Title: The Evolution of Cataclysmic Variables as Revealed by their Donor Stars  
Authors: Knigge C., Baraffe I., Patterson J. 
Table: Physical and photometric donor properties along the revised (optimal) 
       model track
================================================================================
Byte-by-byte Description of file: apjs386978t8_mrt.txt
--------------------------------------------------------------------------------
   Bytes Format Units   Label    Explanations
--------------------------------------------------------------------------------
   1-  6 F6.4   h       Period   Orbital period
   8- 13 F6.4   solMass M2       Secondary mass
  15- 19 F5.3   solRad  R2       Secondary radius
  21- 25 F5.3   ---     MRInd2   Secondary effective Mass-Radius index
  27- 30 I4     K       Teff2    Secondary effective temperature
  32- 36 F5.3   [cm2/s] log(g2)  Log of secondary surface gravity
  38- 42 F5.2   [10-7W] logL2    Log of secondary luminosity; erg/s
  44- 48 F5.2   mag     UxMag    Secondary absolute Ux band magnitude (1)
  50- 54 F5.2   mag     BxMag    Secondary absolute Bx band magnitude (1)
  56- 60 F5.2   mag     BMag     Secondary absolute B band magnitude (1)
  62- 66 F5.2   mag     VMag     Secondary absolute V band magnitude (1)
  68- 72 F5.2   mag     RMag     Secondary absolute R band magnitude (1)
  74- 78 F5.2   mag     IMag     Secondary absolute I band magnitude (1)
  80- 84 F5.2   mag     JMag     Secondary absolute J band magnitude (2)
  86- 90 F5.2   mag     HMag     Secondary absolute H band magnitude (2)
  92- 96 F5.2   mag     KMag     Secondary absolute K band magnitude (2)
  98-102 F5.2   mag     LMag     Secondary absolute L band magnitude (3)
 104-108 F5.2   mag     L'Mag    Secondary absolute L' band magnitude (3)
 110-114 F5.2   mag     M'Mag    Secondary absolute M' band magnitude (3)
 116-121 F6.2   ---     NType    Secondary numerical spectral type (4)
 123-126 A4     ---     Sptype   Secondary spectral type
--------------------------------------------------------------------------------
Note (1): On the Johnson-Cousins systems (Bessell 1990). Note that this defines
          two B-band filters: Bx is preferred for calculating U-B (Ux-Bx), B is
          preferred for calculating other optical colours (see Bessell (1990) 
          for details).
Note (2): On the CIT system.
Note (3): On the Johnson-Glass systems (Bessell & Brett 1988).
Note (4): As defined in Section 3.2 of Knigge (2006).
--------------------------------------------------------------------------------
1.4987 0.0400 0.103 0.930 1321 5.012 29.05 32.89 27.47 27.54 24.68 20.46 17.51 13.66 13.62 13.47 12.74 11.51 11.56 -99.00 T    
1.4845 0.0410 0.103 0.923 1365 5.022 29.11 32.54 27.13 27.21 24.46 20.26 17.31 13.52 13.46 13.33 12.55 11.40 11.51 -99.00 T    
1.4713 0.0420 0.104 0.921 1409 5.031 29.16 32.15 26.77 26.84 24.20 20.03 17.08 13.35 13.28 13.16 12.35 11.26 11.43 -99.00 T    
1.4590 0.0430 0.104 0.922 1452 5.039 29.22 31.82 26.46 26.53 23.95 19.81 16.86 13.22 13.12 13.02 12.20 11.16 11.39 -99.00 T    
1.4476 0.0440 0.104 0.923 1496 5.047 29.27 31.47 26.13 26.20 23.68 19.58 16.64 13.07 12.96 12.88 12.04 11.05 11.34 -99.00 T    
1.4370 0.0450 0.104 0.924 1538 5.055 29.32 31.17 25.86 25.92 23.42 19.35 16.45 12.96 12.82 12.75 11.91 10.97 11.30 -99.00 T    
1.4272 0.0460 0.104 0.925 1578 5.062 29.37 30.90 25.60 25.67 23.18 19.14 16.27 12.85 12.70 12.64 11.79 10.89 11.26 -99.00 T    
1.4181 0.0470 0.105 0.929 1618 5.069 29.41 30.61 25.34 25.41 22.92 18.92 16.08 12.72 12.55 12.49 11.65 10.79 11.19 -99.00 T    
1.4097 0.0480 0.105 0.932 1656 5.076 29.46 30.37 25.14 25.21 22.70 18.75 15.94 12.63 12.45 12.37 11.53 10.71 11.15 -99.00 T    
1.4020 0.0490 0.105 0.934 1698 5.082 29.50 30.10 24.91 24.98 22.45 18.56 15.79 12.54 12.33 12.23 11.39 10.63 11.11 -99.00 T    
1.3951 0.0500 0.106 0.930 1738 5.088 29.55 30.26 25.37 25.44 22.48 18.94 16.35 12.79 12.23 11.88 11.02 10.44 10.79 -99.00 T    
1.3889 0.0510 0.106 0.922 1778 5.094 29.59 30.46 25.89 25.96 22.55 19.38 16.99 13.10 12.15 11.53 10.66 10.25 10.47   3.38 L6.6 
1.3835 0.0520 0.106 0.919 1820 5.099 29.63 30.23 25.83 25.90 22.34 19.34 17.04 13.08 12.02 11.31 10.44 10.14 10.30  -0.53 T    
1.3788 0.0530 0.107 0.921 1858 5.104 29.67 29.58 25.15 25.23 21.85 18.81 16.46 12.72 11.82 11.21 10.40 10.09 10.26   5.73 L4.3 
1.3748 0.0540 0.107 0.922 1897 5.109 29.71 28.94 24.49 24.56 21.37 18.29 15.89 12.37 11.63 11.13 10.37 10.06 10.25   9.69 L0.3 
1.3714 0.0550 0.108 0.924 1932 5.113 29.75 28.81 24.39 24.47 21.29 18.19 15.78 12.28 11.56 11.08 10.33 10.01 10.21   9.99 L0.0 
1.3686 0.0560 0.108 0.926 1972 5.117 29.79 28.73 24.37 24.44 21.27 18.15 15.73 12.24 11.52 11.04 10.31  9.99 10.20  10.07 M9.9 
1.3663 0.0570 0.109 0.928 2009 5.121 29.82 28.56 24.23 24.31 21.17 18.08 15.65 12.16 11.45 10.97 10.26  9.94 10.17  10.14 M9.9 
1.3646 0.0580 0.109 0.931 2042 5.124 29.86 28.21 23.91 23.98 20.97 18.01 15.56 12.07 11.36 10.90 10.20  9.89 10.15  10.23 M9.8 
1.3633 0.0590 0.110 0.929 2075 5.127 29.89 27.84 23.55 23.62 20.75 17.92 15.45 11.95 11.24 10.81 10.13  9.83 10.11  10.31 M9.7 
1.3627 0.0600 0.110 0.921 2109 5.130 29.92 27.48 23.22 23.28 20.54 17.84 15.36 11.85 11.15 10.73 10.08  9.78 10.09  10.40 M9.6 
1.3626 0.0610 0.111 0.917 2143 5.133 29.95 27.10 22.85 22.92 20.31 17.75 15.25 11.73 11.03 10.64 10.00  9.72 10.05  10.49 M9.5 
1.3630 0.0620 0.112 0.916 2173 5.135 29.98 26.76 22.53 22.60 20.11 17.66 15.15 11.62 10.93 10.56  9.94  9.66 10.02  10.57 M9.4 
1.3637 0.0630 0.112 0.917 2203 5.137 30.01 26.45 22.23 22.30 19.93 17.60 15.07 11.53 10.85 10.49  9.89  9.62 10.00  10.65 M9.3 
1.3649 0.0640 0.113 0.918 2234 5.139 30.04 26.11 21.91 21.97 19.72 17.51 14.97 11.42 10.74 10.41  9.82  9.56  9.96  10.73 M9.3 
1.3665 0.0650 0.113 0.918 2265 5.141 30.07 25.78 21.59 21.66 19.53 17.44 14.88 11.33 10.66 10.34  9.77  9.51  9.95  10.81 M9.2 
1.3686 0.0660 0.114 0.921 2296 5.142 30.09 25.43 21.26 21.33 19.32 17.35 14.78 11.22 10.55 10.25  9.71  9.45  9.91  10.89 M9.1 
1.3711 0.0670 0.115 0.922 2323 5.144 30.12 25.09 21.02 21.09 19.12 17.20 14.65 11.15 10.49 10.19  9.66  9.41  9.86  11.16 M8.8 
1.3740 0.0680 0.116 0.918 2350 5.145 30.15 24.74 20.79 20.86 18.91 17.04 14.52 11.09 10.43 10.13  9.61  9.37  9.81  11.44 M8.6 
1.3773 0.0690 0.116 0.911 2377 5.146 30.17 24.41 20.58 20.64 18.71 16.89 14.41 11.04 10.39 10.08  9.58  9.34  9.77  11.70 M8.3 
1.3810 0.0700 0.117 0.910 2404 5.146 30.20 24.05 20.34 20.41 18.50 16.72 14.27 10.98 10.33 10.02  9.53  9.30  9.72  11.93 M8.1 
1.3850 0.0710 0.118 0.909 2427 5.147 30.22 23.78 20.16 20.22 18.33 16.58 14.16 10.93 10.28  9.97  9.49  9.27  9.67  12.10 M7.9 
1.3895 0.0720 0.119 0.909 2449 5.147 30.24 23.50 19.97 20.03 18.16 16.45 14.05 10.88 10.23  9.92  9.45  9.23  9.63  12.26 M7.7 
1.3943 0.0730 0.119 0.911 2477 5.147 30.27 23.17 19.76 19.81 17.97 16.29 13.93 10.83 10.19  9.88  9.43  9.21  9.59  12.44 M7.6 
1.3994 0.0740 0.120 0.912 2500 5.147 30.29 22.88 19.56 19.62 17.80 16.15 13.82 10.78 10.14  9.83  9.39  9.17  9.54  12.58 M7.4 
1.4047 0.0750 0.121 0.912 2518 5.147 30.31 22.68 19.42 19.48 17.67 16.04 13.73 10.74 10.10  9.79  9.35  9.14  9.51  12.67 M7.3 
1.4102 0.0760 0.122 0.908 2541 5.147 30.33 22.42 19.24 19.29 17.50 15.90 13.62 10.69 10.06  9.74  9.31  9.11  9.46  12.78 M7.2 
1.4160 0.0770 0.123 0.902 2564 5.146 30.35 22.15 19.05 19.11 17.33 15.76 13.51 10.64 10.01  9.69  9.27  9.07  9.42  12.89 M7.1 
1.4221 0.0780 0.124 0.901 2582 5.146 30.37 21.94 18.91 18.96 17.20 15.65 13.42 10.60  9.97  9.65  9.24  9.04  9.38  12.97 M7.0 
1.4282 0.0790 0.124 0.901 2600 5.145 30.39 21.75 18.78 18.83 17.09 15.55 13.35 10.57  9.95  9.63  9.22  9.03  9.36  13.04 M7.0 
1.4346 0.0800 0.125 0.900 2618 5.145 30.41 21.55 18.64 18.69 16.96 15.44 13.27 10.53  9.91  9.59  9.19  9.00  9.32  13.11 M6.9 
1.4411 0.0810 0.126 0.901 2636 5.144 30.42 21.35 18.50 18.55 16.83 15.33 13.18 10.49  9.87  9.55  9.16  8.97  9.28  13.17 M6.8 
1.4478 0.0820 0.127 0.902 2655 5.143 30.44 21.14 18.36 18.41 16.70 15.22 13.09 10.45  9.83  9.51  9.13  8.94  9.24  13.24 M6.8 
1.4546 0.0830 0.128 0.898 2667 5.142 30.46 21.00 18.25 18.30 16.61 15.14 13.03 10.42  9.80  9.48  9.10  8.91  9.21  13.28 M6.7 
1.4616 0.0840 0.129 0.856 2685 5.141 30.47 20.80 18.11 18.16 16.47 15.03 12.94 10.38  9.76  9.44  9.07  8.88  9.18  13.34 M6.7 
1.4687 0.0850 0.130 0.837 2698 5.140 30.49 20.65 18.01 18.06 16.38 14.95 12.88 10.35  9.73  9.41  9.04  8.86  9.15  13.38 M6.6 
1.4759 0.0860 0.131 0.837 2716 5.139 30.50 20.47 17.87 17.92 16.26 14.84 12.79 10.31  9.69  9.37  9.01  8.83  9.11  13.44 M6.6 
1.4832 0.0870 0.132 0.839 2729 5.138 30.52 20.34 17.78 17.83 16.17 14.76 12.73 10.27  9.66  9.34  8.98  8.81  9.08  13.48 M6.5 
1.4906 0.0880 0.133 0.838 2742 5.137 30.54 20.21 17.68 17.73 16.08 14.68 12.67 10.24  9.63  9.31  8.95  8.78  9.05  13.52 M6.5 
1.4982 0.0890 0.134 0.842 2754 5.136 30.55 20.08 17.59 17.63 15.99 14.61 12.61 10.21  9.60  9.28  8.93  8.76  9.02  13.56 M6.4 
1.5058 0.0900 0.135 0.839 2767 5.134 30.56 19.94 17.49 17.54 15.90 14.53 12.55 10.18  9.57  9.25  8.90  8.73  8.99  13.60 M6.4 
1.5136 0.0910 0.135 0.840 2780 5.133 30.58 19.83 17.41 17.45 15.83 14.47 12.50 10.16  9.55  9.24  8.89  8.72  8.98  13.64 M6.4 
1.5215 0.0920 0.136 0.839 2793 5.132 30.59 19.70 17.31 17.36 15.74 14.39 12.44 10.13  9.52  9.21  8.86  8.70  8.95  13.69 M6.3 
1.5294 0.0930 0.137 0.837 2805 5.130 30.61 19.57 17.22 17.26 15.65 14.31 12.38 10.10  9.49  9.18  8.84  8.68  8.92  13.73 M6.3 
1.5373 0.0940 0.138 0.837 2818 5.129 30.62 19.45 17.13 17.17 15.57 14.24 12.33 10.07  9.46  9.15  8.81  8.65  8.89  13.77 M6.2 
1.5454 0.0950 0.139 0.837 2825 5.127 30.63 19.37 17.07 17.12 15.52 14.19 12.29 10.05  9.44  9.13  8.79  8.63  8.87  13.79 M6.2 
1.5534 0.0960 0.140 0.839 2838 5.126 30.64 19.25 16.98 17.03 15.43 14.12 12.23 10.02  9.41  9.10  8.77  8.61  8.84  13.84 M6.2 
1.5615 0.0970 0.141 0.837 2844 5.125 30.66 19.18 16.93 16.97 15.38 14.07 12.19  9.99  9.39  9.08  8.75  8.59  8.82  13.86 M6.1 
1.5697 0.0980 0.142 0.839 2858 5.123 30.67 19.06 16.84 16.88 15.30 14.00 12.14  9.96  9.36  9.05  8.72  8.57  8.80  13.91 M6.1 
1.5779 0.0990 0.143 0.838 2864 5.122 30.68 18.99 16.78 16.83 15.25 13.95 12.10  9.94  9.34  9.02  8.70  8.55  8.77  13.93 M6.1 
1.5862 0.1000 0.144 0.836 2877 5.120 30.69 18.86 16.69 16.73 15.16 13.88 12.04  9.91  9.31  9.00  8.68  8.52  8.75  13.98 M6.0 
1.5945 0.1010 0.145 0.837 2884 5.119 30.70 18.79 16.64 16.68 15.11 13.83 12.00  9.89  9.29  8.97  8.66  8.51  8.72  14.01 M6.0 
1.6029 0.1020 0.146 0.833 2897 5.117 30.71 18.67 16.54 16.59 15.03 13.76 11.95  9.86  9.26  8.95  8.63  8.48  8.70  14.06 M5.9 
1.6112 0.1030 0.147 0.830 2904 5.115 30.72 18.60 16.49 16.53 14.98 13.72 11.91  9.83  9.24  8.92  8.61  8.46  8.68  14.09 M5.9 
1.6196 0.1040 0.148 0.829 2911 5.114 30.74 18.54 16.44 16.48 14.93 13.67 11.88  9.81  9.21  8.90  8.59  8.45  8.65  14.11 M5.9 
1.6280 0.1050 0.149 0.831 2917 5.112 30.75 18.48 16.39 16.43 14.88 13.63 11.84  9.79  9.19  8.88  8.57  8.43  8.63  14.14 M5.9 
1.6363 0.1060 0.150 0.831 2924 5.111 30.76 18.41 16.34 16.38 14.84 13.59 11.81  9.77  9.17  8.86  8.55  8.41  8.61  14.16 M5.8 
1.6447 0.1070 0.151 0.829 2938 5.109 30.77 18.30 16.26 16.30 14.76 13.52 11.76  9.74  9.14  8.83  8.53  8.39  8.59  14.22 M5.8 
1.6531 0.1080 0.152 0.831 2944 5.108 30.78 18.24 16.21 16.25 14.71 13.48 11.72  9.72  9.12  8.81  8.51  8.37  8.57  14.24 M5.8 
1.6614 0.1090 0.153 0.827 2951 5.106 30.79 18.17 16.16 16.20 14.66 13.44 11.69  9.70  9.10  8.79  8.49  8.35  8.55  14.27 M5.7 
1.6698 0.1100 0.154 0.825 2958 5.104 30.80 18.11 16.11 16.15 14.62 13.39 11.66  9.67  9.08  8.77  8.47  8.33  8.53  14.30 M5.7 
1.6782 0.1110 0.155 0.827 2965 5.103 30.81 18.04 16.06 16.10 14.57 13.35 11.62  9.65  9.06  8.75  8.45  8.31  8.51  14.33 M5.7 
1.6866 0.1120 0.156 0.829 2972 5.101 30.82 17.98 16.01 16.05 14.52 13.31 11.59  9.63  9.04  8.73  8.43  8.29  8.49  14.36 M5.6 
1.6950 0.1130 0.157 0.825 2979 5.100 30.82 17.92 15.96 16.00 14.48 13.27 11.55  9.61  9.02  8.71  8.41  8.28  8.47  14.39 M5.6 
1.7034 0.1140 0.158 0.826 2985 5.098 30.83 17.85 15.91 15.95 14.43 13.23 11.52  9.59  9.00  8.69  8.39  8.26  8.45  14.42 M5.6 
1.7118 0.1150 0.159 0.824 2992 5.097 30.84 17.79 15.86 15.90 14.38 13.18 11.49  9.57  8.98  8.67  8.38  8.24  8.43  14.45 M5.5 
1.7203 0.1160 0.160 0.823 2999 5.095 30.85 17.72 15.81 15.85 14.34 13.14 11.45  9.55  8.95  8.65  8.36  8.22  8.41  14.48 M5.5 
1.7287 0.1170 0.161 0.823 3006 5.094 30.86 17.67 15.76 15.80 14.29 13.10 11.42  9.53  8.93  8.63  8.34  8.21  8.39  14.51 M5.5 
1.7371 0.1180 0.162 0.825 3006 5.092 30.87 17.65 15.75 15.79 14.28 13.09 11.41  9.51  8.92  8.61  8.33  8.19  8.37  14.51 M5.5 
1.7455 0.1190 0.163 0.822 3013 5.090 30.88 17.59 15.70 15.74 14.23 13.05 11.38  9.49  8.90  8.59  8.31  8.17  8.36  14.54 M5.5 
1.7538 0.1200 0.164 0.822 3020 5.089 30.89 17.54 15.65 15.69 14.19 13.01 11.35  9.47  8.88  8.57  8.29  8.16  8.34  14.57 M5.4 
1.7621 0.1210 0.165 0.824 3027 5.087 30.89 17.48 15.61 15.65 14.15 12.97 11.32  9.45  8.86  8.55  8.27  8.14  8.32  14.60 M5.4 
1.7703 0.1220 0.166 0.828 3034 5.086 30.90 17.42 15.56 15.60 14.10 12.93 11.28  9.43  8.84  8.54  8.25  8.12  8.30  14.63 M5.4 
1.7786 0.1230 0.167 0.827 3034 5.084 30.91 17.41 15.55 15.59 14.09 12.92 11.27  9.42  8.83  8.52  8.24  8.11  8.29  14.63 M5.4 
1.7868 0.1240 0.168 0.829 3041 5.083 30.92 17.35 15.50 15.54 14.05 12.88 11.24  9.40  8.81  8.50  8.22  8.09  8.27  14.66 M5.3 
1.7950 0.1250 0.169 0.824 3048 5.081 30.93 17.29 15.46 15.50 14.00 12.84 11.21  9.38  8.79  8.48  8.20  8.08  8.25  14.69 M5.3 
1.8032 0.1260 0.169 0.817 3048 5.080 30.93 17.29 15.46 15.49 14.00 12.84 11.21  9.38  8.79  8.48  8.20  8.08  8.25  14.69 M5.3 
1.8113 0.1270 0.170 0.816 3055 5.078 30.94 17.23 15.41 15.45 13.96 12.80 11.18  9.35  8.77  8.46  8.19  8.06  8.23  14.73 M5.3 
1.8195 0.1280 0.171 0.818 3062 5.077 30.95 17.17 15.36 15.40 13.92 12.76 11.15  9.33  8.75  8.44  8.17  8.04  8.21  14.76 M5.2 
1.8276 0.1290 0.172 0.819 3062 5.076 30.96 17.16 15.35 15.39 13.91 12.75 11.14  9.32  8.73  8.43  8.16  8.03  8.20  14.76 M5.2 
1.8356 0.1300 0.173 0.821 3069 5.074 30.96 17.10 15.31 15.34 13.86 12.71 11.10  9.30  8.71  8.41  8.14  8.01  8.18  14.79 M5.2 
1.8437 0.1310 0.174 0.818 3076 5.073 30.97 17.05 15.26 15.30 13.82 12.67 11.07  9.28  8.69  8.39  8.12  8.00  8.16  14.83 M5.2 
1.8517 0.1320 0.175 0.812 3076 5.071 30.98 17.03 15.25 15.28 13.81 12.66 11.06  9.27  8.68  8.38  8.11  7.98  8.15  14.83 M5.2 
1.8596 0.1330 0.176 0.812 3083 5.070 30.98 16.98 15.20 15.24 13.76 12.62 11.03  9.25  8.66  8.36  8.09  7.97  8.13  14.86 M5.1 
1.8675 0.1340 0.177 0.815 3090 5.069 30.99 16.92 15.16 15.19 13.72 12.58 11.00  9.23  8.64  8.34  8.07  7.95  8.11  14.90 M5.1 
1.8753 0.1350 0.178 0.817 3090 5.067 31.00 16.90 15.14 15.18 13.71 12.57 10.99  9.22  8.63  8.33  8.06  7.94  8.10  14.90 M5.1 
1.8830 0.1360 0.179 0.818 3097 5.066 31.01 16.85 15.10 15.13 13.67 12.53 10.96  9.20  8.61  8.31  8.04  7.92  8.08  14.93 M5.1 
1.8906 0.1370 0.180 0.811 3097 5.065 31.01 16.84 15.08 15.12 13.65 12.52 10.95  9.19  8.60  8.30  8.03  7.91  8.07  14.93 M5.1 
1.8980 0.1380 0.181 0.810 3105 5.063 31.02 16.78 15.04 15.08 13.61 12.48 10.92  9.17  8.58  8.28  8.02  7.89  8.05  14.97 M5.0 
1.9055 0.1390 0.182 0.815 3112 5.062 31.03 16.72 15.00 15.03 13.57 12.45 10.89  9.15  8.56  8.26  8.00  7.88  8.04  15.00 M5.0 
1.9130 0.1400 0.183 0.762 3112 5.061 31.04 16.71 14.98 15.02 13.56 12.43 10.87  9.13  8.55  8.25  7.99  7.87  8.02  15.00 M5.0 
1.9204 0.1410 0.184 0.762 3119 5.060 31.04 16.66 14.94 14.98 13.52 12.40 10.85  9.12  8.53  8.23  7.97  7.85  8.01  15.04 M5.0 
1.9278 0.1420 0.184 0.761 3126 5.058 31.05 16.61 14.91 14.94 13.49 12.37 10.83  9.11  8.53  8.23  7.97  7.85  8.00  15.08 M4.9 
1.9352 0.1430 0.185 0.756 3126 5.057 31.06 16.60 14.90 14.93 13.47 12.36 10.82  9.10  8.51  8.22  7.95  7.84  7.99  15.07 M4.9 
1.9425 0.1440 0.186 0.761 3133 5.056 31.06 16.55 14.85 14.89 13.43 12.32 10.79  9.08  8.50  8.20  7.94  7.82  7.97  15.11 M4.9 
1.9498 0.1450 0.187 0.761 3141 5.055 31.07 16.49 14.81 14.84 13.39 12.29 10.76  9.06  8.48  8.18  7.92  7.80  7.96  15.15 M4.8 
1.9572 0.1460 0.188 0.760 3141 5.054 31.08 16.48 14.80 14.83 13.38 12.27 10.75  9.05  8.47  8.17  7.91  7.79  7.94  15.15 M4.9 
1.9644 0.1470 0.189 0.756 3148 5.053 31.08 16.42 14.75 14.79 13.34 12.24 10.72  9.03  8.45  8.15  7.89  7.78  7.93  15.19 M4.8 
1.9716 0.1480 0.190 0.755 3155 5.051 31.09 16.37 14.71 14.74 13.30 12.20 10.69  9.01  8.43  8.13  7.88  7.76  7.91  15.23 M4.8 
1.9789 0.1490 0.191 0.760 3155 5.050 31.09 16.36 14.70 14.73 13.29 12.19 10.68  9.00  8.42  8.12  7.86  7.75  7.90  15.23 M4.8 
1.9861 0.1500 0.192 0.763 3162 5.049 31.10 16.30 14.65 14.69 13.24 12.15 10.65  8.98  8.40  8.10  7.85  7.74  7.88  15.27 M4.7 
1.9933 0.1510 0.192 0.758 3162 5.048 31.11 16.30 14.65 14.69 13.24 12.15 10.65  8.98  8.40  8.10  7.85  7.74  7.88  15.27 M4.7 
2.0004 0.1520 0.193 0.755 3170 5.047 31.11 16.25 14.61 14.64 13.20 12.12 10.62  8.96  8.38  8.09  7.83  7.72  7.86  15.31 M4.7 
2.0076 0.1530 0.194 0.755 3170 5.046 31.12 16.23 14.60 14.63 13.19 12.10 10.61  8.95  8.37  8.08  7.82  7.71  7.85  15.31 M4.7 
2.0147 0.1540 0.195 0.760 3177 5.045 31.13 16.18 14.55 14.59 13.15 12.07 10.58  8.93  8.35  8.06  7.81  7.69  7.84  15.35 M4.7 
2.0218 0.1550 0.196 0.760 3184 5.043 31.13 16.13 14.51 14.55 13.11 12.03 10.55  8.91  8.33  8.04  7.79  7.68  7.82  15.39 M4.6 
2.0289 0.1560 0.197 0.757 3184 5.042 31.14 16.11 14.50 14.53 13.10 12.02 10.54  8.90  8.32  8.03  7.78  7.67  7.81  15.39 M4.6 
2.0360 0.1570 0.198 0.752 3192 5.041 31.14 16.06 14.45 14.49 13.06 11.98 10.51  8.88  8.31  8.01  7.76  7.65  7.79  15.43 M4.6 
2.0432 0.1580 0.199 0.757 3192 5.040 31.15 16.05 14.44 14.48 13.05 11.97 10.50  8.87  8.29  8.00  7.75  7.64  7.78  15.43 M4.6 
2.0504 0.1590 0.200 0.758 3199 5.039 31.16 15.99 14.40 14.44 13.01 11.93 10.48  8.85  8.28  7.98  7.74  7.63  7.77  15.48 M4.5 
2.0578 0.1600 0.201 0.754 3199 5.038 31.16 15.98 14.39 14.42 12.99 11.92 10.46  8.84  8.27  7.97  7.72  7.62  7.75  15.48 M4.5 
2.0652 0.1610 0.201 0.753 3206 5.036 31.17 15.94 14.36 14.39 12.97 11.90 10.45  8.84  8.26  7.97  7.72  7.61  7.75  15.51 M4.5 
2.0725 0.1620 0.202 0.753 3206 5.035 31.17 15.93 14.35 14.38 12.96 11.89 10.44  8.82  8.25  7.96  7.71  7.60  7.74  15.51 M4.5 
2.0798 0.1630 0.203 0.756 3206 5.034 31.18 15.92 14.34 14.37 12.95 11.88 10.43  8.81  8.24  7.95  7.70  7.59  7.73  15.51 M4.5 
2.0871 0.1640 0.204 0.756 3214 5.033 31.18 15.88 14.30 14.33 12.91 11.85 10.40  8.80  8.22  7.93  7.68  7.58  7.71  15.55 M4.4 
2.0943 0.1650 0.205 0.755 3214 5.032 31.19 15.86 14.29 14.32 12.90 11.84 10.39  8.78  8.21  7.92  7.67  7.57  7.70  15.55 M4.4 
2.1015 0.1660 0.206 0.752 3214 5.031 31.20 15.85 14.28 14.31 12.89 11.83 10.38  8.77  8.20  7.91  7.66  7.56  7.69  15.55 M4.4 
2.1087 0.1670 0.207 0.752 3221 5.030 31.20 15.81 14.24 14.27 12.85 11.79 10.35  8.76  8.18  7.89  7.65  7.54  7.68  15.59 M4.4 
2.1159 0.1680 0.208 0.753 3221 5.028 31.20 15.79 14.23 14.26 12.84 11.78 10.34  8.75  8.17  7.88  7.64  7.53  7.67  15.59 M4.4 
2.1229 0.1690 0.209 0.754 3221 5.027 31.21 15.78 14.22 14.25 12.83 11.77 10.33  8.74  8.16  7.87  7.63  7.52  7.66  15.59 M4.4 
2.1301 0.1700 0.209 0.752 3228 5.026 31.21 15.75 14.19 14.22 12.81 11.75 10.32  8.73  8.15  7.86  7.62  7.52  7.65  15.62 M4.4 
2.1371 0.1710 0.210 0.750 3228 5.025 31.22 15.74 14.18 14.21 12.80 11.74 10.31  8.72  8.14  7.85  7.61  7.51  7.64  15.62 M4.4 
2.1442 0.1720 0.211 0.751 3228 5.024 31.22 15.73 14.17 14.20 12.79 11.73 10.30  8.71  8.13  7.84  7.60  7.50  7.63  15.62 M4.4 
2.1512 0.1730 0.212 0.752 3236 5.023 31.23 15.68 14.13 14.16 12.75 11.70 10.27  8.69  8.12  7.83  7.58  7.48  7.62  15.66 M4.3 
2.1582 0.1740 0.213 0.751 3236 5.022 31.23 15.67 14.12 14.15 12.74 11.69 10.26  8.68  8.10  7.82  7.57  7.47  7.61  15.66 M4.3 
2.1652 0.1750 0.214 0.748 3236 5.021 31.24 15.66 14.11 14.14 12.73 11.68 10.25  8.67  8.09  7.81  7.56  7.46  7.59  15.66 M4.3 
2.1721 0.1760 0.215 0.748 3243 5.020 31.24 15.61 14.07 14.10 12.69 11.65 10.23  8.65  8.08  7.79  7.55  7.45  7.58  15.70 M4.3 
2.1790 0.1770 0.216 0.761 3243 5.019 31.25 15.60 14.06 14.09 12.68 11.64 10.22  8.64  8.07  7.78  7.54  7.44  7.57  15.70 M4.3 
2.1859 0.1780 0.216 0.758 3243 5.018 31.25 15.60 14.06 14.09 12.68 11.64 10.22  8.64  8.07  7.78  7.54  7.44  7.57  15.70 M4.3 
2.1928 0.1790 0.217 0.754 3251 5.017 31.26 15.56 14.02 14.05 12.65 11.60 10.19  8.62  8.05  7.76  7.52  7.42  7.56  15.74 M4.3 
2.1996 0.1800 0.218 0.759 3251 5.015 31.26 15.55 14.01 14.04 12.64 11.59 10.18  8.61  8.04  7.75  7.51  7.41  7.55  15.74 M4.3 
2.2064 0.1810 0.219 0.760 3251 5.014 31.27 15.53 14.00 14.03 12.63 11.58 10.17  8.60  8.03  7.74  7.50  7.40  7.54  15.74 M4.3 
2.2132 0.1820 0.220 0.755 3258 5.013 31.27 15.49 13.96 13.99 12.59 11.55 10.15  8.59  8.01  7.73  7.49  7.39  7.52  15.78 M4.2 
2.2198 0.1830 0.221 0.753 3258 5.012 31.28 15.48 13.95 13.98 12.58 11.54 10.14  8.58  8.00  7.72  7.48  7.38  7.51  15.78 M4.2 
2.2264 0.1840 0.222 0.755 3258 5.011 31.28 15.47 13.94 13.97 12.57 11.53 10.13  8.57  7.99  7.71  7.47  7.37  7.50  15.78 M4.2 
2.2329 0.1850 0.222 0.759 3258 5.011 31.29 15.47 13.94 13.97 12.57 11.53 10.13  8.57  7.99  7.71  7.47  7.37  7.50  15.78 M4.2 
2.2393 0.1860 0.223 0.752 3266 5.010 31.29 15.42 13.90 13.94 12.54 11.50 10.10  8.55  7.98  7.69  7.46  7.36  7.49  15.82 M4.2 
2.2453 0.1870 0.224 0.750 3266 5.009 31.29 15.41 13.89 13.93 12.53 11.49 10.09  8.54  7.97  7.68  7.45  7.35  7.48  15.82 M4.2 
2.2512 0.1880 0.225 0.755 3266 5.008 31.30 15.40 13.88 13.92 12.52 11.48 10.08  8.53  7.96  7.67  7.44  7.34  7.47  15.82 M4.2 
2.2566 0.1890 0.226 0.755 3273 5.007 31.30 15.36 13.84 13.88 12.48 11.45 10.06  8.51  7.94  7.66  7.42  7.32  7.45  15.86 M4.1 
2.2615 0.1900 0.226 0.749 3273 5.007 31.31 15.36 13.84 13.88 12.48 11.45 10.06  8.51  7.94  7.66  7.42  7.32  7.45  15.86 M4.1 
2.2657 0.1910 0.227 0.752 3273 5.006 31.31 15.35 13.83 13.87 12.47 11.44 10.05  8.50  7.93  7.65  7.41  7.31  7.44  15.86 M4.1 
2.2690 0.1920 0.228 0.749 3273 5.006 31.31 15.34 13.82 13.86 12.46 11.43 10.04  8.49  7.92  7.64  7.40  7.30  7.43  15.86 M4.1 
2.2711 0.1930 0.228 0.753 3281 5.007 31.32 15.30 13.79 13.83 12.44 11.41 10.02  8.48  7.91  7.63  7.40  7.30  7.43  15.90 M4.1 
2.2720 0.1940 0.229 0.750 3281 5.007 31.32 15.29 13.79 13.82 12.43 11.40 10.01  8.48  7.90  7.62  7.39  7.29  7.42  15.90 M4.1 
2.2714 0.1950 0.229 0.750 3281 5.008 31.32 15.29 13.79 13.82 12.43 11.40 10.01  8.48  7.90  7.62  7.39  7.29  7.42  15.90 M4.1 
2.2689 0.1960 0.229 0.749 3281 5.009 31.32 15.29 13.79 13.82 12.43 11.40 10.01  8.48  7.90  7.62  7.39  7.29  7.42  15.90 M4.1 
2.2647 0.1970 0.229 0.749 3289 5.011 31.33 15.26 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.1 
2.2586 0.1980 0.229 0.751 3289 5.013 31.33 15.26 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.1 
2.2505 0.1990 0.229 0.749 3289 5.016 31.33 15.26 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.1 
2.2406 0.2000 0.229 0.752 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.2422 0.2000 0.229 0.747 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.2432 0.2000 0.229 0.745 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.2442 0.2000 0.229 0.749 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.2452 0.2000 0.229 0.746 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.2462 0.2000 0.229 0.743 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.2472 0.2000 0.229 0.744 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.2482 0.2000 0.229 0.746 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.2492 0.2000 0.229 0.741 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.2502 0.2000 0.229 0.743 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.2512 0.2000 0.229 0.741 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.2522 0.2000 0.229 0.738 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.2532 0.2000 0.229 0.739 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.2542 0.2000 0.229 0.741 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.2552 0.2000 0.229 0.735 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.2562 0.2000 0.229 0.733 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.2572 0.2000 0.229 0.730 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.2582 0.2000 0.229 0.734 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.2592 0.2000 0.229 0.729 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.2602 0.2000 0.229 0.730 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.2612 0.2000 0.229 0.730 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.2622 0.2000 0.229 0.724 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.2632 0.2000 0.229 0.726 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.2642 0.2000 0.229 0.727 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.2652 0.2000 0.229 0.723 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.2662 0.2000 0.229 0.721 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.2672 0.2000 0.229 0.723 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.2682 0.2000 0.229 0.721 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.2692 0.2000 0.229 0.719 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.2702 0.2000 0.229 0.722 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.2712 0.2000 0.229 0.715 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.2722 0.2000 0.229 0.719 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.2732 0.2000 0.229 0.715 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.2742 0.2000 0.229 0.717 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.2752 0.2000 0.229 0.711 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.2762 0.2000 0.229 0.709 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.2772 0.2000 0.229 0.716 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.2782 0.2000 0.229 0.712 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.2792 0.2000 0.229 0.710 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.2802 0.2000 0.229 0.710 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.2812 0.2000 0.229 0.700 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.2822 0.2000 0.229 0.705 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.2832 0.2000 0.229 0.699 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.2842 0.2000 0.229 0.701 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.2852 0.2000 0.229 0.698 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.2862 0.2000 0.229 0.703 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.2872 0.2000 0.229 0.701 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.2882 0.2000 0.229 0.697 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.2892 0.2000 0.229 0.699 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.2902 0.2000 0.229 0.697 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.2912 0.2000 0.229 0.699 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.2922 0.2000 0.229 0.695 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.2932 0.2000 0.229 0.692 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.2942 0.2000 0.229 0.700 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.2952 0.2000 0.229 0.689 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.2962 0.2000 0.229 0.695 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.2972 0.2000 0.229 0.693 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.2982 0.2000 0.229 0.688 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.2992 0.2000 0.229 0.696 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3002 0.2000 0.229 0.687 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3012 0.2000 0.229 0.690 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3022 0.2000 0.229 0.688 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3032 0.2000 0.229 0.687 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3042 0.2000 0.229 0.689 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3052 0.2000 0.229 0.682 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3062 0.2000 0.229 0.690 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3072 0.2000 0.229 0.680 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3082 0.2000 0.229 0.686 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3092 0.2000 0.229 0.680 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3102 0.2000 0.229 0.683 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3112 0.2000 0.229 0.679 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3122 0.2000 0.229 0.683 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3132 0.2000 0.229 0.677 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3142 0.2000 0.229 0.680 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3152 0.2000 0.229 0.678 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3162 0.2000 0.229 0.677 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3172 0.2000 0.229 0.677 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3182 0.2000 0.229 0.682 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3192 0.2000 0.229 0.674 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3202 0.2000 0.229 0.683 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3212 0.2000 0.229 0.677 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3222 0.2000 0.229 0.685 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3232 0.2000 0.229 0.676 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3242 0.2000 0.229 0.685 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3252 0.2000 0.229 0.678 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3262 0.2000 0.229 0.678 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3272 0.2000 0.229 0.676 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3282 0.2000 0.229 0.676 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3292 0.2000 0.229 0.677 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3302 0.2000 0.229 0.685 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3312 0.2000 0.229 0.660 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3322 0.2000 0.229 0.678 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3332 0.2000 0.229 0.666 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3342 0.2000 0.229 0.671 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3352 0.2000 0.229 0.667 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3362 0.2000 0.229 0.662 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3372 0.2000 0.229 0.672 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3382 0.2000 0.229 0.654 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3392 0.2000 0.229 0.660 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3402 0.2000 0.229 0.663 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3412 0.2000 0.229 0.652 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3422 0.2000 0.229 0.667 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3432 0.2000 0.229 0.644 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3442 0.2000 0.229 0.661 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3452 0.2000 0.229 0.658 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3462 0.2000 0.229 0.647 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3472 0.2000 0.229 0.657 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3482 0.2000 0.229 0.650 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3492 0.2000 0.229 0.650 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3502 0.2000 0.229 0.657 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3512 0.2000 0.229 0.642 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3522 0.2000 0.229 0.646 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3532 0.2000 0.229 0.649 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3542 0.2000 0.229 0.642 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3552 0.2000 0.229 0.653 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3562 0.2000 0.229 0.651 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3572 0.2000 0.229 0.633 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3582 0.2000 0.229 0.650 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3592 0.2000 0.229 0.641 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3602 0.2000 0.229 0.645 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3612 0.2000 0.229 0.636 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3622 0.2000 0.229 0.650 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3632 0.2000 0.229 0.633 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3642 0.2000 0.229 0.638 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3652 0.2000 0.229 0.639 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3662 0.2000 0.229 0.640 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3672 0.2000 0.229 0.635 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3682 0.2000 0.229 0.647 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3692 0.2000 0.229 0.633 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3702 0.2000 0.229 0.651 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3712 0.2000 0.229 0.639 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3722 0.2000 0.229 0.628 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3732 0.2000 0.229 0.655 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3742 0.2000 0.229 0.640 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3752 0.2000 0.229 0.638 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3762 0.2000 0.229 0.648 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3772 0.2000 0.229 0.629 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3782 0.2000 0.229 0.637 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3792 0.2000 0.229 0.650 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3802 0.2000 0.229 0.632 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3812 0.2000 0.229 0.636 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3822 0.2000 0.229 0.630 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3832 0.2000 0.229 0.646 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3842 0.2000 0.229 0.645 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3852 0.2000 0.229 0.629 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3862 0.2000 0.229 0.638 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3872 0.2000 0.229 0.636 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3882 0.2000 0.229 0.644 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3892 0.2000 0.229 0.631 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3902 0.2000 0.229 0.632 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3912 0.2000 0.229 0.640 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3922 0.2000 0.229 0.635 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3932 0.2000 0.229 0.640 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3942 0.2000 0.229 0.636 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3952 0.2000 0.229 0.629 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3962 0.2000 0.229 0.656 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3972 0.2000 0.229 0.636 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3982 0.2000 0.229 0.635 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.3992 0.2000 0.229 0.639 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4002 0.2000 0.229 0.647 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4012 0.2000 0.229 0.618 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4022 0.2000 0.229 0.619 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4032 0.2000 0.229 0.633 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4042 0.2000 0.229 0.636 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4052 0.2000 0.229 0.626 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4062 0.2000 0.229 0.665 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4072 0.2000 0.229 0.643 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4082 0.2000 0.229 0.651 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4092 0.2000 0.229 0.642 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4102 0.2000 0.229 0.633 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4112 0.2000 0.229 0.654 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4122 0.2000 0.229 0.618 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4132 0.2000 0.229 0.642 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4142 0.2000 0.229 0.646 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4152 0.2000 0.229 0.631 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4162 0.2000 0.229 0.632 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4172 0.2000 0.229 0.638 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4182 0.2000 0.229 0.633 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4192 0.2000 0.229 0.647 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4202 0.2000 0.229 0.629 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4212 0.2000 0.229 0.629 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4222 0.2000 0.229 0.630 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4232 0.2000 0.229 0.628 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4242 0.2000 0.229 0.630 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4252 0.2000 0.229 0.628 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4262 0.2000 0.229 0.633 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4272 0.2000 0.229 0.628 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4282 0.2000 0.229 0.627 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4292 0.2000 0.229 0.626 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4302 0.2000 0.229 0.617 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4312 0.2000 0.229 0.629 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4322 0.2000 0.229 0.626 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4332 0.2000 0.229 0.624 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4342 0.2000 0.229 0.633 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4352 0.2000 0.229 0.636 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4362 0.2000 0.229 0.627 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4372 0.2000 0.229 0.618 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4382 0.2000 0.229 0.636 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4392 0.2000 0.229 0.631 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4402 0.2000 0.229 0.619 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4412 0.2000 0.229 0.617 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4422 0.2000 0.229 0.628 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4432 0.2000 0.229 0.615 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4442 0.2000 0.229 0.622 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4452 0.2000 0.229 0.619 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4462 0.2000 0.229 0.612 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4472 0.2000 0.229 0.627 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4482 0.2000 0.229 0.610 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4492 0.2000 0.229 0.614 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4502 0.2000 0.229 0.638 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4512 0.2000 0.229 0.613 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4522 0.2000 0.229 0.624 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4532 0.2000 0.229 0.621 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4542 0.2000 0.229 0.617 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4552 0.2000 0.229 0.623 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4562 0.2000 0.229 0.615 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4572 0.2000 0.229 0.619 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4582 0.2000 0.229 0.617 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4592 0.2000 0.229 0.618 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4602 0.2000 0.229 0.620 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4612 0.2000 0.229 0.617 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4622 0.2000 0.229 0.615 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4632 0.2000 0.229 0.617 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4642 0.2000 0.229 0.617 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4652 0.2000 0.229 0.616 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4662 0.2000 0.229 0.616 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4672 0.2000 0.229 0.617 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4682 0.2000 0.229 0.615 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4692 0.2000 0.229 0.617 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4702 0.2000 0.229 0.618 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4712 0.2000 0.229 0.607 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4722 0.2000 0.229 0.615 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4732 0.2000 0.229 0.612 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4742 0.2000 0.229 0.613 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4752 0.2000 0.229 0.614 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4762 0.2000 0.229 0.616 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4772 0.2000 0.229 0.614 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4782 0.2000 0.229 0.614 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4792 0.2000 0.229 0.616 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4802 0.2000 0.229 0.614 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4812 0.2000 0.229 0.620 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4822 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4832 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4842 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4852 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4862 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4872 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4882 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4892 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4902 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4912 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4922 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4932 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4942 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4952 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4962 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4972 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4982 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.4992 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5002 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5012 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5022 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5032 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5042 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5052 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5062 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5072 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5082 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5092 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5102 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5112 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5122 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5132 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5142 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5152 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5162 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5172 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5182 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5192 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5202 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5212 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5222 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5232 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5242 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5252 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5262 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5272 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5282 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5292 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5302 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5312 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5322 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5332 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5342 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5352 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5362 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5372 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5382 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5392 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5402 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5412 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5422 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5432 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5442 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5452 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5462 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5472 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5482 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5492 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5502 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5512 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5522 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5532 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5542 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5552 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5562 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5572 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5582 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5592 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5602 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5612 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5622 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5632 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5642 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5652 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5662 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5672 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5682 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5692 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5702 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5712 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5722 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5732 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5742 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5752 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5762 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5772 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5782 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5792 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5802 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5812 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5822 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5832 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5842 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5852 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5862 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5872 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5882 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5892 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5902 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5912 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5922 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5932 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5942 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5952 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5962 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5972 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5982 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.5992 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6002 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6012 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6022 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6032 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6042 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6052 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6062 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6072 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6082 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6092 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6102 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6112 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6122 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6132 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6142 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6152 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6162 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6172 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6182 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6192 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6202 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6212 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6222 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6232 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6242 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6252 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6262 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6272 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6282 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6292 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6302 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6312 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6322 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6332 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6342 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6352 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6362 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6372 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6382 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6392 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6402 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6412 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6422 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6432 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6442 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6452 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6462 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6472 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6482 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6492 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6502 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6512 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6522 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6532 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6542 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6552 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6562 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6572 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6582 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6592 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6602 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6612 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6622 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6632 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6642 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6652 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6662 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6672 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6682 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6692 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6702 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6712 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6722 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6732 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6742 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6752 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6762 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6772 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6782 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6792 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6802 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6812 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6822 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6832 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6842 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6852 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6862 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6872 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6882 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6892 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6902 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6912 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6922 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6932 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6942 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6952 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6962 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6972 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6982 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.6992 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7002 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7012 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7022 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7032 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7042 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7052 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7062 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7072 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7082 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7092 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7102 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7112 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7122 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7132 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7142 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7152 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7162 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7172 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7182 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7192 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7202 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7212 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7222 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7232 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7242 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7252 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7262 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7272 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7282 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7292 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7302 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7312 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7322 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7332 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7342 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7352 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7362 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7372 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7382 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7392 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7402 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7412 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7422 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7432 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7442 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7452 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7462 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7472 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7482 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7492 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7502 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7512 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7522 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7532 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7542 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7552 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7562 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7572 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7582 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7592 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7602 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7612 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7622 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7632 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7642 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7652 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7662 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7672 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7682 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7692 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7702 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7712 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7722 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7732 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7742 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7752 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7762 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7772 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7782 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7792 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7802 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7812 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7822 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7832 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7842 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7852 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7862 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7872 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7882 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7892 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7902 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7912 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7922 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7932 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7942 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7952 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7962 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7972 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7982 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.7992 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8002 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8012 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8022 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8032 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8042 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8052 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8062 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8072 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8082 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8092 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8102 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8112 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8122 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8132 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8142 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8152 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8162 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8172 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8182 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8192 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8202 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8212 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8222 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8232 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8242 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8252 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8262 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8272 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8282 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8292 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8302 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8312 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8322 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8332 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8342 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8352 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8362 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8372 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8382 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8392 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8402 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8412 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8422 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8432 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8442 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8452 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8462 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8472 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8482 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8492 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8502 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8512 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8522 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8532 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8542 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8552 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8562 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8572 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8582 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8592 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8602 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8612 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8622 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8632 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8642 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8652 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8662 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8672 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8682 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8692 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8702 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8712 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8722 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8732 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8742 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8752 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8762 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8772 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8782 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8792 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8802 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8812 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8822 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8832 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8842 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8852 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8862 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8872 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8882 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8892 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8902 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8912 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8922 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8932 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8942 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8952 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8962 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8972 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8982 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.8992 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9002 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9012 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9022 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9032 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9042 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9052 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9062 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9072 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9082 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9092 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9102 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9112 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9122 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9132 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9142 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9152 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9162 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9172 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9182 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9192 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9202 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9212 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9222 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9232 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9242 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9252 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9262 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9272 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9282 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9292 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9302 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9312 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9322 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9332 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9342 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9352 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9362 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9372 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9382 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9392 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9402 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9412 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9422 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9432 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9442 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9452 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9462 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9472 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9482 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9492 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9502 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9512 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9522 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9532 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9542 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9552 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9562 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9572 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9582 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9592 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9602 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9612 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9622 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9632 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9642 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9652 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9662 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9672 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9682 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9692 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9702 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9712 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9722 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9732 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9742 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9752 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9762 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9772 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9782 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9792 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9802 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9812 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9822 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9832 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9842 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9852 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9862 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9872 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9882 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9892 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9902 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9912 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9922 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9932 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9942 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9952 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9962 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9972 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9982 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
2.9992 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0002 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0012 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0022 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0032 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0042 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0052 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0062 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0072 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0082 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0092 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0102 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0112 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0122 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0132 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0142 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0152 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0162 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0172 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0182 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0192 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0202 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0212 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0222 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0232 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0242 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0252 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0262 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0272 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0282 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0292 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0302 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0312 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0322 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0332 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0342 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0352 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0362 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0372 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0382 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0392 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0402 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0412 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0422 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0432 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0442 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0452 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0462 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0472 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0482 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0492 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0502 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0512 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0522 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0532 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0542 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0552 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0562 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0572 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0582 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0592 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0602 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0612 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0622 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0632 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0642 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0652 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0662 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0672 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0682 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0692 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0702 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0712 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0722 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0732 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0742 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0752 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0762 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0772 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0782 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0792 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0802 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0812 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0822 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0832 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0842 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0852 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0862 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0872 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0882 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0892 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0902 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0912 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0922 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0932 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0942 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0952 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0962 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0972 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0982 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.0992 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1002 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1012 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1022 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1032 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1042 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1052 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1062 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1072 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1082 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1092 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1102 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1112 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1122 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1132 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1142 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1152 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1162 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1172 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1182 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1192 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1202 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1212 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1222 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1232 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1242 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1252 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1262 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1272 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1282 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1292 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1302 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1312 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1322 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1332 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1342 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1352 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1362 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1372 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1382 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1392 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1402 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1412 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1422 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1432 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1442 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1452 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1462 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1472 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1482 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1492 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1502 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1512 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1522 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1532 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1542 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1552 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1562 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1572 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1582 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1592 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1602 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1612 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1622 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1632 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1642 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1652 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1662 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1672 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1682 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1692 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1702 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1712 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1722 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1732 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1742 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1752 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1762 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1772 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1782 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1792 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1802 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1812 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1822 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1832 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1842 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1852 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1862 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1872 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1882 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1892 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1902 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1912 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1922 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1932 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1942 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1952 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1962 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1972 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1982 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.1992 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.2002 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.2012 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.2022 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.2032 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.2042 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.2052 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.2062 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.2072 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.2082 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.2092 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.2102 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.2112 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.2122 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.2132 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.2142 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.2152 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.2162 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.2172 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.2182 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.2192 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.2202 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.2212 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.2222 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.2232 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.2242 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.2252 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.2262 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.2272 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.2282 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.2292 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.2302 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.2312 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.2322 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.2332 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.2342 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.2352 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.2362 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.2372 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.2382 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.2392 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.2402 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.2412 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.2422 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.2432 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.2442 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.2452 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.2462 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.2472 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.2482 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.2492 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.2502 0.2000 0.229 0.770 3289 5.019 31.33 15.27 13.76 13.79 12.40 11.38  9.99  8.47  7.90  7.61  7.38  7.29  7.42  15.95 M4.0 
3.2512 0.2000 0.293 0.770 3296 4.804 31.55 14.62 13.18 13.22 11.87 10.85  9.47  7.92  7.35  7.06  6.84  6.74  6.87  15.83 M4.2 
3.2577 0.2010 0.294 0.770 3304 4.803 31.55 14.58 13.15 13.18 11.84 10.83  9.45  7.91  7.33  7.05  6.83  6.73  6.86  15.87 M4.1 
3.2643 0.2020 0.295 0.770 3304 4.803 31.55 14.58 13.14 13.17 11.83 10.82  9.44  7.90  7.32  7.04  6.82  6.72  6.85  15.87 M4.1 
3.2708 0.2030 0.296 0.770 3304 4.802 31.56 14.57 13.13 13.17 11.83 10.81  9.43  7.89  7.32  7.03  6.81  6.72  6.84  15.87 M4.1 
3.2774 0.2040 0.297 0.770 3304 4.802 31.56 14.56 13.13 13.16 11.82 10.80  9.42  7.88  7.31  7.03  6.80  6.71  6.84  15.87 M4.1 
3.2839 0.2050 0.298 0.770 3311 4.801 31.56 14.52 13.09 13.13 11.79 10.78  9.40  7.87  7.29  7.01  6.79  6.70  6.83  15.91 M4.1 
3.2903 0.2060 0.299 0.770 3311 4.801 31.57 14.52 13.09 13.12 11.78 10.77  9.39  7.86  7.29  7.01  6.78  6.69  6.82  15.91 M4.1 
3.2967 0.2070 0.300 0.770 3311 4.800 31.57 14.51 13.08 13.11 11.77 10.76  9.39  7.85  7.28  7.00  6.78  6.68  6.81  15.91 M4.1 
3.3031 0.2080 0.301 0.770 3311 4.800 31.57 14.50 13.07 13.11 11.77 10.76  9.38  7.85  7.27  6.99  6.77  6.68  6.80  15.91 M4.1 
3.3095 0.2090 0.302 0.770 3311 4.799 31.58 14.50 13.07 13.10 11.76 10.75  9.37  7.84  7.26  6.98  6.76  6.67  6.80  15.91 M4.1 
3.3157 0.2100 0.302 0.770 3319 4.799 31.58 14.47 13.04 13.07 11.74 10.73  9.36  7.83  7.26  6.98  6.76  6.66  6.79  15.94 M4.1 
3.3222 0.2110 0.303 0.770 3319 4.798 31.58 14.46 13.03 13.07 11.73 10.72  9.35  7.82  7.25  6.97  6.75  6.66  6.78  15.94 M4.1 
3.3285 0.2120 0.304 0.770 3319 4.798 31.59 14.45 13.03 13.06 11.72 10.72  9.34  7.82  7.24  6.96  6.74  6.65  6.78  15.94 M4.1 
3.3349 0.2130 0.305 0.770 3319 4.797 31.59 14.44 13.02 13.05 11.72 10.71  9.34  7.81  7.24  6.96  6.74  6.64  6.77  15.94 M4.1 
3.3412 0.2140 0.306 0.770 3319 4.797 31.59 14.44 13.01 13.04 11.71 10.70  9.33  7.80  7.23  6.95  6.73  6.64  6.76  15.94 M4.1 
3.3475 0.2150 0.307 0.770 3319 4.796 31.60 14.43 13.00 13.04 11.70 10.69  9.32  7.80  7.22  6.94  6.72  6.63  6.76  15.94 M4.1 
3.3538 0.2160 0.308 0.770 3327 4.796 31.60 14.40 12.97 13.01 11.67 10.67  9.30  7.78  7.21  6.93  6.71  6.62  6.75  15.98 M4.0 
3.3601 0.2170 0.309 0.770 3327 4.795 31.60 14.39 12.96 13.00 11.66 10.66  9.29  7.77  7.20  6.92  6.70  6.61  6.74  15.98 M4.0 
3.3664 0.2180 0.309 0.770 3327 4.795 31.61 14.39 12.96 13.00 11.66 10.66  9.29  7.77  7.20  6.92  6.70  6.61  6.74  15.98 M4.0 
3.3726 0.2190 0.310 0.770 3327 4.795 31.61 14.38 12.96 12.99 11.66 10.65  9.29  7.77  7.19  6.91  6.70  6.60  6.73  15.98 M4.0 
3.3788 0.2200 0.311 0.770 3327 4.794 31.61 14.37 12.95 12.98 11.65 10.65  9.28  7.76  7.18  6.91  6.69  6.60  6.72  15.98 M4.0 
3.3851 0.2210 0.312 0.770 3334 4.794 31.62 14.34 12.92 12.95 11.62 10.62  9.26  7.75  7.17  6.89  6.68  6.59  6.71  16.01 M4.0 
3.3913 0.2220 0.313 0.770 3334 4.793 31.62 14.33 12.91 12.94 11.61 10.61  9.25  7.74  7.16  6.89  6.67  6.58  6.71  16.01 M4.0 
3.3974 0.2230 0.314 0.770 3334 4.793 31.62 14.32 12.90 12.94 11.61 10.61  9.25  7.73  7.16  6.88  6.66  6.57  6.70  16.01 M4.0 
3.4036 0.2240 0.315 0.770 3334 4.792 31.63 14.32 12.90 12.93 11.60 10.60  9.24  7.72  7.15  6.87  6.66  6.56  6.69  16.01 M4.0 
3.4097 0.2250 0.316 0.770 3334 4.792 31.63 14.31 12.89 12.92 11.59 10.59  9.23  7.72  7.14  6.87  6.65  6.56  6.69  16.01 M4.0 
3.4160 0.2260 0.316 0.770 3342 4.791 31.63 14.28 12.87 12.90 11.57 10.57  9.22  7.71  7.13  6.86  6.64  6.55  6.68  16.05 M3.9 
3.4220 0.2270 0.317 0.770 3342 4.791 31.64 14.27 12.86 12.89 11.56 10.57  9.21  7.70  7.13  6.85  6.64  6.55  6.67  16.05 M3.9 
3.4282 0.2280 0.318 0.770 3342 4.790 31.64 14.27 12.85 12.88 11.56 10.56  9.20  7.70  7.12  6.84  6.63  6.54  6.67  16.05 M4.0 
3.4344 0.2290 0.319 0.770 3342 4.790 31.64 14.26 12.84 12.88 11.55 10.55  9.20  7.69  7.11  6.84  6.62  6.53  6.66  16.05 M4.0 
3.4404 0.2300 0.320 0.770 3342 4.790 31.65 14.25 12.84 12.87 11.54 10.55  9.19  7.68  7.11  6.83  6.62  6.53  6.65  16.05 M4.0 
3.4468 0.2310 0.321 0.770 3350 4.789 31.65 14.22 12.81 12.84 11.51 10.52  9.17  7.67  7.09  6.82  6.60  6.52  6.64  16.09 M3.9 
3.4528 0.2320 0.322 0.770 3350 4.789 31.65 14.21 12.80 12.83 11.51 10.51  9.16  7.66  7.09  6.81  6.60  6.51  6.64  16.09 M3.9 
3.4586 0.2330 0.322 0.770 3350 4.788 31.66 14.21 12.80 12.83 11.51 10.51  9.16  7.66  7.09  6.81  6.60  6.51  6.64  16.09 M3.9 
3.4648 0.2340 0.323 0.770 3350 4.788 31.66 14.20 12.79 12.83 11.50 10.51  9.15  7.65  7.08  6.80  6.59  6.50  6.63  16.09 M3.9 
3.4706 0.2350 0.324 0.770 3350 4.787 31.66 14.20 12.79 12.82 11.49 10.50  9.15  7.65  7.07  6.80  6.58  6.50  6.62  16.09 M3.9 
3.4765 0.2360 0.325 0.770 3350 4.787 31.66 14.19 12.78 12.81 11.49 10.49  9.14  7.64  7.07  6.79  6.58  6.49  6.62  16.09 M3.9 
3.4825 0.2370 0.326 0.770 3357 4.786 31.67 14.16 12.75 12.78 11.46 10.47  9.12  7.63  7.05  6.78  6.57  6.48  6.61  16.12 M3.9 
3.4884 0.2380 0.327 0.770 3357 4.786 31.67 14.15 12.74 12.77 11.45 10.46  9.11  7.62  7.04  6.77  6.56  6.47  6.60  16.12 M3.9 
3.4945 0.2390 0.328 0.770 3357 4.786 31.67 14.14 12.73 12.77 11.44 10.45  9.11  7.61  7.04  6.76  6.55  6.47  6.59  16.12 M3.9 
3.5003 0.2400 0.328 0.770 3357 4.785 31.68 14.14 12.73 12.77 11.44 10.45  9.11  7.61  7.04  6.76  6.55  6.47  6.59  16.12 M3.9 
3.5062 0.2410 0.329 0.770 3357 4.785 31.68 14.14 12.73 12.76 11.44 10.45  9.10  7.61  7.03  6.76  6.55  6.46  6.59  16.12 M3.9 
3.5123 0.2420 0.330 0.770 3365 4.784 31.68 14.10 12.69 12.73 11.41 10.42  9.08  7.59  7.02  6.74  6.53  6.45  6.57  16.16 M3.8 
3.5185 0.2430 0.331 0.770 3365 4.784 31.68 14.09 12.69 12.72 11.40 10.41  9.07  7.59  7.01  6.74  6.53  6.44  6.57  16.16 M3.8 
3.5243 0.2440 0.332 0.770 3365 4.783 31.69 14.09 12.68 12.71 11.39 10.41  9.07  7.58  7.00  6.73  6.52  6.43  6.56  16.16 M3.8 
3.5303 0.2450 0.333 0.770 3365 4.783 31.69 14.08 12.68 12.71 11.39 10.40  9.06  7.57  7.00  6.72  6.51  6.43  6.55  16.16 M3.8 
3.5365 0.2460 0.334 0.770 3365 4.782 31.69 14.07 12.67 12.70 11.38 10.39  9.05  7.57  6.99  6.72  6.51  6.42  6.55  16.16 M3.8 
3.5425 0.2470 0.334 0.770 3365 4.782 31.70 14.07 12.67 12.70 11.38 10.39  9.05  7.57  6.99  6.72  6.51  6.42  6.55  16.16 M3.8 
3.5484 0.2480 0.335 0.770 3373 4.781 31.70 14.04 12.64 12.67 11.35 10.37  9.03  7.55  6.98  6.71  6.50  6.41  6.54  16.20 M3.8 
3.5543 0.2490 0.336 0.770 3373 4.781 31.70 14.03 12.63 12.66 11.34 10.36  9.03  7.55  6.97  6.70  6.49  6.40  6.53  16.20 M3.8 
3.5602 0.2500 0.337 0.770 3373 4.781 31.70 14.03 12.62 12.66 11.34 10.35  9.02  7.54  6.96  6.69  6.48  6.40  6.52  16.20 M3.8 
3.5659 0.2510 0.338 0.770 3373 4.780 31.71 14.02 12.62 12.65 11.33 10.35  9.01  7.53  6.96  6.69  6.48  6.39  6.52  16.20 M3.8 
3.5718 0.2520 0.339 0.770 3373 4.780 31.71 14.01 12.61 12.64 11.32 10.34  9.01  7.53  6.95  6.68  6.47  6.39  6.51  16.20 M3.8 
3.5776 0.2530 0.339 0.770 3373 4.779 31.71 14.01 12.61 12.64 11.33 10.34  9.01  7.53  6.95  6.68  6.47  6.39  6.51  16.20 M3.8 
3.5835 0.2540 0.340 0.770 3373 4.779 31.72 14.01 12.60 12.64 11.32 10.34  9.00  7.52  6.94  6.67  6.46  6.38  6.51  16.20 M3.8 
3.5895 0.2550 0.341 0.770 3381 4.778 31.72 13.97 12.57 12.61 11.29 10.31  8.98  7.51  6.93  6.66  6.45  6.37  6.50  16.24 M3.8 
3.5953 0.2560 0.342 0.770 3381 4.778 31.72 13.96 12.57 12.60 11.28 10.30  8.97  7.50  6.92  6.65  6.45  6.36  6.49  16.24 M3.8 
3.6012 0.2570 0.343 0.770 3381 4.777 31.72 13.96 12.56 12.59 11.28 10.30  8.97  7.49  6.92  6.65  6.44  6.36  6.48  16.24 M3.8 
3.6070 0.2580 0.344 0.770 3381 4.777 31.73 13.95 12.55 12.59 11.27 10.29  8.96  7.49  6.91  6.64  6.43  6.35  6.48  16.24 M3.8 
3.6128 0.2590 0.345 0.770 3381 4.777 31.73 13.94 12.55 12.58 11.26 10.28  8.95  7.48  6.90  6.63  6.43  6.34  6.47  16.24 M3.8 
3.6186 0.2600 0.345 0.770 3381 4.776 31.73 13.94 12.55 12.58 11.26 10.28  8.95  7.48  6.90  6.63  6.43  6.34  6.47  16.24 M3.8 
3.6244 0.2610 0.346 0.770 3388 4.776 31.73 13.91 12.52 12.55 11.23 10.26  8.93  7.47  6.89  6.62  6.42  6.33  6.46  16.28 M3.7 
3.6305 0.2620 0.347 0.770 3388 4.775 31.74 13.90 12.51 12.54 11.23 10.25  8.93  7.46  6.88  6.62  6.41  6.33  6.45  16.28 M3.7 
3.6364 0.2630 0.348 0.770 3388 4.775 31.74 13.90 12.50 12.54 11.22 10.25  8.92  7.45  6.88  6.61  6.40  6.32  6.45  16.28 M3.7 
3.6423 0.2640 0.349 0.770 3388 4.774 31.74 13.89 12.50 12.53 11.22 10.24  8.91  7.45  6.87  6.60  6.40  6.31  6.44  16.28 M3.7 
3.6481 0.2650 0.350 0.770 3388 4.774 31.75 13.88 12.49 12.52 11.21 10.23  8.91  7.44  6.87  6.60  6.39  6.31  6.43  16.28 M3.7 
3.6538 0.2660 0.350 0.770 3388 4.774 31.75 13.88 12.49 12.52 11.21 10.23  8.91  7.44  6.87  6.60  6.39  6.31  6.43  16.28 M3.7 
3.6599 0.2670 0.351 0.770 3396 4.773 31.75 13.85 12.46 12.49 11.18 10.21  8.89  7.43  6.85  6.58  6.38  6.30  6.42  16.32 M3.7 
3.6658 0.2680 0.352 0.770 3396 4.773 31.75 13.84 12.45 12.48 11.17 10.20  8.88  7.42  6.85  6.58  6.37  6.29  6.42  16.32 M3.7 
3.6712 0.2690 0.353 0.770 3396 4.772 31.76 13.84 12.45 12.48 11.17 10.19  8.87  7.41  6.84  6.57  6.37  6.29  6.41  16.32 M3.7 
3.6774 0.2700 0.354 0.770 3396 4.772 31.76 13.83 12.44 12.47 11.16 10.19  8.87  7.41  6.83  6.57  6.36  6.28  6.41  16.32 M3.7 
3.6831 0.2710 0.355 0.770 3396 4.771 31.76 13.82 12.43 12.47 11.16 10.18  8.86  7.40  6.83  6.56  6.35  6.27  6.40  16.32 M3.7 
3.6890 0.2720 0.355 0.770 3396 4.771 31.76 13.82 12.43 12.47 11.16 10.18  8.86  7.40  6.83  6.56  6.35  6.27  6.40  16.32 M3.7 
3.6950 0.2730 0.356 0.770 3396 4.770 31.77 13.82 12.43 12.46 11.15 10.18  8.86  7.40  6.82  6.55  6.35  6.27  6.39  16.31 M3.7 
3.7009 0.2740 0.357 0.770 3404 4.770 31.77 13.79 12.40 12.43 11.12 10.15  8.84  7.38  6.81  6.54  6.34  6.26  6.38  16.36 M3.6 
3.7072 0.2750 0.358 0.770 3404 4.769 31.77 13.78 12.39 12.42 11.11 10.15  8.83  7.38  6.80  6.53  6.33  6.25  6.38  16.36 M3.6 
3.7127 0.2760 0.359 0.770 3404 4.769 31.77 13.77 12.38 12.42 11.11 10.14  8.82  7.37  6.79  6.53  6.33  6.24  6.37  16.36 M3.6 
3.7184 0.2770 0.360 0.770 3404 4.769 31.78 13.77 12.38 12.41 11.10 10.13  8.82  7.36  6.79  6.52  6.32  6.24  6.37  16.36 M3.6 
3.7240 0.2780 0.360 0.770 3404 4.768 31.78 13.77 12.38 12.41 11.10 10.13  8.82  7.36  6.79  6.52  6.32  6.24  6.37  16.35 M3.6 
3.7293 0.2790 0.361 0.770 3404 4.768 31.78 13.76 12.37 12.41 11.10 10.13  8.81  7.36  6.78  6.52  6.31  6.23  6.36  16.35 M3.6 
3.7346 0.2800 0.362 0.770 3404 4.767 31.78 13.75 12.37 12.40 11.09 10.12  8.81  7.35  6.78  6.51  6.31  6.23  6.35  16.35 M3.6 
3.7405 0.2810 0.363 0.770 3412 4.767 31.79 13.72 12.34 12.37 11.06 10.10  8.79  7.34  6.76  6.50  6.30  6.22  6.34  16.39 M3.6 
3.7461 0.2820 0.364 0.770 3412 4.766 31.79 13.72 12.33 12.36 11.06 10.09  8.78  7.33  6.76  6.49  6.29  6.21  6.34  16.39 M3.6 
3.7517 0.2830 0.365 0.770 3412 4.766 31.79 13.71 12.33 12.36 11.05 10.08  8.77  7.33  6.75  6.49  6.28  6.21  6.33  16.39 M3.6 
3.7573 0.2840 0.365 0.770 3412 4.766 31.79 13.71 12.33 12.36 11.05 10.08  8.77  7.33  6.75  6.49  6.28  6.21  6.33  16.39 M3.6 
3.7633 0.2850 0.366 0.770 3412 4.765 31.80 13.71 12.32 12.35 11.05 10.08  8.77  7.32  6.74  6.48  6.28  6.20  6.33  16.39 M3.6 
3.7687 0.2860 0.367 0.770 3412 4.765 31.80 13.70 12.31 12.35 11.04 10.07  8.76  7.31  6.74  6.47  6.27  6.19  6.32  16.39 M3.6 
3.7742 0.2870 0.368 0.770 3412 4.764 31.80 13.69 12.31 12.34 11.03 10.07  8.76  7.31  6.73  6.47  6.27  6.19  6.31  16.39 M3.6 
3.7798 0.2880 0.369 0.770 3412 4.764 31.80 13.69 12.30 12.33 11.03 10.06  8.75  7.30  6.73  6.46  6.26  6.18  6.31  16.39 M3.6 
3.7853 0.2890 0.369 0.770 3420 4.764 31.81 13.66 12.28 12.31 11.01 10.04  8.74  7.29  6.72  6.46  6.26  6.18  6.30  16.43 M3.6 
3.7909 0.2900 0.370 0.770 3420 4.763 31.81 13.66 12.27 12.30 11.00 10.04  8.73  7.29  6.71  6.45  6.25  6.17  6.30  16.43 M3.6 
3.7963 0.2910 0.371 0.770 3420 4.763 31.81 13.65 12.27 12.30 10.99 10.03  8.73  7.28  6.71  6.44  6.24  6.17  6.29  16.43 M3.6 
3.8017 0.2920 0.372 0.770 3420 4.762 31.82 13.64 12.26 12.29 10.99 10.03  8.72  7.28  6.70  6.44  6.24  6.16  6.29  16.43 M3.6 
3.8073 0.2930 0.373 0.770 3420 4.762 31.82 13.64 12.25 12.29 10.98 10.02  8.71  7.27  6.70  6.43  6.23  6.15  6.28  16.43 M3.6 
3.8127 0.2940 0.374 0.770 3420 4.762 31.82 13.63 12.25 12.28 10.98 10.01  8.71  7.27  6.69  6.43  6.23  6.15  6.27  16.43 M3.6 
3.8182 0.2950 0.374 0.770 3420 4.761 31.82 13.63 12.25 12.28 10.98 10.01  8.71  7.27  6.69  6.43  6.23  6.15  6.27  16.43 M3.6 
3.8235 0.2960 0.375 0.770 3420 4.761 31.82 13.63 12.24 12.28 10.97 10.01  8.70  7.26  6.68  6.42  6.22  6.14  6.27  16.43 M3.6 
3.8291 0.2970 0.376 0.770 3428 4.760 31.83 13.60 12.21 12.25 10.94  9.98  8.68  7.25  6.67  6.41  6.21  6.13  6.26  16.47 M3.5 
3.8347 0.2980 0.377 0.770 3428 4.760 31.83 13.59 12.21 12.24 10.94  9.98  8.68  7.24  6.66  6.40  6.20  6.13  6.25  16.47 M3.5 
3.8399 0.2990 0.378 0.770 3428 4.760 31.83 13.58 12.20 12.23 10.93  9.97  8.67  7.23  6.66  6.40  6.20  6.12  6.25  16.47 M3.5 
3.8453 0.3000 0.378 0.770 3428 4.759 31.83 13.58 12.20 12.23 10.93  9.97  8.67  7.23  6.66  6.40  6.20  6.12  6.25  16.47 M3.5 
3.8506 0.3010 0.379 0.770 3428 4.759 31.84 13.58 12.20 12.23 10.93  9.97  8.67  7.23  6.65  6.39  6.19  6.12  6.24  16.47 M3.5 
3.8562 0.3020 0.380 0.770 3428 4.758 31.84 13.57 12.19 12.22 10.92  9.96  8.66  7.22  6.65  6.39  6.19  6.11  6.24  16.47 M3.5 
3.8615 0.3030 0.381 0.770 3428 4.758 31.84 13.57 12.18 12.22 10.92  9.95  8.65  7.22  6.64  6.38  6.18  6.10  6.23  16.47 M3.5 
3.8667 0.3040 0.382 0.770 3436 4.758 31.84 13.54 12.16 12.19 10.89  9.93  8.63  7.20  6.63  6.37  6.17  6.09  6.22  16.51 M3.5 
3.8722 0.3050 0.382 0.770 3436 4.757 31.85 13.54 12.16 12.19 10.89  9.93  8.63  7.20  6.63  6.37  6.17  6.09  6.22  16.51 M3.5 
3.8776 0.3060 0.383 0.770 3436 4.757 31.85 13.53 12.15 12.18 10.88  9.92  8.63  7.20  6.62  6.36  6.17  6.09  6.22  16.51 M3.5 
3.8829 0.3070 0.384 0.770 3436 4.756 31.85 13.52 12.14 12.18 10.88  9.92  8.62  7.19  6.62  6.36  6.16  6.08  6.21  16.51 M3.5 
3.8885 0.3080 0.385 0.770 3436 4.756 31.85 13.52 12.14 12.17 10.87  9.91  8.62  7.19  6.61  6.35  6.15  6.08  6.20  16.51 M3.5 
3.8936 0.3090 0.386 0.770 3436 4.756 31.86 13.51 12.13 12.17 10.87  9.91  8.61  7.18  6.61  6.35  6.15  6.07  6.20  16.51 M3.5 
3.8989 0.3100 0.386 0.770 3436 4.755 31.86 13.51 12.13 12.17 10.87  9.91  8.61  7.18  6.61  6.35  6.15  6.07  6.20  16.51 M3.5 
3.9045 0.3110 0.387 0.770 3443 4.755 31.86 13.48 12.10 12.14 10.84  9.88  8.59  7.17  6.59  6.33  6.14  6.06  6.19  16.55 M3.5 
3.9096 0.3120 0.388 0.770 3443 4.754 31.86 13.48 12.10 12.13 10.83  9.88  8.59  7.16  6.59  6.33  6.13  6.06  6.18  16.55 M3.5 
3.9150 0.3130 0.389 0.770 3443 4.754 31.86 13.47 12.09 12.12 10.83  9.87  8.58  7.16  6.58  6.32  6.13  6.05  6.18  16.55 M3.5 
3.9202 0.3140 0.390 0.770 3443 4.754 31.87 13.47 12.09 12.12 10.82  9.87  8.58  7.15  6.58  6.32  6.12  6.05  6.17  16.55 M3.5 
3.9255 0.3150 0.390 0.770 3443 4.753 31.87 13.47 12.09 12.12 10.82  9.87  8.58  7.15  6.58  6.32  6.12  6.05  6.17  16.55 M3.5 
3.9307 0.3160 0.391 0.770 3443 4.753 31.87 13.46 12.08 12.11 10.82  9.86  8.57  7.15  6.57  6.31  6.12  6.04  6.17  16.55 M3.5 
3.9359 0.3170 0.392 0.770 3443 4.752 31.87 13.45 12.08 12.11 10.81  9.86  8.56  7.14  6.56  6.31  6.11  6.03  6.16  16.55 M3.5 
3.9410 0.3180 0.393 0.770 3451 4.752 31.88 13.42 12.05 12.08 10.78  9.83  8.54  7.13  6.55  6.29  6.10  6.03  6.15  16.59 M3.4 
3.9464 0.3190 0.394 0.770 3451 4.752 31.88 13.42 12.04 12.07 10.78  9.83  8.54  7.12  6.55  6.29  6.09  6.02  6.15  16.59 M3.4 
3.9515 0.3200 0.394 0.770 3451 4.751 31.88 13.42 12.04 12.07 10.78  9.83  8.54  7.12  6.55  6.29  6.09  6.02  6.15  16.59 M3.4 
3.9568 0.3210 0.395 0.770 3451 4.751 31.88 13.41 12.04 12.07 10.77  9.82  8.53  7.12  6.54  6.28  6.09  6.01  6.14  16.59 M3.4 
3.9620 0.3220 0.396 0.770 3451 4.751 31.89 13.41 12.03 12.06 10.77  9.81  8.53  7.11  6.53  6.28  6.08  6.01  6.14  16.59 M3.4 
3.9673 0.3230 0.397 0.770 3451 4.750 31.89 13.40 12.02 12.06 10.76  9.81  8.52  7.11  6.53  6.27  6.08  6.00  6.13  16.59 M3.4 
3.9724 0.3240 0.397 0.770 3451 4.750 31.89 13.40 12.02 12.06 10.76  9.81  8.52  7.11  6.53  6.27  6.08  6.00  6.13  16.59 M3.4 
3.9777 0.3250 0.398 0.770 3459 4.749 31.89 13.37 11.99 12.03 10.73  9.78  8.50  7.09  6.52  6.26  6.07  5.99  6.12  16.63 M3.4 
3.9831 0.3260 0.399 0.770 3459 4.749 31.89 13.37 11.99 12.02 10.73  9.78  8.50  7.09  6.51  6.25  6.06  5.99  6.12  16.63 M3.4 
3.9882 0.3270 0.400 0.770 3459 4.749 31.90 13.36 11.98 12.02 10.72  9.77  8.49  7.08  6.50  6.25  6.06  5.98  6.11  16.63 M3.4 
3.9935 0.3280 0.401 0.770 3459 4.748 31.90 13.35 11.98 12.01 10.72  9.77  8.49  7.08  6.50  6.24  6.05  5.98  6.11  16.63 M3.4 
3.9987 0.3290 0.401 0.770 3459 4.748 31.90 13.35 11.98 12.01 10.72  9.77  8.49  7.08  6.50  6.24  6.05  5.98  6.11  16.63 M3.4 
4.0038 0.3300 0.402 0.770 3459 4.747 31.90 13.35 11.97 12.01 10.71  9.76  8.48  7.07  6.49  6.24  6.04  5.97  6.10  16.63 M3.4 
4.0092 0.3310 0.403 0.770 3467 4.747 31.91 13.32 11.94 11.98 10.68  9.74  8.46  7.06  6.48  6.23  6.03  5.96  6.09  16.67 M3.3 
4.0145 0.3320 0.404 0.770 3467 4.747 31.91 13.31 11.94 11.97 10.68  9.73  8.46  7.05  6.48  6.22  6.03  5.96  6.09  16.67 M3.3 
4.0197 0.3330 0.405 0.770 3467 4.746 31.91 13.31 11.93 11.97 10.67  9.73  8.45  7.05  6.47  6.21  6.02  5.95  6.08  16.67 M3.3 
4.0250 0.3340 0.405 0.770 3467 4.746 31.91 13.31 11.93 11.97 10.67  9.73  8.45  7.05  6.47  6.21  6.02  5.95  6.08  16.67 M3.3 
4.0302 0.3350 0.406 0.770 3467 4.745 31.92 13.30 11.93 11.96 10.67  9.72  8.45  7.04  6.46  6.21  6.02  5.95  6.07  16.67 M3.3 
4.0355 0.3360 0.407 0.770 3467 4.745 31.92 13.30 11.92 11.96 10.66  9.72  8.44  7.04  6.46  6.20  6.01  5.94  6.07  16.67 M3.3 
4.0409 0.3370 0.408 0.770 3467 4.745 31.92 13.29 11.92 11.95 10.66  9.71  8.44  7.03  6.45  6.20  6.01  5.94  6.06  16.67 M3.3 
4.0460 0.3380 0.409 0.770 3475 4.744 31.92 13.26 11.89 11.92 10.63  9.69  8.42  7.02  6.44  6.19  6.00  5.93  6.06  16.71 M3.3 
4.0515 0.3390 0.409 0.770 3475 4.744 31.92 13.26 11.89 11.92 10.63  9.69  8.42  7.02  6.44  6.19  6.00  5.93  6.06  16.71 M3.3 
4.0567 0.3400 0.410 0.770 3475 4.743 31.93 13.26 11.88 11.92 10.62  9.68  8.41  7.01  6.44  6.18  5.99  5.92  6.05  16.71 M3.3 
4.0621 0.3410 0.411 0.770 3475 4.743 31.93 13.25 11.88 11.91 10.62  9.68  8.41  7.01  6.43  6.18  5.99  5.92  6.04  16.71 M3.3 
4.0674 0.3420 0.412 0.770 3475 4.743 31.93 13.25 11.87 11.90 10.61  9.67  8.40  7.00  6.42  6.17  5.98  5.91  6.04  16.71 M3.3 
4.0726 0.3430 0.413 0.770 3475 4.742 31.93 13.24 11.87 11.90 10.61  9.67  8.40  7.00  6.42  6.17  5.98  5.91  6.03  16.71 M3.3 
4.0781 0.3440 0.413 0.770 3483 4.742 31.94 13.21 11.84 11.88 10.59  9.65  8.38  6.99  6.41  6.16  5.97  5.90  6.03  16.76 M3.2 
4.0834 0.3450 0.414 0.770 3483 4.741 31.94 13.21 11.84 11.87 10.58  9.64  8.38  6.98  6.41  6.15  5.97  5.90  6.03  16.75 M3.2 
4.0888 0.3460 0.415 0.770 3483 4.741 31.94 13.20 11.83 11.87 10.58  9.64  8.37  6.98  6.40  6.15  5.96  5.89  6.02  16.75 M3.2 
4.0943 0.3470 0.416 0.770 3483 4.740 31.94 13.20 11.83 11.86 10.57  9.63  8.37  6.97  6.40  6.14  5.96  5.89  6.01  16.75 M3.2 
4.0996 0.3480 0.417 0.770 3483 4.740 31.95 13.19 11.82 11.85 10.57  9.63  8.36  6.97  6.39  6.14  5.95  5.88  6.01  16.75 M3.2 
4.1052 0.3490 0.417 0.770 3483 4.740 31.95 13.19 11.82 11.85 10.57  9.63  8.36  6.97  6.39  6.14  5.95  5.88  6.01  16.75 M3.2 
4.1104 0.3500 0.418 0.770 3491 4.739 31.95 13.16 11.79 11.83 10.54  9.60  8.34  6.95  6.38  6.13  5.94  5.87  6.00  16.80 M3.2 
4.1161 0.3510 0.419 0.770 3491 4.739 31.95 13.16 11.79 11.82 10.53  9.60  8.34  6.95  6.37  6.12  5.94  5.87  6.00  16.80 M3.2 
4.1216 0.3520 0.420 0.770 3491 4.738 31.96 13.15 11.78 11.82 10.53  9.59  8.33  6.94  6.37  6.12  5.93  5.86  5.99  16.80 M3.2 
4.1271 0.3530 0.421 0.770 3491 4.738 31.96 13.15 11.78 11.81 10.52  9.59  8.33  6.94  6.36  6.11  5.92  5.86  5.99  16.80 M3.2 
4.1325 0.3540 0.421 0.770 3491 4.737 31.96 13.15 11.78 11.81 10.52  9.59  8.33  6.94  6.36  6.11  5.92  5.86  5.99  16.79 M3.2 
4.1380 0.3550 0.422 0.770 3499 4.737 31.96 13.12 11.75 11.78 10.50  9.56  8.31  6.93  6.35  6.10  5.91  5.85  5.98  16.84 M3.2 
4.1435 0.3560 0.423 0.770 3499 4.737 31.96 13.11 11.74 11.78 10.49  9.56  8.30  6.92  6.34  6.09  5.91  5.84  5.97  16.84 M3.2 
4.1491 0.3570 0.424 0.770 3499 4.736 31.97 13.11 11.74 11.77 10.49  9.55  8.30  6.92  6.34  6.09  5.90  5.84  5.97  16.84 M3.2 
4.1546 0.3580 0.425 0.770 3499 4.736 31.97 13.10 11.73 11.77 10.48  9.55  8.29  6.91  6.33  6.08  5.90  5.83  5.96  16.84 M3.2 
4.1601 0.3590 0.425 0.770 3499 4.735 31.97 13.10 11.73 11.77 10.48  9.55  8.29  6.91  6.33  6.08  5.90  5.83  5.96  16.84 M3.2 
4.1656 0.3600 0.426 0.770 3499 4.735 31.97 13.10 11.73 11.76 10.48  9.54  8.29  6.91  6.33  6.08  5.89  5.83  5.96  16.84 M3.2 
4.1711 0.3610 0.427 0.770 3499 4.734 31.98 13.09 11.72 11.76 10.47  9.54  8.28  6.90  6.32  6.07  5.89  5.82  5.95  16.84 M3.2 
4.1764 0.3620 0.428 0.770 3508 4.734 31.98 13.06 11.70 11.73 10.44  9.51  8.26  6.89  6.31  6.06  5.88  5.81  5.94  16.88 M3.1 
4.1819 0.3630 0.429 0.770 3508 4.734 31.98 13.06 11.69 11.72 10.44  9.51  8.26  6.88  6.30  6.06  5.87  5.81  5.94  16.88 M3.1 
4.1873 0.3640 0.429 0.770 3508 4.733 31.98 13.06 11.69 11.72 10.44  9.51  8.26  6.88  6.30  6.06  5.87  5.81  5.94  16.88 M3.1 
4.1927 0.3650 0.430 0.770 3508 4.733 31.99 13.05 11.69 11.72 10.43  9.50  8.25  6.88  6.30  6.05  5.87  5.80  5.93  16.88 M3.1 
4.1981 0.3660 0.431 0.770 3508 4.732 31.99 13.05 11.68 11.71 10.43  9.50  8.25  6.87  6.29  6.05  5.86  5.80  5.93  16.88 M3.1 
4.2035 0.3670 0.432 0.770 3508 4.732 31.99 13.04 11.68 11.71 10.42  9.49  8.24  6.87  6.29  6.04  5.86  5.79  5.92  16.88 M3.1 
4.2088 0.3680 0.433 0.770 3508 4.731 31.99 13.04 11.67 11.70 10.42  9.49  8.24  6.86  6.28  6.04  5.85  5.79  5.92  16.88 M3.1 
4.2143 0.3690 0.433 0.770 3516 4.731 31.99 13.02 11.65 11.68 10.40  9.47  8.22  6.86  6.28  6.03  5.85  5.78  5.91  16.92 M3.1 
4.2196 0.3700 0.434 0.770 3516 4.731 32.00 13.01 11.64 11.68 10.39  9.47  8.22  6.85  6.27  6.03  5.84  5.78  5.91  16.92 M3.1 
4.2251 0.3710 0.435 0.770 3516 4.730 32.00 13.01 11.64 11.67 10.39  9.46  8.21  6.85  6.27  6.02  5.84  5.77  5.90  16.91 M3.1 
4.2304 0.3720 0.436 0.770 3516 4.730 32.00 13.00 11.63 11.67 10.38  9.46  8.21  6.84  6.26  6.02  5.83  5.77  5.90  16.91 M3.1 
4.2359 0.3730 0.437 0.770 3516 4.729 32.00 13.00 11.63 11.66 10.38  9.45  8.20  6.84  6.26  6.01  5.83  5.76  5.89  16.91 M3.1 
4.2412 0.3740 0.437 0.770 3516 4.729 32.01 13.00 11.63 11.66 10.38  9.45  8.20  6.84  6.26  6.01  5.83  5.76  5.89  16.91 M3.1 
4.2467 0.3750 0.438 0.770 3516 4.728 32.01 12.99 11.62 11.66 10.37  9.45  8.20  6.83  6.25  6.01  5.82  5.76  5.89  16.91 M3.1 
4.2521 0.3760 0.439 0.770 3524 4.728 32.01 12.97 11.60 11.63 10.35  9.42  8.18  6.82  6.24  5.99  5.81  5.75  5.88  16.95 M3.0 
4.2575 0.3770 0.440 0.770 3524 4.728 32.01 12.96 11.59 11.62 10.34  9.42  8.18  6.81  6.23  5.99  5.81  5.74  5.88  16.95 M3.0 
4.2630 0.3780 0.441 0.770 3524 4.727 32.01 12.96 11.59 11.62 10.34  9.41  8.17  6.81  6.23  5.98  5.80  5.74  5.87  16.95 M3.0 
4.2684 0.3790 0.441 0.770 3524 4.727 32.02 12.96 11.59 11.62 10.34  9.41  8.17  6.81  6.23  5.98  5.80  5.74  5.87  16.95 M3.0 
4.2739 0.3800 0.442 0.770 3524 4.726 32.02 12.95 11.58 11.61 10.33  9.41  8.17  6.80  6.22  5.98  5.80  5.73  5.87  16.95 M3.0 
4.2793 0.3810 0.443 0.770 3524 4.726 32.02 12.95 11.58 11.61 10.33  9.40  8.16  6.80  6.22  5.97  5.79  5.73  5.86  16.95 M3.0 
4.2848 0.3820 0.444 0.770 3524 4.725 32.02 12.94 11.57 11.60 10.32  9.40  8.16  6.79  6.21  5.97  5.79  5.72  5.86  16.95 M3.0 
4.2902 0.3830 0.445 0.770 3532 4.725 32.03 12.91 11.54 11.58 10.30  9.37  8.14  6.78  6.20  5.96  5.78  5.72  5.85  16.99 M3.0 
4.2957 0.3840 0.445 0.770 3532 4.725 32.03 12.91 11.54 11.58 10.30  9.37  8.14  6.78  6.20  5.96  5.78  5.72  5.85  16.99 M3.0 
4.3012 0.3850 0.446 0.770 3532 4.724 32.03 12.91 11.54 11.57 10.29  9.37  8.13  6.78  6.19  5.95  5.77  5.71  5.84  16.99 M3.0 
4.3065 0.3860 0.447 0.770 3532 4.724 32.03 12.90 11.54 11.57 10.29  9.37  8.13  6.77  6.19  5.95  5.77  5.71  5.84  16.99 M3.0 
4.3121 0.3870 0.448 0.770 3532 4.723 32.03 12.90 11.53 11.56 10.28  9.36  8.12  6.77  6.19  5.94  5.77  5.70  5.83  16.99 M3.0 
4.3175 0.3880 0.449 0.770 3532 4.723 32.04 12.89 11.53 11.56 10.28  9.36  8.12  6.76  6.18  5.94  5.76  5.70  5.83  16.99 M3.0 
4.3230 0.3890 0.449 0.770 3540 4.722 32.04 12.87 11.50 11.54 10.26  9.34  8.11  6.75  6.17  5.93  5.76  5.69  5.83  17.03 M3.0 
4.3285 0.3900 0.450 0.770 3540 4.722 32.04 12.87 11.50 11.53 10.25  9.33  8.10  6.75  6.17  5.93  5.75  5.69  5.82  17.03 M3.0 
4.3340 0.3910 0.451 0.770 3540 4.721 32.04 12.86 11.49 11.53 10.25  9.33  8.10  6.74  6.16  5.92  5.75  5.68  5.82  17.03 M3.0 
4.3395 0.3920 0.452 0.770 3540 4.721 32.04 12.86 11.49 11.52 10.24  9.32  8.09  6.74  6.16  5.92  5.74  5.68  5.81  17.03 M3.0 
4.3449 0.3930 0.453 0.770 3540 4.721 32.05 12.85 11.48 11.52 10.24  9.32  8.09  6.73  6.15  5.91  5.74  5.67  5.81  17.03 M3.0 
4.3504 0.3940 0.453 0.770 3540 4.720 32.05 12.85 11.48 11.52 10.24  9.32  8.09  6.73  6.15  5.91  5.74  5.67  5.81  17.03 M3.0 
4.3560 0.3950 0.454 0.770 3540 4.720 32.05 12.85 11.48 11.51 10.23  9.31  8.08  6.73  6.15  5.91  5.73  5.67  5.80  17.03 M3.0 
4.3614 0.3960 0.455 0.770 3548 4.719 32.05 12.82 11.45 11.49 10.21  9.29  8.06  6.72  6.13  5.90  5.72  5.66  5.79  17.07 M2.9 
4.3669 0.3970 0.456 0.770 3548 4.719 32.05 12.82 11.45 11.48 10.20  9.28  8.06  6.71  6.13  5.89  5.72  5.66  5.79  17.07 M2.9 
4.3723 0.3980 0.457 0.770 3548 4.718 32.06 12.81 11.44 11.48 10.20  9.28  8.05  6.71  6.12  5.89  5.71  5.65  5.78  17.07 M2.9 
4.3779 0.3990 0.457 0.770 3548 4.718 32.06 12.81 11.44 11.48 10.20  9.28  8.05  6.71  6.12  5.89  5.71  5.65  5.78  17.07 M2.9 
4.3833 0.4000 0.458 0.770 3548 4.718 32.06 12.81 11.44 11.47 10.19  9.28  8.05  6.70  6.12  5.88  5.71  5.65  5.78  17.07 M2.9 
4.3888 0.4010 0.459 0.770 3548 4.717 32.06 12.80 11.43 11.47 10.19  9.27  8.04  6.70  6.12  5.88  5.70  5.64  5.77  17.07 M2.9 
4.3943 0.4020 0.460 0.770 3556 4.717 32.07 12.78 11.41 11.44 10.16  9.25  8.03  6.69  6.10  5.87  5.69  5.63  5.77  17.11 M2.9 
4.3999 0.4030 0.461 0.770 3556 4.716 32.07 12.77 11.40 11.43 10.16  9.24  8.02  6.68  6.10  5.86  5.69  5.63  5.76  17.11 M2.9 
4.4054 0.4040 0.462 0.770 3556 4.716 32.07 12.77 11.40 11.43 10.15  9.24  8.02  6.68  6.09  5.86  5.68  5.62  5.76  17.11 M2.9 
4.4109 0.4050 0.462 0.770 3556 4.715 32.07 12.77 11.40 11.43 10.15  9.24  8.02  6.68  6.09  5.86  5.68  5.62  5.76  17.11 M2.9 
4.4164 0.4060 0.463 0.770 3556 4.715 32.07 12.76 11.39 11.43 10.15  9.23  8.01  6.67  6.09  5.85  5.68  5.62  5.75  17.11 M2.9 
4.4220 0.4070 0.464 0.770 3556 4.714 32.08 12.76 11.39 11.42 10.14  9.23  8.01  6.67  6.08  5.85  5.67  5.61  5.75  17.11 M2.9 
4.4275 0.4080 0.465 0.770 3556 4.714 32.08 12.75 11.38 11.42 10.14  9.22  8.00  6.66  6.08  5.84  5.67  5.61  5.74  17.11 M2.9 
4.4331 0.4090 0.466 0.770 3565 4.713 32.08 12.73 11.36 11.39 10.11  9.20  7.98  6.65  6.07  5.83  5.66  5.60  5.73  17.15 M2.9 
4.4386 0.4100 0.466 0.770 3565 4.713 32.08 12.73 11.36 11.39 10.11  9.20  7.98  6.65  6.07  5.83  5.66  5.60  5.73  17.15 M2.9 
4.4442 0.4110 0.467 0.770 3565 4.712 32.09 12.72 11.35 11.38 10.11  9.20  7.98  6.64  6.06  5.83  5.66  5.60  5.73  17.15 M2.9 
4.4498 0.4120 0.468 0.770 3565 4.712 32.09 12.72 11.35 11.38 10.10  9.19  7.98  6.64  6.06  5.82  5.65  5.59  5.73  17.15 M2.9 
4.4553 0.4130 0.469 0.770 3565 4.712 32.09 12.71 11.34 11.37 10.10  9.19  7.97  6.64  6.05  5.82  5.65  5.59  5.72  17.15 M2.9 
4.4610 0.4140 0.470 0.770 3565 4.711 32.09 12.71 11.34 11.37 10.09  9.18  7.97  6.63  6.05  5.81  5.64  5.58  5.72  17.15 M2.9 
4.4665 0.4150 0.471 0.770 3573 4.711 32.09 12.68 11.31 11.34 10.07  9.16  7.95  6.62  6.03  5.80  5.63  5.57  5.71  17.19 M2.8 
4.4721 0.4160 0.471 0.770 3573 4.710 32.10 12.68 11.31 11.34 10.07  9.16  7.95  6.62  6.03  5.80  5.63  5.57  5.71  17.19 M2.8 
4.4778 0.4170 0.472 0.770 3573 4.710 32.10 12.68 11.31 11.34 10.06  9.15  7.94  6.61  6.03  5.80  5.63  5.57  5.70  17.19 M2.8 
4.4834 0.4180 0.473 0.770 3573 4.709 32.10 12.67 11.30 11.33 10.06  9.15  7.94  6.61  6.02  5.79  5.62  5.56  5.70  17.19 M2.8 
4.4890 0.4190 0.474 0.770 3573 4.709 32.10 12.67 11.30 11.33 10.05  9.15  7.93  6.60  6.02  5.79  5.62  5.56  5.69  17.19 M2.8 
4.4947 0.4200 0.475 0.770 3573 4.708 32.10 12.66 11.29 11.33 10.05  9.14  7.93  6.60  6.02  5.78  5.61  5.55  5.69  17.19 M2.8 
4.5003 0.4210 0.475 0.770 3573 4.708 32.11 12.66 11.29 11.33 10.05  9.14  7.93  6.60  6.02  5.78  5.61  5.55  5.69  17.19 M2.8 
4.5060 0.4220 0.476 0.770 3581 4.707 32.11 12.64 11.27 11.30 10.02  9.12  7.91  6.59  6.00  5.77  5.60  5.55  5.68  17.23 M2.8 
4.5117 0.4230 0.477 0.770 3581 4.707 32.11 12.63 11.26 11.29 10.02  9.11  7.91  6.58  6.00  5.77  5.60  5.54  5.68  17.23 M2.8 
4.5173 0.4240 0.478 0.770 3581 4.706 32.11 12.63 11.26 11.29 10.01  9.11  7.90  6.58  5.99  5.76  5.59  5.54  5.67  17.23 M2.8 
4.5230 0.4250 0.479 0.770 3581 4.706 32.12 12.62 11.25 11.28 10.01  9.10  7.90  6.57  5.99  5.76  5.59  5.53  5.67  17.23 M2.8 
4.5287 0.4260 0.480 0.770 3581 4.705 32.12 12.62 11.25 11.28 10.01  9.10  7.89  6.57  5.98  5.75  5.59  5.53  5.66  17.23 M2.8 
4.5345 0.4270 0.480 0.770 3581 4.705 32.12 12.62 11.25 11.28 10.01  9.10  7.89  6.57  5.98  5.75  5.59  5.53  5.66  17.23 M2.8 
4.5402 0.4280 0.481 0.770 3589 4.704 32.12 12.59 11.22 11.25  9.98  9.08  7.88  6.56  5.97  5.74  5.58  5.52  5.66  17.27 M2.7 
4.5460 0.4290 0.482 0.770 3589 4.704 32.12 12.59 11.22 11.25  9.98  9.07  7.87  6.55  5.97  5.74  5.57  5.51  5.65  17.27 M2.7 
4.5517 0.4300 0.483 0.770 3589 4.703 32.13 12.58 11.21 11.24  9.97  9.07  7.87  6.55  5.96  5.73  5.57  5.51  5.65  17.27 M2.7 
4.5575 0.4310 0.484 0.770 3589 4.703 32.13 12.58 11.21 11.24  9.97  9.06  7.86  6.54  5.96  5.73  5.56  5.51  5.64  17.27 M2.7 
4.5633 0.4320 0.485 0.770 3589 4.702 32.13 12.57 11.20 11.24  9.96  9.06  7.86  6.54  5.95  5.72  5.56  5.50  5.64  17.27 M2.7 
4.5691 0.4330 0.485 0.770 3589 4.702 32.13 12.57 11.20 11.24  9.96  9.06  7.86  6.54  5.95  5.72  5.56  5.50  5.64  17.27 M2.7 
4.5749 0.4340 0.486 0.770 3597 4.702 32.13 12.55 11.18 11.21  9.94  9.04  7.84  6.53  5.94  5.71  5.55  5.49  5.63  17.31 M2.7 
4.5806 0.4350 0.487 0.770 3597 4.701 32.14 12.54 11.17 11.20  9.93  9.03  7.84  6.52  5.94  5.71  5.54  5.49  5.63  17.31 M2.7 
4.5864 0.4360 0.488 0.770 3597 4.701 32.14 12.54 11.17 11.20  9.93  9.03  7.83  6.52  5.93  5.70  5.54  5.48  5.62  17.31 M2.7 
4.5923 0.4370 0.489 0.770 3597 4.700 32.14 12.53 11.16 11.20  9.92  9.02  7.83  6.51  5.93  5.70  5.54  5.48  5.62  17.31 M2.7 
4.5980 0.4380 0.490 0.770 3597 4.700 32.14 12.53 11.16 11.19  9.92  9.02  7.82  6.51  5.92  5.69  5.53  5.48  5.61  17.31 M2.7 
4.6038 0.4390 0.490 0.770 3597 4.699 32.14 12.53 11.16 11.19  9.92  9.02  7.82  6.51  5.92  5.69  5.53  5.48  5.61  17.31 M2.7 
4.6097 0.4400 0.491 0.240 3597 4.699 32.15 12.53 11.15 11.19  9.91  9.01  7.82  6.50  5.92  5.69  5.53  5.47  5.61  17.31 M2.7 
4.6155 0.4410 0.492 0.129 3606 4.698 32.15 12.50 11.13 11.16  9.89  8.99  7.80  6.49  5.90  5.68  5.52  5.46  5.60  17.35 M2.7 
4.6213 0.4420 0.493 0.014 3606 4.698 32.15 12.50 11.12 11.16  9.88  8.99  7.80  6.49  5.90  5.67  5.51  5.46  5.60  17.35 M2.7 
4.6271 0.4430 0.494 0.100 3606 4.697 32.15 12.49 11.12 11.15  9.88  8.98  7.79  6.48  5.90  5.67  5.51  5.45  5.59  17.35 M2.7 
4.6329 0.4440 0.495 0.204 3606 4.697 32.16 12.49 11.12 11.15  9.88  8.98  7.79  6.48  5.89  5.66  5.50  5.45  5.59  17.35 M2.7 
4.6387 0.4450 0.495 0.305 3606 4.696 32.16 12.49 11.12 11.15  9.88  8.98  7.79  6.48  5.89  5.66  5.50  5.45  5.59  17.34 M2.7 
4.6444 0.4460 0.496 0.393 3606 4.696 32.16 12.48 11.11 11.14  9.87  8.97  7.78  6.47  5.89  5.66  5.50  5.44  5.58  17.34 M2.7 
4.6503 0.4470 0.497 0.467 3614 4.695 32.16 12.46 11.09 11.12  9.85  8.95  7.77  6.46  5.87  5.65  5.49  5.44  5.58  17.38 M2.6 
4.6560 0.4480 0.498 0.528 3614 4.695 32.16 12.46 11.08 11.11  9.84  8.95  7.76  6.46  5.87  5.64  5.49  5.43  5.57  17.38 M2.6 
4.6618 0.4490 0.499 0.577 3614 4.694 32.17 12.45 11.08 11.11  9.84  8.94  7.76  6.45  5.86  5.64  5.48  5.43  5.57  17.38 M2.6 
4.6675 0.4500 0.500 0.615 3614 4.694 32.17 12.45 11.07 11.10  9.83  8.94  7.75  6.45  5.86  5.64  5.48  5.42  5.56  17.38 M2.6 
4.6734 0.4510 0.500 0.645 3614 4.693 32.17 12.45 11.07 11.11  9.83  8.94  7.75  6.45  5.86  5.64  5.48  5.42  5.56  17.38 M2.6 
4.6792 0.4520 0.501 0.667 3614 4.693 32.17 12.44 11.07 11.10  9.83  8.93  7.75  6.45  5.86  5.63  5.47  5.42  5.56  17.38 M2.6 
4.6849 0.4530 0.502 0.680 3614 4.692 32.17 12.44 11.06 11.10  9.83  8.93  7.74  6.44  5.85  5.63  5.47  5.41  5.55  17.38 M2.6 
4.6907 0.4540 0.503 0.694 3622 4.692 32.18 12.42 11.04 11.07  9.80  8.91  7.73  6.43  5.84  5.62  5.46  5.41  5.55  17.42 M2.6 
4.6965 0.4550 0.504 0.698 3622 4.691 32.18 12.41 11.03 11.07  9.80  8.90  7.72  6.43  5.83  5.61  5.46  5.40  5.54  17.42 M2.6 
4.7023 0.4560 0.505 0.705 3622 4.691 32.18 12.41 11.03 11.06  9.79  8.90  7.72  6.42  5.83  5.61  5.45  5.40  5.54  17.42 M2.6 
4.7081 0.4570 0.505 0.708 3622 4.690 32.18 12.41 11.03 11.06  9.79  8.90  7.72  6.42  5.83  5.61  5.45  5.40  5.54  17.42 M2.6 
4.7138 0.4580 0.506 0.712 3622 4.690 32.18 12.40 11.03 11.06  9.79  8.90  7.71  6.42  5.83  5.60  5.45  5.39  5.53  17.42 M2.6 
4.7197 0.4590 0.507 0.710 3622 4.689 32.19 12.40 11.02 11.05  9.78  8.89  7.71  6.41  5.82  5.60  5.44  5.39  5.53  17.41 M2.6 
4.7255 0.4600 0.508 0.715 3631 4.689 32.19 12.38 11.00 11.03  9.76  8.87  7.69  6.40  5.81  5.59  5.43  5.38  5.52  17.46 M2.5 
4.7312 0.4610 0.509 0.713 3631 4.688 32.19 12.37 10.99 11.02  9.75  8.86  7.69  6.40  5.80  5.58  5.43  5.38  5.52  17.45 M2.5 
4.7370 0.4620 0.510 0.714 3631 4.688 32.19 12.37 10.99 11.02  9.75  8.86  7.68  6.39  5.80  5.58  5.42  5.37  5.51  17.45 M2.5 
4.7428 0.4630 0.510 0.715 3631 4.687 32.19 12.37 10.99 11.02  9.75  8.86  7.68  6.39  5.80  5.58  5.42  5.37  5.51  17.45 M2.5 
4.7484 0.4640 0.511 0.714 3631 4.687 32.20 12.36 10.98 11.02  9.75  8.86  7.68  6.39  5.79  5.57  5.42  5.37  5.51  17.45 M2.5 
4.7540 0.4650 0.512 0.715 3631 4.686 32.20 12.36 10.98 11.01  9.74  8.85  7.68  6.38  5.79  5.57  5.42  5.36  5.51  17.45 M2.5 
4.7597 0.4660 0.513 0.716 3639 4.686 32.20 12.33 10.95 10.99  9.72  8.83  7.66  6.37  5.78  5.56  5.41  5.36  5.50  17.49 M2.5 
4.7653 0.4670 0.514 0.716 3639 4.685 32.20 12.33 10.95 10.98  9.71  8.83  7.66  6.37  5.77  5.56  5.40  5.35  5.49  17.49 M2.5 
4.7710 0.4680 0.515 0.716 3639 4.685 32.21 12.33 10.95 10.98  9.71  8.82  7.65  6.36  5.77  5.55  5.40  5.35  5.49  17.49 M2.5 
4.7766 0.4690 0.515 0.717 3639 4.685 32.21 12.33 10.95 10.98  9.71  8.82  7.65  6.36  5.77  5.55  5.40  5.35  5.49  17.49 M2.5 
4.7822 0.4700 0.516 0.717 3639 4.684 32.21 12.32 10.94 10.97  9.71  8.82  7.65  6.36  5.76  5.55  5.39  5.34  5.49  17.49 M2.5 
4.7879 0.4710 0.517 0.715 3639 4.684 32.21 12.32 10.94 10.97  9.70  8.81  7.64  6.35  5.76  5.54  5.39  5.34  5.48  17.49 M2.5 
4.7935 0.4720 0.518 0.718 3648 4.683 32.21 12.29 10.91 10.94  9.68  8.79  7.63  6.34  5.75  5.53  5.38  5.33  5.47  17.53 M2.5 
4.7992 0.4730 0.519 0.716 3648 4.683 32.22 12.29 10.91 10.94  9.67  8.79  7.62  6.34  5.74  5.53  5.38  5.33  5.47  17.53 M2.5 
4.8048 0.4740 0.520 0.720 3648 4.682 32.22 12.29 10.90 10.94  9.67  8.78  7.62  6.33  5.74  5.52  5.37  5.32  5.47  17.53 M2.5 
4.8104 0.4750 0.520 0.717 3648 4.682 32.22 12.29 10.90 10.94  9.67  8.78  7.62  6.33  5.74  5.52  5.37  5.32  5.47  17.53 M2.5 
4.8161 0.4760 0.521 0.719 3648 4.681 32.22 12.28 10.90 10.93  9.66  8.78  7.61  6.33  5.73  5.52  5.37  5.32  5.46  17.53 M2.5 
4.8217 0.4770 0.522 0.719 3656 4.681 32.22 12.26 10.87 10.91  9.64  8.76  7.60  6.32  5.72  5.51  5.36  5.31  5.45  17.57 M2.4 
4.8273 0.4780 0.523 0.719 3656 4.680 32.23 12.26 10.87 10.90  9.63  8.75  7.59  6.31  5.72  5.50  5.36  5.31  5.45  17.57 M2.4 
4.8329 0.4790 0.524 0.721 3656 4.680 32.23 12.25 10.87 10.90  9.63  8.75  7.59  6.31  5.71  5.50  5.35  5.30  5.45  17.57 M2.4 
4.8385 0.4800 0.525 0.722 3656 4.679 32.23 12.25 10.86 10.89  9.63  8.74  7.58  6.31  5.71  5.50  5.35  5.30  5.44  17.56 M2.4 
4.8441 0.4810 0.525 0.710 3656 4.679 32.23 12.25 10.86 10.89  9.63  8.74  7.58  6.31  5.71  5.50  5.35  5.30  5.44  17.56 M2.4 
4.8498 0.4820 0.526 0.706 3656 4.679 32.23 12.24 10.86 10.89  9.62  8.74  7.58  6.30  5.70  5.49  5.34  5.29  5.44  17.56 M2.4 
4.8553 0.4830 0.527 0.703 3664 4.678 32.24 12.22 10.83 10.87  9.60  8.72  7.56  6.29  5.69  5.48  5.33  5.29  5.43  17.61 M2.4 
4.8609 0.4840 0.528 0.701 3664 4.678 32.24 12.22 10.83 10.86  9.59  8.71  7.56  6.29  5.69  5.48  5.33  5.28  5.43  17.61 M2.4 
4.8666 0.4850 0.529 0.700 3664 4.677 32.24 12.21 10.82 10.86  9.59  8.71  7.55  6.28  5.68  5.47  5.33  5.28  5.42  17.60 M2.4 
4.8722 0.4860 0.529 0.699 3664 4.677 32.24 12.21 10.82 10.86  9.59  8.71  7.55  6.28  5.68  5.47  5.33  5.28  5.42  17.60 M2.4 
4.8778 0.4870 0.530 0.700 3664 4.676 32.25 12.21 10.82 10.85  9.59  8.71  7.55  6.28  5.68  5.47  5.32  5.27  5.42  17.60 M2.4 
4.8834 0.4880 0.531 0.697 3673 4.676 32.25 12.18 10.80 10.83  9.56  8.68  7.53  6.27  5.67  5.46  5.31  5.27  5.41  17.64 M2.4 
4.8890 0.4890 0.532 0.699 3673 4.675 32.25 12.18 10.79 10.82  9.56  8.68  7.53  6.26  5.66  5.45  5.31  5.26  5.41  17.64 M2.4 
4.8946 0.4900 0.533 0.698 3673 4.675 32.25 12.18 10.79 10.82  9.55  8.67  7.53  6.26  5.66  5.45  5.31  5.26  5.40  17.64 M2.4 
4.9002 0.4910 0.534 0.700 3673 4.674 32.25 12.17 10.78 10.82  9.55  8.67  7.52  6.25  5.65  5.44  5.30  5.25  5.40  17.64 M2.4 
4.9058 0.4920 0.534 0.697 3673 4.674 32.26 12.17 10.78 10.82  9.55  8.67  7.52  6.25  5.65  5.44  5.30  5.25  5.40  17.64 M2.4 
4.9113 0.4930 0.535 0.698 3681 4.673 32.26 12.15 10.76 10.79  9.52  8.65  7.50  6.24  5.64  5.43  5.29  5.25  5.39  17.68 M2.3 
4.9169 0.4940 0.536 0.698 3681 4.673 32.26 12.15 10.75 10.79  9.52  8.64  7.50  6.24  5.64  5.43  5.29  5.24  5.39  17.68 M2.3 
4.9225 0.4950 0.537 0.698 3681 4.673 32.26 12.14 10.75 10.78  9.52  8.64  7.50  6.23  5.63  5.43  5.28  5.24  5.38  17.68 M2.3 
4.9281 0.4960 0.538 0.697 3681 4.672 32.26 12.14 10.75 10.78  9.51  8.64  7.49  6.23  5.63  5.42  5.28  5.23  5.38  17.68 M2.3 
4.9336 0.4970 0.539 0.697 3681 4.672 32.27 12.13 10.74 10.77  9.51  8.63  7.49  6.23  5.62  5.42  5.28  5.23  5.38  17.68 M2.3 
4.9392 0.4980 0.539 0.699 3690 4.671 32.27 12.11 10.72 10.75  9.49  8.61  7.48  6.22  5.62  5.41  5.27  5.23  5.37  17.72 M2.3 
4.9448 0.4990 0.540 0.698 3690 4.671 32.27 12.11 10.72 10.75  9.48  8.61  7.47  6.21  5.61  5.41  5.27  5.22  5.37  17.72 M2.3 
4.9504 0.5000 0.541 0.698 3690 4.670 32.27 12.11 10.71 10.75  9.48  8.61  7.47  6.21  5.61  5.40  5.26  5.22  5.36  17.72 M2.3 
4.9562 0.5010 0.542 0.697 3690 4.670 32.28 12.10 10.71 10.74  9.48  8.60  7.46  6.21  5.60  5.40  5.26  5.21  5.36  17.72 M2.3 
4.9620 0.5020 0.543 0.696 3690 4.669 32.28 12.10 10.70 10.74  9.47  8.60  7.46  6.20  5.60  5.39  5.26  5.21  5.36  17.72 M2.3 
4.9677 0.5030 0.544 0.698 3698 4.669 32.28 12.07 10.68 10.71  9.45  8.58  7.44  6.19  5.59  5.38  5.25  5.20  5.35  17.76 M2.2 
4.9736 0.5040 0.545 0.704 3698 4.668 32.28 12.07 10.68 10.71  9.44  8.57  7.44  6.19  5.58  5.38  5.24  5.20  5.35  17.76 M2.2 
4.9794 0.5050 0.545 0.708 3698 4.668 32.28 12.07 10.68 10.71  9.44  8.57  7.44  6.19  5.58  5.38  5.24  5.20  5.35  17.76 M2.2 
4.9852 0.5060 0.546 0.712 3698 4.667 32.29 12.07 10.67 10.70  9.44  8.57  7.43  6.18  5.58  5.38  5.24  5.19  5.34  17.76 M2.2 
4.9910 0.5070 0.547 0.711 3707 4.667 32.29 12.05 10.65 10.68  9.41  8.55  7.42  6.17  5.57  5.36  5.23  5.19  5.34  17.80 M2.2 
4.9968 0.5080 0.548 0.713 3707 4.666 32.29 12.04 10.64 10.68  9.41  8.54  7.41  6.17  5.56  5.36  5.23  5.18  5.33  17.80 M2.2 
5.0026 0.5090 0.549 0.713 3707 4.665 32.29 12.04 10.64 10.67  9.41  8.54  7.41  6.16  5.56  5.36  5.22  5.18  5.33  17.79 M2.2 
5.0084 0.5100 0.550 0.713 3707 4.665 32.30 12.03 10.64 10.67  9.40  8.53  7.41  6.16  5.55  5.35  5.22  5.17  5.32  17.79 M2.2 
5.0143 0.5110 0.551 0.713 3707 4.664 32.30 12.03 10.63 10.66  9.40  8.53  7.40  6.16  5.55  5.35  5.21  5.17  5.32  17.79 M2.2 
5.0201 0.5120 0.552 0.714 3715 4.664 32.30 12.01 10.61 10.64  9.37  8.51  7.39  6.14  5.54  5.34  5.21  5.16  5.31  17.83 M2.2 
5.0258 0.5130 0.552 0.713 3715 4.663 32.30 12.01 10.61 10.64  9.38  8.51  7.39  6.14  5.54  5.34  5.21  5.16  5.31  17.83 M2.2 
5.0316 0.5140 0.553 0.713 3715 4.663 32.30 12.01 10.60 10.64  9.37  8.50  7.38  6.14  5.53  5.33  5.20  5.16  5.31  17.83 M2.2 
5.0375 0.5150 0.554 0.712 3715 4.662 32.31 12.00 10.60 10.63  9.37  8.50  7.38  6.14  5.53  5.33  5.20  5.16  5.31  17.83 M2.2 
5.0437 0.5160 0.555 0.712 3724 4.662 32.31 11.98 10.58 10.61  9.34  8.48  7.36  6.12  5.52  5.32  5.19  5.15  5.30  17.87 M2.1 
5.0498 0.5170 0.556 0.712 3724 4.661 32.31 11.98 10.57 10.60  9.34  8.48  7.36  6.12  5.51  5.31  5.19  5.14  5.29  17.86 M2.1 
5.0560 0.5180 0.557 0.711 3724 4.661 32.31 11.97 10.57 10.60  9.34  8.47  7.36  6.12  5.51  5.31  5.18  5.14  5.29  17.86 M2.1 
5.0621 0.5190 0.558 0.710 3724 4.660 32.32 11.97 10.56 10.60  9.33  8.47  7.35  6.11  5.50  5.31  5.18  5.14  5.29  17.86 M2.1 
5.0681 0.5200 0.559 0.710 3724 4.659 32.32 11.97 10.56 10.59  9.33  8.46  7.35  6.11  5.50  5.30  5.17  5.13  5.28  17.86 M2.1 
5.0741 0.5210 0.560 0.713 3733 4.659 32.32 11.95 10.54 10.57  9.30  8.44  7.33  6.10  5.49  5.29  5.17  5.12  5.28  17.90 M2.1 
5.0802 0.5220 0.560 0.710 3733 4.658 32.32 11.95 10.54 10.57  9.30  8.44  7.33  6.10  5.49  5.29  5.17  5.12  5.28  17.90 M2.1 
5.0862 0.5230 0.561 0.710 3733 4.658 32.33 11.94 10.53 10.57  9.30  8.44  7.33  6.09  5.48  5.29  5.16  5.12  5.27  17.90 M2.1 
5.0923 0.5240 0.562 0.711 3733 4.657 32.33 11.94 10.53 10.56  9.30  8.43  7.32  6.09  5.48  5.28  5.16  5.12  5.27  17.90 M2.1 
5.0983 0.5250 0.563 0.707 3741 4.657 32.33 11.92 10.50 10.54  9.27  8.41  7.31  6.08  5.47  5.27  5.15  5.11  5.26  17.93 M2.1 
5.1044 0.5260 0.564 0.703 3741 4.656 32.33 11.91 10.50 10.53  9.27  8.41  7.30  6.07  5.46  5.27  5.15  5.11  5.26  17.93 M2.1 
5.1104 0.5270 0.565 0.704 3741 4.656 32.33 11.91 10.50 10.53  9.26  8.40  7.30  6.07  5.46  5.27  5.14  5.10  5.25  17.93 M2.1 
5.1165 0.5280 0.566 0.701 3741 4.655 32.34 11.91 10.49 10.53  9.26  8.40  7.30  6.07  5.45  5.26  5.14  5.10  5.25  17.93 M2.1 
5.1226 0.5290 0.567 0.698 3750 4.655 32.34 11.89 10.47 10.50  9.24  8.38  7.28  6.06  5.44  5.25  5.13  5.09  5.24  17.97 M2.0 
5.1286 0.5300 0.568 0.696 3750 4.654 32.34 11.88 10.47 10.50  9.23  8.38  7.28  6.05  5.44  5.25  5.13  5.09  5.24  17.97 M2.0 
5.1346 0.5310 0.568 0.695 3750 4.654 32.34 11.88 10.47 10.50  9.23  8.38  7.28  6.05  5.44  5.25  5.13  5.09  5.24  17.97 M2.0 
5.1407 0.5320 0.569 0.693 3750 4.653 32.35 11.88 10.46 10.49  9.23  8.37  7.27  6.05  5.43  5.24  5.12  5.08  5.24  17.97 M2.0 
5.1468 0.5330 0.570 0.692 3758 4.652 32.35 11.86 10.44 10.47  9.21  8.35  7.26  6.04  5.42  5.23  5.11  5.07  5.23  18.00 M2.0 
5.1528 0.5340 0.571 0.690 3758 4.652 32.35 11.85 10.43 10.47  9.20  8.35  7.25  6.03  5.42  5.23  5.11  5.07  5.23  18.00 M2.0 
5.1589 0.5350 0.572 0.688 3758 4.651 32.35 11.85 10.43 10.46  9.20  8.34  7.25  6.03  5.41  5.22  5.11  5.07  5.22  18.00 M2.0 
5.1649 0.5360 0.573 0.686 3758 4.651 32.35 11.85 10.43 10.46  9.19  8.34  7.25  6.03  5.41  5.22  5.10  5.06  5.22  18.00 M2.0 
5.1710 0.5370 0.574 0.685 3767 4.650 32.36 11.83 10.40 10.43  9.17  8.32  7.23  6.01  5.39  5.21  5.09  5.06  5.21  18.04 M2.0 
5.1771 0.5380 0.575 0.683 3767 4.650 32.36 11.82 10.40 10.43  9.17  8.31  7.23  6.01  5.39  5.21  5.09  5.05  5.21  18.04 M2.0 
5.1832 0.5390 0.576 0.679 3767 4.649 32.36 11.82 10.39 10.43  9.16  8.31  7.22  6.01  5.39  5.20  5.09  5.05  5.20  18.04 M2.0 
5.1893 0.5400 0.576 0.674 3767 4.649 32.36 11.82 10.39 10.43  9.16  8.31  7.22  6.01  5.39  5.20  5.09  5.05  5.20  18.04 M2.0 
5.1955 0.5410 0.577 0.670 3767 4.648 32.37 11.82 10.39 10.42  9.16  8.31  7.22  6.00  5.38  5.20  5.08  5.04  5.20  18.03 M2.0 
5.2016 0.5420 0.578 0.666 3776 4.648 32.37 11.79 10.37 10.40  9.13  8.28  7.20  5.99  5.37  5.19  5.07  5.04  5.19  18.07 M1.9 
5.2077 0.5430 0.579 0.662 3776 4.647 32.37 11.79 10.36 10.40  9.13  8.28  7.20  5.99  5.37  5.18  5.07  5.03  5.19  18.07 M1.9 
5.2139 0.5440 0.580 0.659 3776 4.647 32.37 11.79 10.36 10.39  9.13  8.28  7.19  5.98  5.36  5.18  5.07  5.03  5.19  18.07 M1.9 
5.2200 0.5450 0.581 0.655 3776 4.646 32.38 11.78 10.36 10.39  9.12  8.27  7.19  5.98  5.36  5.18  5.06  5.03  5.18  18.07 M1.9 
5.2261 0.5460 0.582 0.650 3784 4.645 32.38 11.76 10.33 10.36  9.10  8.25  7.18  5.97  5.35  5.17  5.05  5.02  5.18  18.11 M1.9 
5.2322 0.5470 0.583 0.647 3784 4.645 32.38 11.76 10.33 10.36  9.10  8.25  7.17  5.96  5.34  5.16  5.05  5.01  5.17  18.11 M1.9 
5.2383 0.5480 0.584 0.643 3784 4.644 32.38 11.76 10.32 10.36  9.09  8.24  7.17  5.96  5.34  5.16  5.05  5.01  5.17  18.11 M1.9 
5.2444 0.5490 0.584 0.636 3784 4.644 32.38 11.76 10.32 10.36  9.09  8.24  7.17  5.96  5.34  5.16  5.05  5.01  5.17  18.11 M1.9 
5.2505 0.5500 0.585 0.630 3793 4.643 32.39 11.74 10.30 10.33  9.07  8.22  7.15  5.95  5.32  5.15  5.04  5.00  5.16  18.14 M1.9 
5.2566 0.5510 0.586 0.623 3793 4.643 32.39 11.73 10.30 10.33  9.06  8.22  7.15  5.95  5.32  5.14  5.03  5.00  5.16  18.14 M1.9 
5.2627 0.5520 0.587 0.617 3793 4.642 32.39 11.73 10.29 10.33  9.06  8.21  7.14  5.94  5.32  5.14  5.03  5.00  5.16  18.14 M1.9 
5.2688 0.5530 0.588 0.610 3793 4.642 32.39 11.73 10.29 10.32  9.06  8.21  7.14  5.94  5.31  5.14  5.03  4.99  5.15  18.14 M1.9 
5.2748 0.5540 0.589 0.604 3802 4.641 32.40 11.70 10.26 10.30  9.03  8.19  7.12  5.93  5.30  5.12  5.02  4.98  5.14  18.18 M1.8 
5.2809 0.5550 0.590 0.599 3802 4.641 32.40 11.70 10.26 10.29  9.03  8.19  7.12  5.92  5.30  5.12  5.01  4.98  5.14  18.18 M1.8 
5.2872 0.5560 0.591 0.593 3802 4.640 32.40 11.70 10.26 10.29  9.03  8.18  7.12  5.92  5.29  5.12  5.01  4.98  5.14  18.18 M1.8 
5.2943 0.5570 0.592 0.585 3802 4.639 32.40 11.69 10.25 10.29  9.02  8.18  7.11  5.92  5.29  5.11  5.01  4.97  5.13  18.18 M1.8 
5.3014 0.5580 0.593 0.577 3811 4.639 32.41 11.67 10.23 10.26  9.00  8.16  7.10  5.90  5.28  5.10  5.00  4.97  5.13  18.22 M1.8 
5.3085 0.5590 0.594 0.568 3811 4.638 32.41 11.67 10.23 10.26  9.00  8.15  7.09  5.90  5.27  5.10  5.00  4.96  5.12  18.21 M1.8 
5.3157 0.5600 0.595 0.559 3811 4.638 32.41 11.67 10.22 10.26  8.99  8.15  7.09  5.90  5.27  5.10  4.99  4.96  5.12  18.21 M1.8 
5.3228 0.5610 0.595 0.552 3811 4.637 32.41 11.67 10.22 10.26  8.99  8.15  7.09  5.90  5.27  5.10  4.99  4.96  5.12  18.21 M1.8 
5.3299 0.5620 0.596 0.544 3819 4.636 32.42 11.65 10.20 10.23  8.97  8.13  7.08  5.89  5.26  5.09  4.98  4.95  5.11  18.25 M1.8 
5.3370 0.5630 0.597 0.534 3819 4.636 32.42 11.65 10.20 10.23  8.97  8.12  7.07  5.88  5.25  5.08  4.98  4.95  5.11  18.25 M1.8 
5.3442 0.5640 0.598 0.523 3819 4.635 32.42 11.64 10.19 10.23  8.96  8.12  7.07  5.88  5.25  5.08  4.98  4.94  5.11  18.25 M1.8 
5.3514 0.5650 0.599 0.512 3828 4.634 32.42 11.62 10.17 10.20  8.94  8.10  7.05  5.87  5.24  5.07  4.97  4.94  5.10  18.28 M1.7 
5.3586 0.5660 0.600 0.503 3828 4.634 32.43 11.62 10.16 10.20  8.93  8.10  7.05  5.86  5.23  5.06  4.97  4.93  5.10  18.28 M1.7 
5.3658 0.5670 0.601 0.491 3828 4.633 32.43 11.62 10.16 10.19  8.93  8.09  7.05  5.86  5.23  5.06  4.96  4.93  5.09  18.28 M1.7 
5.3730 0.5680 0.602 0.476 3828 4.633 32.43 11.61 10.16 10.19  8.93  8.09  7.04  5.86  5.22  5.06  4.96  4.93  5.09  18.28 M1.7 
5.3802 0.5690 0.603 0.461 3837 4.632 32.43 11.59 10.13 10.17  8.90  8.07  7.03  5.85  5.21  5.05  4.95  4.92  5.08  18.32 M1.7 
5.3874 0.5700 0.604 0.447 3837 4.631 32.44 11.59 10.13 10.16  8.90  8.06  7.02  5.84  5.21  5.04  4.95  4.92  5.08  18.32 M1.7 
5.3946 0.5710 0.605 0.433 3837 4.631 32.44 11.59 10.13 10.16  8.90  8.06  7.02  5.84  5.20  5.04  4.94  4.91  5.08  18.32 M1.7 
5.4019 0.5720 0.606 0.418 3837 4.630 32.44 11.58 10.12 10.16  8.89  8.06  7.02  5.83  5.20  5.03  4.94  4.91  5.07  18.32 M1.7 
5.4092 0.5730 0.607 0.404 3846 4.629 32.44 11.56 10.10 10.13  8.87  8.04  7.00  5.82  5.19  5.02  4.93  4.90  5.07  18.35 M1.6 
5.4166 0.5740 0.608 0.389 3846 4.629 32.45 11.56 10.09 10.13  8.87  8.03  7.00  5.82  5.18  5.02  4.93  4.90  5.06  18.35 M1.6 
5.4239 0.5750 0.609 0.374 3846 4.628 32.45 11.56 10.09 10.13  8.86  8.03  6.99  5.82  5.18  5.02  4.92  4.89  5.06  18.35 M1.6 
5.4311 0.5760 0.610 0.359 3855 4.628 32.45 11.54 10.07 10.10  8.84  8.01  6.98  5.81  5.17  5.01  4.92  4.89  5.05  18.39 M1.6 
5.4384 0.5770 0.611 0.346 3855 4.627 32.45 11.53 10.06 10.10  8.84  8.00  6.97  5.80  5.16  5.00  4.91  4.88  5.05  18.39 M1.6 
5.4456 0.5780 0.612 0.334 3855 4.626 32.46 11.53 10.06 10.09  8.83  8.00  6.97  5.80  5.16  5.00  4.91  4.88  5.05  18.39 M1.6 
5.4529 0.5790 0.613 0.320 3855 4.626 32.46 11.53 10.06 10.09  8.83  8.00  6.97  5.79  5.16  5.00  4.91  4.88  5.04  18.39 M1.6 
5.4602 0.5800 0.614 0.304 3864 4.625 32.46 11.51 10.03 10.07  8.81  7.98  6.95  5.78  5.14  4.99  4.90  4.87  5.04  18.43 M1.6 
5.4676 0.5810 0.615 0.287 3864 4.624 32.46 11.50 10.03 10.06  8.80  7.97  6.95  5.78  5.14  4.98  4.89  4.87  5.03  18.43 M1.6 
5.4750 0.5820 0.616 0.273 3864 4.624 32.47 11.50 10.03 10.06  8.80  7.97  6.95  5.78  5.14  4.98  4.89  4.86  5.03  18.43 M1.6 
5.4824 0.5830 0.617 0.260 3864 4.623 32.47 11.50 10.02 10.06  8.80  7.97  6.94  5.77  5.13  4.97  4.89  4.86  5.03  18.42 M1.6 
5.4898 0.5840 0.618 0.246 3873 4.622 32.47 11.48 10.00 10.03  8.77  7.94  6.93  5.76  5.12  4.96  4.88  4.85  5.02  18.46 M1.5 
5.4971 0.5850 0.619 0.232 3873 4.622 32.47 11.47  9.99 10.03  8.77  7.94  6.92  5.76  5.12  4.96  4.88  4.85  5.02  18.46 M1.5 
5.5044 0.5860 0.620 0.218 3873 4.621 32.48 11.47  9.99 10.03  8.76  7.94  6.92  5.75  5.11  4.96  4.87  4.84  5.01  18.46 M1.5 
5.5117 0.5870 0.621 0.202 3882 4.621 32.48 11.45  9.97 10.00  8.74  7.91  6.90  5.74  5.10  4.95  4.86  4.84  5.01  18.50 M1.5 
5.5189 0.5880 0.622 0.187 3882 4.620 32.48 11.45  9.96 10.00  8.74  7.91  6.90  5.74  5.10  4.94  4.86  4.83  5.00  18.50 M1.5 
5.5262 0.5890 0.623 0.172 3882 4.619 32.48 11.45  9.96  9.99  8.73  7.91  6.90  5.74  5.09  4.94  4.86  4.83  5.00  18.50 M1.5 
5.5336 0.5900 0.624 0.158 3882 4.619 32.48 11.44  9.96  9.99  8.73  7.90  6.89  5.73  5.09  4.94  4.85  4.83  5.00  18.50 M1.5 
5.5410 0.5910 0.625 0.146 3890 4.618 32.49 11.42  9.93  9.97  8.71  7.88  6.88  5.72  5.08  4.93  4.85  4.82  4.99  18.54 M1.5 
5.5484 0.5920 0.626 0.132 3890 4.617 32.49 11.42  9.93  9.96  8.70  7.88  6.87  5.72  5.07  4.92  4.84  4.82  4.99  18.54 M1.5 
5.5558 0.5930 0.627 0.123 3890 4.617 32.49 11.42  9.93  9.96  8.70  7.88  6.87  5.72  5.07  4.92  4.84  4.81  4.98  18.54 M1.5 
5.5631 0.5940 0.628 0.113 3890 4.616 32.50 11.41  9.92  9.96  8.70  7.87  6.87  5.71  5.07  4.91  4.84  4.81  4.98  18.53 M1.5 
5.5704 0.5950 0.629 0.104 3899 4.616 32.50 11.39  9.90  9.93  8.67  7.85  6.85  5.70  5.05  4.90  4.83  4.80  4.98  18.58 M1.4 
5.5776 0.5960 0.630 0.094 3899 4.615 32.50 11.39  9.90  9.93  8.67  7.85  6.85  5.70  5.05  4.90  4.82  4.80  4.97  18.57 M1.4 
5.5849 0.5970 0.631 0.082 3899 4.614 32.50 11.39  9.89  9.93  8.67  7.84  6.85  5.69  5.05  4.90  4.82  4.79  4.97  18.57 M1.4 
5.5921 0.5980 0.632 0.073 3908 4.614 32.51 11.37  9.87  9.90  8.64  7.82  6.83  5.68  5.03  4.89  4.81  4.79  4.96  18.62 M1.4 
5.5993 0.5990 0.632 0.063 3908 4.613 32.51 11.37  9.87  9.90  8.64  7.82  6.83  5.68  5.03  4.89  4.81  4.79  4.96  18.62 M1.4 
5.6067 0.6000 0.633 0.063 3908 4.612 32.51 11.36  9.86  9.90  8.64  7.82  6.83  5.68  5.03  4.88  4.81  4.78  4.96  18.61 M1.4 


==> table7_full.dat <==
Title: The Evolution of Cataclysmic Variables as Revealed by their Donor Stars  
Authors: Knigge C., Baraffe I., Patterson J. 
Table: White dwarf properties along the standard model track
================================================================================
Byte-by-byte Description of file: apjs386978t9_mrt.txt
--------------------------------------------------------------------------------
   Bytes Format Units        Label    Explanations
--------------------------------------------------------------------------------
   1-  6 F6.4   h            Period   Orbital period
   8- 13 F6.4   solMass      M2       Secondary mass
  15- 21 F7.3   [solMass/yr] logMLR2  Log of secondary mass loss rate (1)
  23- 26 F4.2   solMass      M1       Primary mass
  28- 32 F5.3   10+8cm       R1       Primary radius
  34- 38 F5.3   [cm2/s]      log(g1)  Log of primary surface gravity
  40- 44 I5     K            Teff1a   Primary effective temperature (2)
  46- 50 I5     K            Teff1b   Primary effective temperature (3)
  52- 56 I5     K            Teff1c   Primary effective temperature (4)
  58- 62 F5.2   [10-7W]      logL1    Log of primary luminosity; erg/s
  64- 68 F5.2   mag          UMag     Primary absolute U band magnitude (5)
  70- 74 F5.2   mag          BMag     Primary absolute B band magnitude (5)
  76- 80 F5.2   mag          VMag     Primary absolute V band magnitude (5)
  82- 86 F5.2   mag          RMag     Primary absolute R band magnitude (5)
  88- 92 F5.2   mag          IMag     Primary absolute I band magnitude (5)
  94- 98 F5.2   mag          JMag     Primary absolute J band magnitude (5)
 100-104 F5.2   mag          HMag     Primary absolute H band magnitude (5)
 106-110 F5.2   mag          KMag     Primary absolute K band magnitude (5)
--------------------------------------------------------------------------------
Note (1): equal to the logarithm of secular mass transfer rate.
Note (2): near middle of nova cycle.
Note (3): near beginning of nova cycle.
Note (4): near end of nova cycle.
Note (5): Based on the DA WD models of Holberg & Bergeron (2006) as listed at
          http://www.astro.umontreal.ca/~bergeron/CoolingModels. 
          UBVRI magnitudes are on the Johnson-Cousins systems. JHK magnitudes 
          have been transformed to the CIT system.
--------------------------------------------------------------------------------
5.6151 0.6000  -8.167 0.75 8.415 8.148 45843 42161 49846 33.35  7.91  9.20  9.49  9.64  9.82 10.28 10.35 10.47 
5.6088 0.5990  -8.168 0.75 8.414 8.148 45814 42135 49814 33.35  7.91  9.20  9.49  9.64  9.82 10.28 10.35 10.47 
5.6026 0.5980  -8.168 0.75 8.414 8.148 45814 42135 49814 33.35  7.91  9.20  9.49  9.64  9.82 10.28 10.35 10.47 
5.5963 0.5970  -8.170 0.75 8.412 8.148 45756 42082 49750 33.34  7.91  9.20  9.50  9.65  9.83 10.28 10.35 10.48 
5.5901 0.5960  -8.171 0.75 8.410 8.148 45727 42056 49718 33.34  7.91  9.21  9.50  9.65  9.83 10.28 10.35 10.48 
5.5839 0.5950  -8.173 0.75 8.408 8.149 45669 42004 49653 33.34  7.92  9.21  9.50  9.65  9.83 10.28 10.35 10.48 
5.5776 0.5940  -8.176 0.75 8.405 8.149 45582 41926 49557 33.34  7.92  9.21  9.50  9.65  9.83 10.28 10.35 10.48 
5.5713 0.5930  -8.178 0.75 8.403 8.149 45524 41874 49494 33.33  7.92  9.21  9.50  9.65  9.83 10.28 10.35 10.48 
5.5650 0.5920  -8.180 0.75 8.401 8.149 45467 41822 49430 33.33  7.92  9.21  9.51  9.66  9.84 10.29 10.36 10.49 
5.5587 0.5910  -8.182 0.75 8.399 8.150 45409 41770 49366 33.33  7.93  9.22  9.51  9.66  9.84 10.29 10.36 10.49 
5.5523 0.5900  -8.183 0.75 8.398 8.150 45380 41744 49334 33.33  7.93  9.22  9.51  9.66  9.84 10.29 10.36 10.49 
5.5460 0.5890  -8.183 0.75 8.398 8.150 45380 41744 49334 33.33  7.93  9.22  9.51  9.66  9.84 10.29 10.36 10.49 
5.5398 0.5880  -8.183 0.75 8.398 8.150 45380 41744 49334 33.33  7.93  9.22  9.51  9.66  9.84 10.29 10.36 10.49 
5.5337 0.5870  -8.185 0.75 8.395 8.150 45323 41692 49271 33.33  7.93  9.22  9.51  9.66  9.84 10.29 10.36 10.49 
5.5275 0.5860  -8.186 0.75 8.394 8.150 45294 41666 49239 33.32  7.93  9.22  9.51  9.66  9.84 10.29 10.36 10.49 
5.5213 0.5850  -8.188 0.75 8.392 8.150 45237 41614 49175 33.32  7.93  9.22  9.51  9.66  9.84 10.29 10.36 10.49 
5.5151 0.5840  -8.190 0.75 8.390 8.151 45180 41562 49112 33.32  7.93  9.22  9.51  9.66  9.84 10.29 10.36 10.49 
5.5089 0.5830  -8.192 0.75 8.388 8.151 45123 41511 49049 33.32  7.94  9.23  9.52  9.67  9.85 10.30 10.37 10.50 
5.5027 0.5820  -8.194 0.75 8.386 8.151 45065 41459 48985 33.32  7.94  9.23  9.52  9.67  9.85 10.30 10.37 10.50 
5.4964 0.5810  -8.196 0.75 8.384 8.151 45008 41408 48922 33.31  7.94  9.23  9.52  9.67  9.85 10.30 10.37 10.50 
5.4902 0.5800  -8.196 0.75 8.384 8.151 45008 41408 48922 33.31  7.94  9.23  9.52  9.67  9.85 10.30 10.37 10.50 
5.4841 0.5790  -8.196 0.75 8.384 8.151 45008 41408 48922 33.31  7.94  9.23  9.52  9.67  9.85 10.30 10.37 10.50 
5.4781 0.5780  -8.197 0.75 8.383 8.151 44980 41382 48891 33.31  7.94  9.23  9.52  9.67  9.85 10.30 10.37 10.50 
5.4721 0.5770  -8.198 0.75 8.382 8.151 44951 41356 48859 33.31  7.94  9.23  9.52  9.67  9.85 10.30 10.37 10.50 
5.4660 0.5760  -8.200 0.75 8.380 8.152 44894 41305 48796 33.31  7.94  9.23  9.52  9.67  9.85 10.30 10.37 10.50 
5.4600 0.5750  -8.201 0.75 8.379 8.152 44867 41279 48766 33.31  7.95  9.23  9.52  9.67  9.85 10.30 10.37 10.50 
5.4540 0.5740  -8.203 0.75 8.378 8.152 44811 41229 48705 33.30  7.95  9.24  9.53  9.68  9.86 10.31 10.38 10.51 
5.4479 0.5730  -8.205 0.75 8.376 8.152 44756 41179 48643 33.30  7.95  9.24  9.53  9.68  9.86 10.31 10.38 10.51 
5.4419 0.5720  -8.206 0.75 8.375 8.152 44728 41154 48613 33.30  7.95  9.24  9.53  9.68  9.86 10.31 10.38 10.51 
5.4358 0.5710  -8.207 0.75 8.374 8.152 44701 41129 48583 33.30  7.95  9.24  9.53  9.68  9.86 10.31 10.38 10.51 
5.4299 0.5700  -8.207 0.75 8.374 8.152 44701 41129 48583 33.30  7.95  9.24  9.53  9.68  9.86 10.31 10.38 10.51 
5.4240 0.5690  -8.209 0.75 8.372 8.152 44645 41079 48522 33.30  7.95  9.24  9.53  9.68  9.86 10.31 10.38 10.51 
5.4181 0.5680  -8.210 0.75 8.372 8.152 44618 41054 48491 33.30  7.95  9.24  9.53  9.68  9.86 10.31 10.38 10.51 
5.4122 0.5670  -8.212 0.75 8.370 8.153 44563 41003 48430 33.29  7.96  9.25  9.53  9.68  9.86 10.31 10.38 10.51 
5.4063 0.5660  -8.214 0.75 8.368 8.153 44507 40953 48370 33.29  7.96  9.25  9.54  9.69  9.87 10.32 10.38 10.51 
5.4004 0.5650  -8.216 0.75 8.367 8.153 44452 40904 48309 33.29  7.96  9.25  9.54  9.69  9.87 10.32 10.39 10.52 
5.3945 0.5640  -8.217 0.75 8.366 8.153 44425 40879 48279 33.29  7.96  9.25  9.54  9.69  9.87 10.32 10.39 10.52 
5.3886 0.5630  -8.218 0.75 8.365 8.153 44397 40854 48249 33.29  7.96  9.25  9.54  9.69  9.87 10.32 10.39 10.52 
5.3828 0.5620  -8.218 0.75 8.365 8.153 44397 40854 48249 33.29  7.96  9.25  9.54  9.69  9.87 10.32 10.39 10.52 
5.3770 0.5610  -8.219 0.75 8.364 8.153 44370 40829 48218 33.29  7.96  9.25  9.54  9.69  9.87 10.32 10.39 10.52 
5.3712 0.5600  -8.221 0.75 8.362 8.153 44315 40779 48158 33.28  7.97  9.25  9.54  9.69  9.87 10.32 10.39 10.52 
5.3654 0.5590  -8.223 0.75 8.361 8.154 44260 40729 48098 33.28  7.97  9.26  9.54  9.69  9.87 10.32 10.39 10.52 
5.3596 0.5580  -8.225 0.75 8.359 8.154 44206 40680 48037 33.28  7.97  9.26  9.55  9.70  9.88 10.33 10.39 10.52 
5.3538 0.5570  -8.227 0.75 8.357 8.154 44151 40630 47977 33.28  7.97  9.26  9.55  9.70  9.88 10.33 10.40 10.53 
5.3480 0.5560  -8.224 0.75 8.360 8.154 44233 40704 48067 33.28  7.97  9.26  9.54  9.69  9.87 10.32 10.39 10.52 
5.3430 0.5550  -8.214 0.75 8.368 8.153 44507 40953 48370 33.29  7.96  9.25  9.54  9.69  9.87 10.32 10.38 10.51 
5.3383 0.5540  -8.211 0.75 8.371 8.153 44590 41028 48461 33.30  7.96  9.24  9.53  9.68  9.86 10.31 10.38 10.51 
5.3335 0.5530  -8.213 0.75 8.369 8.153 44535 40978 48400 33.29  7.96  9.25  9.53  9.68  9.86 10.31 10.38 10.51 
5.3288 0.5520  -8.215 0.75 8.367 8.153 44480 40928 48339 33.29  7.96  9.25  9.54  9.69  9.87 10.32 10.39 10.52 
5.3241 0.5510  -8.217 0.75 8.366 8.153 44425 40879 48279 33.29  7.96  9.25  9.54  9.69  9.87 10.32 10.39 10.52 
5.3193 0.5500  -8.219 0.75 8.364 8.153 44370 40829 48218 33.29  7.96  9.25  9.54  9.69  9.87 10.32 10.39 10.52 
5.3146 0.5490  -8.221 0.75 8.362 8.153 44315 40779 48158 33.28  7.97  9.25  9.54  9.69  9.87 10.32 10.39 10.52 
5.3098 0.5480  -8.223 0.75 8.361 8.154 44260 40729 48098 33.28  7.97  9.26  9.54  9.69  9.87 10.32 10.39 10.52 
5.3051 0.5470  -8.224 0.75 8.360 8.154 44233 40704 48067 33.28  7.97  9.26  9.54  9.69  9.87 10.32 10.39 10.52 
5.3004 0.5460  -8.226 0.75 8.358 8.154 44178 40655 48007 33.28  7.97  9.26  9.55  9.70  9.88 10.33 10.40 10.53 
5.2957 0.5450  -8.228 0.75 8.356 8.154 44124 40605 47947 33.28  7.97  9.26  9.55  9.70  9.88 10.33 10.40 10.53 
5.2910 0.5440  -8.230 0.75 8.355 8.154 44069 40556 47887 33.27  7.98  9.26  9.55  9.70  9.88 10.33 10.40 10.53 
5.2863 0.5430  -8.231 0.75 8.354 8.154 44042 40531 47857 33.27  7.98  9.26  9.55  9.70  9.88 10.33 10.40 10.53 
5.2816 0.5420  -8.233 0.75 8.352 8.154 43988 40482 47797 33.27  7.98  9.27  9.55  9.70  9.88 10.33 10.40 10.53 
5.2768 0.5410  -8.235 0.75 8.350 8.155 43933 40432 47737 33.27  7.98  9.27  9.55  9.70  9.88 10.33 10.40 10.53 
5.2721 0.5400  -8.237 0.75 8.349 8.155 43879 40383 47677 33.27  7.98  9.27  9.56  9.71  9.89 10.34 10.40 10.53 
5.2674 0.5390  -8.239 0.75 8.347 8.155 43825 40334 47618 33.26  7.98  9.27  9.56  9.71  9.89 10.34 10.41 10.54 
5.2627 0.5380  -8.240 0.75 8.346 8.155 43797 40309 47588 33.26  7.99  9.27  9.56  9.71  9.89 10.34 10.41 10.54 
5.2581 0.5370  -8.241 0.75 8.345 8.155 43770 40285 47558 33.26  7.99  9.27  9.56  9.71  9.89 10.34 10.41 10.54 
5.2535 0.5360  -8.242 0.75 8.345 8.155 43743 40260 47528 33.26  7.99  9.28  9.56  9.71  9.89 10.34 10.41 10.54 
5.2489 0.5350  -8.244 0.75 8.343 8.155 43689 40211 47469 33.26  7.99  9.28  9.56  9.71  9.89 10.34 10.41 10.54 
5.2443 0.5340  -8.247 0.75 8.340 8.156 43608 40137 47379 33.25  7.99  9.28  9.57  9.72  9.90 10.35 10.41 10.54 
5.2397 0.5330  -8.248 0.75 8.339 8.156 43581 40113 47350 33.25  7.99  9.28  9.57  9.72  9.90 10.35 10.41 10.54 
5.2351 0.5320  -8.250 0.75 8.338 8.156 43527 40064 47290 33.25  8.00  9.28  9.57  9.72  9.90 10.35 10.42 10.55 
5.2305 0.5310  -8.252 0.75 8.336 8.156 43474 40015 47231 33.25  8.00  9.29  9.57  9.72  9.90 10.35 10.42 10.55 
5.2259 0.5300  -8.253 0.75 8.335 8.156 43447 39991 47201 33.25  8.00  9.29  9.57  9.72  9.90 10.35 10.42 10.55 
5.2214 0.5290  -8.255 0.75 8.334 8.156 43393 39942 47142 33.24  8.00  9.29  9.57  9.72  9.90 10.35 10.42 10.55 
5.2168 0.5280  -8.257 0.75 8.332 8.157 43339 39893 47083 33.24  8.00  9.29  9.57  9.72  9.90 10.35 10.42 10.55 
5.2122 0.5270  -8.259 0.75 8.330 8.157 43286 39845 47024 33.24  8.01  9.29  9.58  9.73  9.91 10.36 10.42 10.55 
5.2076 0.5260  -8.261 0.75 8.329 8.157 43232 39796 46965 33.24  8.01  9.29  9.58  9.73  9.91 10.36 10.42 10.55 
5.2031 0.5250  -8.262 0.75 8.328 8.157 43206 39772 46936 33.24  8.01  9.30  9.58  9.73  9.91 10.36 10.43 10.56 
5.1986 0.5240  -8.264 0.75 8.326 8.157 43152 39723 46877 33.23  8.01  9.30  9.58  9.73  9.91 10.36 10.43 10.56 
5.1940 0.5230  -8.266 0.75 8.324 8.157 43099 39675 46818 33.23  8.01  9.30  9.58  9.73  9.91 10.36 10.43 10.56 
5.1895 0.5220  -8.268 0.75 8.323 8.158 43046 39627 46760 33.23  8.02  9.30  9.58  9.73  9.91 10.36 10.43 10.56 
5.1849 0.5210  -8.270 0.75 8.321 8.158 42992 39578 46701 33.23  8.02  9.30  9.59  9.74  9.92 10.37 10.43 10.56 
5.1804 0.5200  -8.271 0.75 8.320 8.158 42966 39554 46672 33.23  8.02  9.30  9.59  9.74  9.92 10.37 10.43 10.56 
5.1759 0.5190  -8.274 0.75 8.318 8.158 42886 39482 46584 33.22  8.02  9.31  9.59  9.74  9.92 10.37 10.44 10.57 
5.1714 0.5180  -8.277 0.75 8.315 8.158 42807 39410 46497 33.22  8.02  9.31  9.59  9.74  9.92 10.37 10.44 10.57 
5.1667 0.5170  -8.279 0.75 8.313 8.158 42754 39362 46438 33.22  8.03  9.31  9.59  9.74  9.92 10.37 10.44 10.57 
5.1621 0.5160  -8.281 0.75 8.312 8.159 42701 39314 46380 33.21  8.03  9.31  9.60  9.75  9.93 10.38 10.44 10.57 
5.1575 0.5150  -8.283 0.75 8.310 8.159 42648 39266 46322 33.21  8.03  9.32  9.60  9.75  9.93 10.38 10.44 10.57 
5.1531 0.5140  -8.281 0.75 8.312 8.159 42701 39314 46380 33.21  8.03  9.31  9.60  9.75  9.93 10.38 10.44 10.57 
5.1488 0.5130  -8.281 0.75 8.312 8.159 42701 39314 46380 33.21  8.03  9.31  9.60  9.75  9.93 10.38 10.44 10.57 
5.1446 0.5120  -8.283 0.75 8.310 8.159 42648 39266 46322 33.21  8.03  9.32  9.60  9.75  9.93 10.38 10.44 10.57 
5.1403 0.5110  -8.286 0.75 8.307 8.159 42569 39194 46235 33.21  8.03  9.32  9.60  9.75  9.93 10.38 10.45 10.58 
5.1360 0.5100  -8.288 0.75 8.306 8.159 42516 39146 46177 33.21  8.04  9.32  9.60  9.75  9.93 10.38 10.45 10.58 
5.1317 0.5090  -8.291 0.75 8.303 8.160 42438 39075 46090 33.20  8.04  9.32  9.60  9.75  9.93 10.38 10.45 10.58 
5.1274 0.5080  -8.292 0.75 8.302 8.160 42411 39051 46061 33.20  8.04  9.33  9.61  9.76  9.94 10.39 10.45 10.58 
5.1231 0.5070  -8.293 0.75 8.302 8.160 42385 39027 46032 33.20  8.04  9.33  9.61  9.76  9.94 10.39 10.45 10.58 
5.1189 0.5060  -8.296 0.75 8.299 8.160 42307 38956 45946 33.20  8.04  9.33  9.61  9.76  9.94 10.39 10.45 10.58 
5.1145 0.5050  -8.299 0.75 8.297 8.160 42228 38884 45860 33.19  8.05  9.33  9.61  9.76  9.94 10.39 10.46 10.59 
5.1102 0.5040  -8.301 0.75 8.295 8.160 42175 38836 45801 33.19  8.05  9.33  9.61  9.76  9.94 10.39 10.46 10.59 
5.1059 0.5030  -8.303 0.75 8.293 8.161 42122 38787 45742 33.19  8.05  9.34  9.62  9.77  9.95 10.40 10.46 10.59 
5.1016 0.5020  -8.304 0.75 8.292 8.161 42095 38763 45713 33.19  8.05  9.34  9.62  9.77  9.95 10.40 10.46 10.59 
5.0974 0.5010  -8.307 0.75 8.290 8.161 42014 38690 45624 33.18  8.06  9.34  9.62  9.77  9.95 10.40 10.46 10.59 
5.0930 0.5000  -8.306 0.75 8.290 8.161 42041 38714 45654 33.18  8.06  9.34  9.62  9.77  9.95 10.40 10.46 10.59 
5.0889 0.4990  -8.303 0.75 8.293 8.161 42122 38787 45742 33.19  8.05  9.34  9.62  9.77  9.95 10.40 10.46 10.59 
5.0849 0.4980  -8.306 0.75 8.290 8.161 42041 38714 45654 33.18  8.06  9.34  9.62  9.77  9.95 10.40 10.46 10.59 
5.0808 0.4970  -8.307 0.75 8.290 8.161 42014 38690 45624 33.18  8.06  9.34  9.62  9.77  9.95 10.40 10.46 10.59 
5.0768 0.4960  -8.309 0.75 8.288 8.161 41961 38641 45565 33.18  8.06  9.34  9.62  9.77  9.95 10.40 10.46 10.59 
5.0727 0.4950  -8.312 0.75 8.285 8.161 41881 38569 45477 33.18  8.06  9.35  9.62  9.77  9.95 10.40 10.47 10.60 
5.0686 0.4940  -8.314 0.75 8.284 8.162 41827 38520 45418 33.18  8.06  9.35  9.63  9.78  9.96 10.41 10.47 10.60 
5.0645 0.4930  -8.316 0.75 8.282 8.162 41774 38472 45360 33.17  8.07  9.35  9.63  9.78  9.96 10.41 10.47 10.60 
5.0605 0.4920  -8.317 0.75 8.281 8.162 41747 38448 45330 33.17  8.07  9.35  9.63  9.78  9.96 10.41 10.47 10.60 
5.0565 0.4910  -8.319 0.75 8.279 8.162 41694 38399 45272 33.17  8.07  9.35  9.63  9.78  9.96 10.41 10.47 10.60 
5.0524 0.4900  -8.322 0.75 8.277 8.162 41615 38327 45184 33.17  8.07  9.36  9.63  9.78  9.96 10.41 10.48 10.61 
5.0482 0.4890  -8.325 0.75 8.274 8.163 41535 38255 45097 33.16  8.08  9.36  9.64  9.79  9.97 10.42 10.48 10.61 
5.0441 0.4880  -8.327 0.75 8.272 8.163 41482 38207 45039 33.16  8.08  9.36  9.64  9.79  9.97 10.42 10.48 10.61 
5.0400 0.4870  -8.328 0.75 8.271 8.163 41456 38183 45010 33.16  8.08  9.36  9.64  9.79  9.97 10.42 10.48 10.61 
5.0360 0.4860  -8.330 0.75 8.270 8.163 41403 38135 44952 33.16  8.08  9.36  9.64  9.79  9.97 10.42 10.48 10.61 
5.0318 0.4850  -8.333 0.75 8.267 8.163 41324 38063 44864 33.15  8.08  9.37  9.64  9.79  9.97 10.42 10.49 10.62 
5.0276 0.4840  -8.336 0.75 8.265 8.164 41245 37991 44778 33.15  8.09  9.37  9.65  9.80  9.98 10.43 10.49 10.62 
5.0235 0.4830  -8.337 0.75 8.264 8.164 41219 37967 44749 33.15  8.09  9.37  9.65  9.80  9.98 10.43 10.49 10.62 
5.0194 0.4820  -8.338 0.75 8.263 8.164 41192 37943 44720 33.15  8.09  9.37  9.65  9.80  9.98 10.43 10.49 10.62 
5.0153 0.4810  -8.341 0.75 8.260 8.164 41114 37872 44633 33.14  8.09  9.38  9.65  9.80  9.98 10.43 10.49 10.62 
5.0111 0.4800  -8.344 0.75 8.258 8.164 41035 37800 44547 33.14  8.10  9.38  9.65  9.80  9.98 10.43 10.50 10.63 
5.0070 0.4790  -8.345 0.75 8.257 8.164 41009 37777 44518 33.14  8.10  9.38  9.65  9.80  9.98 10.43 10.50 10.63 
5.0028 0.4780  -8.347 0.75 8.255 8.165 40957 37729 44461 33.14  8.10  9.38  9.66  9.81  9.99 10.44 10.50 10.63 
4.9987 0.4770  -8.349 0.75 8.253 8.165 40905 37682 44403 33.13  8.10  9.38  9.66  9.81  9.99 10.44 10.50 10.63 
4.9946 0.4760  -8.352 0.75 8.251 8.165 40827 37611 44317 33.13  8.11  9.39  9.66  9.81  9.99 10.44 10.50 10.63 
4.9903 0.4750  -8.355 0.75 8.248 8.165 40749 37540 44232 33.13  8.11  9.39  9.66  9.81  9.99 10.44 10.50 10.63 
4.9861 0.4740  -8.356 0.75 8.247 8.165 40723 37516 44203 33.12  8.11  9.39  9.66  9.81  9.99 10.44 10.51 10.64 
4.9820 0.4730  -8.358 0.75 8.246 8.166 40671 37469 44146 33.12  8.11  9.39  9.67  9.82 10.00 10.45 10.51 10.64 
4.9778 0.4720  -8.361 0.75 8.243 8.166 40593 37399 44061 33.12  8.12  9.40  9.67  9.82 10.00 10.45 10.51 10.64 
4.9736 0.4710  -8.363 0.75 8.241 8.166 40541 37352 44004 33.12  8.12  9.40  9.67  9.82 10.00 10.45 10.51 10.64 
4.9694 0.4700  -8.365 0.75 8.240 8.166 40490 37305 43947 33.11  8.12  9.40  9.67  9.82 10.00 10.45 10.51 10.64 
4.9652 0.4690  -8.366 0.75 8.239 8.166 40464 37281 43918 33.11  8.12  9.40  9.67  9.82 10.00 10.45 10.51 10.64 
4.9611 0.4680  -8.369 0.75 8.236 8.167 40387 37211 43833 33.11  8.12  9.40  9.68  9.83 10.01 10.46 10.52 10.65 
4.9568 0.4670  -8.372 0.75 8.234 8.167 40310 37141 43749 33.11  8.13  9.41  9.68  9.83 10.01 10.46 10.52 10.65 
4.9526 0.4660  -8.374 0.75 8.232 8.167 40258 37094 43692 33.10  8.13  9.41  9.68  9.83 10.01 10.46 10.52 10.65 
4.9484 0.4650  -8.375 0.75 8.231 8.167 40233 37071 43664 33.10  8.13  9.41  9.68  9.83 10.01 10.46 10.52 10.65 
4.9442 0.4640  -8.377 0.75 8.229 8.167 40181 37024 43608 33.10  8.13  9.41  9.68  9.83 10.01 10.46 10.52 10.65 
4.9400 0.4630  -8.381 0.75 8.226 8.168 40079 36931 43495 33.09  8.14  9.42  9.69  9.84 10.02 10.47 10.53 10.66 
4.9355 0.4620  -8.386 0.75 8.222 8.168 39952 36815 43355 33.09  8.14  9.42  9.69  9.84 10.02 10.47 10.53 10.66 
4.9311 0.4610  -8.387 0.75 8.221 8.168 39926 36792 43327 33.09  8.14  9.42  9.69  9.84 10.02 10.47 10.53 10.66 
4.9267 0.4600  -8.389 0.75 8.219 8.168 39875 36746 43271 33.09  8.15  9.43  9.70  9.85 10.02 10.47 10.53 10.66 
4.9222 0.4590  -8.393 0.75 8.216 8.169 39774 36654 43159 33.08  8.15  9.43  9.70  9.85 10.03 10.48 10.54 10.67 
4.9177 0.4580  -8.394 0.75 8.216 8.169 39748 36631 43131 33.08  8.15  9.43  9.70  9.85 10.03 10.48 10.54 10.67 
4.9133 0.4570  -8.396 0.75 8.214 8.169 39698 36585 43076 33.08  8.16  9.43  9.70  9.85 10.03 10.48 10.54 10.67 
4.9089 0.4560  -8.398 0.75 8.213 8.169 39647 36539 43020 33.07  8.16  9.44  9.71  9.85 10.03 10.48 10.54 10.67 
4.9044 0.4550  -8.401 0.75 8.210 8.169 39571 36470 42937 33.07  8.16  9.44  9.71  9.86 10.04 10.49 10.55 10.68 
4.8999 0.4540  -8.403 0.75 8.209 8.169 39521 36424 42881 33.07  8.17  9.44  9.71  9.86 10.04 10.49 10.55 10.68 
4.8954 0.4530  -8.404 0.75 8.208 8.170 39496 36401 42853 33.07  8.17  9.44  9.71  9.86 10.04 10.49 10.55 10.68 
4.8910 0.4520  -8.406 0.75 8.207 8.170 39445 36355 42798 33.07  8.17  9.45  9.71  9.86 10.04 10.49 10.55 10.68 
4.8865 0.4510  -8.410 0.75 8.204 8.170 39344 36264 42687 33.06  8.17  9.45  9.72  9.87 10.05 10.49 10.56 10.68 
4.8819 0.4500  -8.412 0.75 8.202 8.170 39294 36218 42631 33.06  8.18  9.45  9.72  9.87 10.05 10.50 10.56 10.69 
4.8775 0.4490  -8.413 0.75 8.201 8.170 39269 36195 42603 33.06  8.18  9.45  9.72  9.87 10.05 10.50 10.56 10.69 
4.8729 0.4480  -8.416 0.75 8.199 8.171 39194 36127 42521 33.05  8.18  9.46  9.73  9.87 10.05 10.50 10.56 10.69 
4.8685 0.4470  -8.418 0.75 8.197 8.171 39143 36081 42465 33.05  8.19  9.46  9.73  9.88 10.05 10.50 10.56 10.69 
4.8639 0.4460  -8.420 0.75 8.196 8.171 39093 36036 42410 33.05  8.19  9.46  9.73  9.88 10.06 10.50 10.57 10.69 
4.8594 0.4450  -8.422 0.75 8.194 8.171 39043 35991 42355 33.05  8.19  9.46  9.73  9.88 10.06 10.51 10.57 10.70 
4.8548 0.4440  -8.425 0.75 8.192 8.171 38969 35923 42273 33.04  8.19  9.47  9.73  9.88 10.06 10.51 10.57 10.70 
4.8503 0.4430  -8.427 0.75 8.191 8.171 38919 35877 42218 33.04  8.20  9.47  9.74  9.89 10.06 10.51 10.57 10.70 
4.8458 0.4420  -8.428 0.75 8.190 8.171 38894 35855 42191 33.04  8.20  9.47  9.74  9.89 10.06 10.51 10.57 10.70 
4.8412 0.4410  -8.431 0.75 8.188 8.172 38819 35787 42108 33.04  8.20  9.47  9.74  9.89 10.07 10.51 10.58 10.70 
4.8366 0.4400  -8.434 0.75 8.185 8.172 38745 35720 42027 33.03  8.21  9.48  9.74  9.89 10.07 10.52 10.58 10.71 
4.8319 0.4390  -8.436 0.75 8.184 8.172 38695 35675 41972 33.03  8.21  9.48  9.75  9.89 10.07 10.52 10.58 10.71 
4.8274 0.4380  -8.437 0.75 8.183 8.172 38671 35652 41945 33.03  8.21  9.48  9.75  9.90 10.07 10.52 10.58 10.71 
4.8228 0.4370  -8.440 0.75 8.181 8.172 38596 35585 41863 33.02  8.21  9.48  9.75  9.90 10.08 10.52 10.59 10.71 
4.8181 0.4360  -8.443 0.75 8.179 8.173 38522 35518 41782 33.02  8.22  9.49  9.75  9.90 10.08 10.53 10.59 10.72 
4.8136 0.4350  -8.444 0.75 8.178 8.173 38498 35495 41755 33.02  8.22  9.49  9.76  9.90 10.08 10.53 10.59 10.72 
4.8090 0.4340  -8.446 0.75 8.176 8.173 38449 35451 41700 33.02  8.22  9.49  9.76  9.91 10.08 10.53 10.59 10.72 
4.8043 0.4330  -8.449 0.75 8.174 8.173 38375 35384 41619 33.01  8.23  9.49  9.76  9.91 10.09 10.53 10.60 10.72 
4.7996 0.4320  -8.452 0.75 8.172 8.173 38301 35317 41538 33.01  8.23  9.50  9.76  9.91 10.09 10.53 10.60 10.72 
4.7950 0.4310  -8.453 0.75 8.171 8.173 38277 35295 41511 33.01  8.23  9.50  9.77  9.91 10.09 10.54 10.60 10.73 
4.7903 0.4300  -8.456 0.75 8.169 8.174 38204 35228 41430 33.01  8.24  9.50  9.77  9.92 10.09 10.54 10.60 10.73 
4.7856 0.4290  -8.458 0.75 8.167 8.174 38155 35184 41377 33.00  8.24  9.50  9.77  9.92 10.09 10.54 10.60 10.73 
4.7810 0.4280  -8.460 0.75 8.166 8.174 38106 35139 41323 33.00  8.24  9.51  9.77  9.92 10.10 10.54 10.61 10.73 
4.7763 0.4270  -8.463 0.75 8.163 8.174 38033 35073 41243 33.00  8.25  9.51  9.78  9.92 10.10 10.55 10.61 10.74 
4.7715 0.4260  -8.465 0.75 8.162 8.174 37984 35029 41189 32.99  8.25  9.51  9.78  9.93 10.10 10.55 10.61 10.74 
4.7669 0.4250  -8.466 0.75 8.161 8.175 37960 35007 41162 32.99  8.25  9.51  9.78  9.93 10.10 10.55 10.61 10.74 
4.7623 0.4240  -8.468 0.75 8.160 8.175 37911 34963 41109 32.99  8.25  9.52  9.78  9.93 10.10 10.55 10.61 10.74 
4.7576 0.4230  -8.470 0.75 8.158 8.175 37863 34919 41056 32.99  8.26  9.52  9.78  9.93 10.11 10.55 10.62 10.74 
4.7530 0.4220  -8.472 0.75 8.157 8.175 37815 34875 41002 32.99  8.26  9.52  9.79  9.93 10.11 10.55 10.62 10.74 
4.7484 0.4210  -8.475 0.75 8.154 8.175 37742 34809 40922 32.98  8.26  9.52  9.79  9.94 10.11 10.56 10.62 10.75 
4.7437 0.4200  -8.477 0.75 8.153 8.175 37694 34765 40869 32.98  8.26  9.53  9.79  9.94 10.11 10.56 10.62 10.75 
4.7390 0.4190  -8.479 0.75 8.151 8.176 37646 34721 40816 32.98  8.27  9.53  9.79  9.94 10.12 10.56 10.63 10.75 
4.7344 0.4180  -8.480 0.75 8.151 8.176 37622 34699 40790 32.98  8.27  9.53  9.80  9.94 10.12 10.56 10.63 10.75 
4.7298 0.4170  -8.483 0.75 8.148 8.176 37549 34634 40710 32.97  8.27  9.53  9.80  9.94 10.12 10.56 10.63 10.75 
4.7251 0.4160  -8.486 0.75 8.146 8.176 37477 34568 40631 32.97  8.28  9.54  9.80  9.95 10.12 10.57 10.63 10.76 
4.7204 0.4150  -8.488 0.75 8.145 8.176 37429 34525 40578 32.97  8.28  9.54  9.80  9.95 10.12 10.57 10.63 10.76 
4.7158 0.4140  -8.489 0.75 8.144 8.176 37406 34503 40552 32.97  8.28  9.54  9.81  9.95 10.13 10.57 10.64 10.76 
4.7112 0.4130  -8.492 0.75 8.142 8.177 37334 34438 40473 32.96  8.28  9.54  9.81  9.95 10.13 10.57 10.64 10.76 
4.7065 0.4120  -8.494 0.75 8.140 8.177 37286 34395 40421 32.96  8.29  9.55  9.81  9.96 10.13 10.58 10.64 10.77 
4.7019 0.4110  -8.497 0.75 8.138 8.177 37215 34330 40342 32.96  8.29  9.55  9.81  9.96 10.13 10.58 10.64 10.77 
4.6971 0.4100  -8.499 0.75 8.136 8.177 37167 34286 40290 32.95  8.29  9.55  9.82  9.96 10.14 10.58 10.65 10.77 
4.6925 0.4090  -8.500 0.75 8.136 8.177 37143 34265 40264 32.95  8.30  9.55  9.82  9.96 10.14 10.58 10.65 10.77 
4.6878 0.4080  -8.504 0.75 8.133 8.178 37050 34180 40160 32.95  8.30  9.56  9.82  9.97 10.14 10.58 10.65 10.77 
4.6831 0.4070  -8.505 0.75 8.132 8.178 37026 34159 40134 32.95  8.30  9.56  9.82  9.97 10.14 10.59 10.65 10.78 
4.6784 0.4060  -8.508 0.75 8.130 8.178 36956 34096 40056 32.94  8.31  9.56  9.83  9.97 10.14 10.59 10.65 10.78 
4.6738 0.4050  -8.509 0.75 8.129 8.178 36933 34075 40031 32.94  8.31  9.56  9.83  9.97 10.15 10.59 10.66 10.78 
4.6691 0.4040  -8.512 0.75 8.127 8.178 36863 34012 39953 32.94  8.31  9.57  9.83  9.97 10.15 10.59 10.66 10.78 
4.6644 0.4030  -8.515 0.75 8.125 8.178 36794 33949 39876 32.94  8.32  9.57  9.83  9.98 10.15 10.60 10.66 10.79 
4.6597 0.4020  -8.517 0.75 8.123 8.179 36747 33908 39825 32.93  8.32  9.57  9.84  9.98 10.15 10.60 10.66 10.79 
4.6550 0.4010  -8.519 0.75 8.122 8.179 36701 33866 39773 32.93  8.32  9.57  9.84  9.98 10.16 10.60 10.67 10.79 
4.6502 0.4000  -8.522 0.75 8.119 8.179 36632 33803 39697 32.93  8.32  9.58  9.84  9.98 10.16 10.60 10.67 10.79 
4.6455 0.3990  -8.523 0.75 8.119 8.179 36608 33782 39671 32.93  8.33  9.58  9.84  9.99 10.16 10.60 10.67 10.79 
4.6408 0.3980  -8.526 0.75 8.116 8.179 36539 33720 39594 32.92  8.33  9.58  9.85  9.99 10.16 10.61 10.67 10.80 
4.6361 0.3970  -8.528 0.75 8.115 8.179 36493 33678 39543 32.92  8.33  9.58  9.85  9.99 10.16 10.61 10.67 10.80 
4.6314 0.3960  -8.530 0.75 8.113 8.180 36447 33637 39492 32.92  8.34  9.59  9.85  9.99 10.17 10.61 10.68 10.80 
4.6266 0.3950  -8.533 0.75 8.111 8.180 36378 33575 39416 32.91  8.34  9.59  9.85 10.00 10.17 10.61 10.68 10.80 
4.6218 0.3940  -8.536 0.75 8.109 8.180 36310 33513 39340 32.91  8.34  9.59  9.86 10.00 10.17 10.61 10.68 10.80 
4.6170 0.3930  -8.538 0.75 8.108 8.180 36264 33471 39289 32.91  8.35  9.60  9.86 10.00 10.17 10.62 10.68 10.81 
4.6122 0.3920  -8.540 0.75 8.106 8.180 36218 33430 39239 32.91  8.35  9.60  9.86 10.00 10.18 10.62 10.69 10.81 
4.6075 0.3910  -8.542 0.75 8.105 8.181 36172 33389 39188 32.90  8.35  9.60  9.86 10.01 10.18 10.62 10.69 10.81 
4.6026 0.3900  -8.545 0.75 8.102 8.181 36104 33327 39112 32.90  8.35  9.60  9.87 10.01 10.18 10.62 10.69 10.81 
4.5978 0.3890  -8.547 0.75 8.101 8.181 36059 33286 39062 32.90  8.36  9.61  9.87 10.01 10.18 10.63 10.69 10.82 
4.5930 0.3880  -8.549 0.75 8.099 8.181 36013 33245 39012 32.90  8.36  9.61  9.87 10.01 10.19 10.63 10.70 10.82 
4.5882 0.3870  -8.552 0.75 8.097 8.181 35945 33184 38936 32.89  8.36  9.61  9.87 10.02 10.19 10.63 10.70 10.82 
4.5832 0.3860  -8.556 0.75 8.094 8.182 35855 33102 38836 32.89  8.37  9.62  9.88 10.02 10.19 10.63 10.70 10.82 
4.5785 0.3850  -8.556 0.75 8.094 8.182 35855 33102 38836 32.89  8.37  9.62  9.88 10.02 10.19 10.63 10.70 10.82 
4.5735 0.3840  -8.560 0.75 8.091 8.182 35764 33020 38736 32.88  8.37  9.62  9.88 10.02 10.20 10.64 10.71 10.83 
4.5686 0.3830  -8.561 0.75 8.091 8.182 35742 33000 38711 32.88  8.38  9.62  9.88 10.03 10.20 10.64 10.71 10.83 
4.5639 0.3820  -8.563 0.75 8.089 8.182 35697 32959 38661 32.88  8.38  9.62  9.89 10.03 10.20 10.64 10.71 10.83 
4.5588 0.3810  -8.568 0.75 8.085 8.183 35584 32858 38537 32.87  8.39  9.63  9.89 10.03 10.20 10.65 10.71 10.84 
4.5540 0.3800  -8.568 0.75 8.085 8.183 35584 32858 38537 32.87  8.39  9.63  9.89 10.03 10.20 10.65 10.71 10.84 
4.5491 0.3790  -8.570 0.75 8.084 8.183 35539 32817 38487 32.87  8.39  9.63  9.89 10.03 10.21 10.65 10.72 10.84 
4.5442 0.3780  -8.573 0.75 8.082 8.183 35472 32757 38413 32.87  8.39  9.64  9.90 10.04 10.21 10.65 10.72 10.84 
4.5393 0.3770  -8.575 0.75 8.080 8.183 35427 32716 38363 32.87  8.39  9.64  9.90 10.04 10.21 10.65 10.72 10.84 
4.5343 0.3760  -8.578 0.75 8.078 8.183 35361 32656 38289 32.86  8.40  9.64  9.90 10.04 10.21 10.65 10.72 10.84 
4.5295 0.3750  -8.579 0.75 8.077 8.184 35338 32636 38264 32.86  8.40  9.64  9.90 10.04 10.21 10.66 10.72 10.85 
4.5244 0.3740  -8.583 0.75 8.074 8.184 35249 32555 38166 32.86  8.41  9.65  9.91 10.05 10.22 10.66 10.73 10.85 
4.5196 0.3730  -8.583 0.75 8.074 8.184 35249 32555 38166 32.86  8.41  9.65  9.91 10.05 10.22 10.66 10.73 10.85 
4.5146 0.3720  -8.587 0.75 8.071 8.184 35160 32475 38068 32.85  8.41  9.65  9.91 10.05 10.22 10.66 10.73 10.85 
4.5098 0.3710  -8.589 0.75 8.070 8.184 35116 32435 38019 32.85  8.41  9.65  9.91 10.05 10.22 10.67 10.73 10.86 
4.5048 0.3700  -8.592 0.75 8.068 8.185 35050 32375 37945 32.85  8.42  9.66  9.92 10.06 10.23 10.67 10.74 10.86 
4.4999 0.3690  -8.594 0.75 8.066 8.185 35006 32335 37896 32.84  8.42  9.66  9.92 10.06 10.23 10.67 10.74 10.86 
4.4950 0.3680  -8.596 0.75 8.065 8.185 34961 32296 37847 32.84  8.42  9.66  9.92 10.06 10.23 10.67 10.74 10.86 
4.4901 0.3670  -8.598 0.75 8.063 8.185 34917 32256 37799 32.84  8.43  9.67  9.93 10.07 10.24 10.67 10.74 10.86 
4.4851 0.3660  -8.601 0.75 8.060 8.185 34851 32196 37725 32.83  8.43  9.67  9.93 10.07 10.24 10.68 10.75 10.87 
4.4802 0.3650  -8.603 0.75 8.059 8.186 34807 32156 37676 32.83  8.44  9.67  9.93 10.07 10.24 10.68 10.75 10.87 
4.4753 0.3640  -8.605 0.75 8.057 8.186 34763 32116 37628 32.83  8.44  9.68  9.93 10.07 10.24 10.68 10.75 10.87 
4.4704 0.3630  -8.608 0.75 8.054 8.186 34697 32056 37555 32.83  8.44  9.68  9.94 10.08 10.25 10.69 10.76 10.88 
4.4653 0.3620  -8.611 0.75 8.052 8.186 34631 31997 37481 32.82  8.45  9.69  9.94 10.08 10.25 10.69 10.76 10.88 
4.4604 0.3610  -8.612 0.75 8.051 8.186 34609 31977 37457 32.82  8.45  9.69  9.94 10.08 10.25 10.69 10.76 10.88 
4.4554 0.3600  -8.617 0.75 8.046 8.187 34499 31878 37336 32.82  8.46  9.70  9.95 10.09 10.26 10.70 10.77 10.89 
4.4504 0.3590  -8.618 0.75 8.046 8.187 34477 31858 37312 32.81  8.46  9.70  9.95 10.09 10.26 10.70 10.77 10.89 
4.4452 0.3580  -8.622 0.75 8.042 8.187 34390 31779 37215 32.81  8.47  9.70  9.96 10.10 10.27 10.71 10.77 10.90 
4.4402 0.3570  -8.623 0.75 8.041 8.187 34368 31759 37191 32.81  8.47  9.71  9.96 10.10 10.27 10.71 10.78 10.90 
4.4351 0.3560  -8.627 0.75 8.038 8.188 34281 31681 37095 32.80  8.48  9.71  9.97 10.11 10.27 10.71 10.78 10.90 
4.4300 0.3550  -8.628 0.75 8.037 8.188 34259 31661 37070 32.80  8.48  9.71  9.97 10.11 10.28 10.71 10.78 10.90 
4.4248 0.3540  -8.632 0.75 8.034 8.188 34172 31582 36974 32.80  8.49  9.72  9.97 10.11 10.28 10.72 10.79 10.91 
4.4197 0.3530  -8.633 0.75 8.033 8.188 34151 31563 36950 32.80  8.49  9.72  9.97 10.11 10.28 10.72 10.79 10.91 
4.4146 0.3520  -8.636 0.75 8.030 8.189 34086 31504 36879 32.79  8.50  9.73  9.98 10.12 10.29 10.72 10.79 10.91 
4.4094 0.3510  -8.639 0.75 8.027 8.189 34021 31446 36807 32.79  8.50  9.73  9.98 10.12 10.29 10.73 10.80 10.92 
4.4041 0.3500  -8.643 0.75 8.024 8.189 33935 31368 36712 32.78  8.51  9.74  9.99 10.13 10.30 10.73 10.80 10.92 
4.3992 0.3490  -8.641 0.75 8.026 8.189 33978 31407 36759 32.79  8.50  9.74  9.99 10.13 10.29 10.73 10.80 10.92 
4.3939 0.3480  -8.647 0.75 8.021 8.190 33848 31290 36616 32.78  8.52  9.74  9.99 10.13 10.30 10.74 10.81 10.93 
4.3888 0.3470  -8.647 0.75 8.021 8.190 33848 31290 36616 32.78  8.52  9.74  9.99 10.13 10.30 10.74 10.81 10.93 
4.3838 0.3460  -8.650 0.75 8.018 8.190 33784 31232 36545 32.78  8.52  9.75 10.00 10.14 10.31 10.74 10.81 10.93 
4.3786 0.3450  -8.653 0.75 8.015 8.190 33720 31173 36474 32.77  8.53  9.75 10.00 10.14 10.31 10.74 10.81 10.93 
4.3735 0.3440  -8.655 0.75 8.014 8.190 33677 31135 36427 32.77  8.53  9.76 10.00 10.14 10.31 10.75 10.81 10.94 
4.3683 0.3430  -8.658 0.75 8.011 8.191 33613 31077 36356 32.77  8.54  9.76 10.01 10.15 10.32 10.75 10.82 10.94 
4.3635 0.3420  -8.657 0.75 8.012 8.191 33634 31096 36380 32.77  8.53  9.76 10.01 10.15 10.32 10.75 10.82 10.94 
4.3584 0.3410  -8.661 0.75 8.009 8.191 33549 31019 36285 32.76  8.54  9.77 10.01 10.15 10.32 10.76 10.82 10.95 
4.3535 0.3400  -8.663 0.75 8.007 8.191 33507 30981 36238 32.76  8.54  9.77 10.02 10.16 10.32 10.76 10.82 10.95 
4.3484 0.3390  -8.667 0.75 8.003 8.191 33422 30904 36144 32.76  8.55  9.78 10.02 10.16 10.33 10.76 10.83 10.95 
4.3433 0.3380  -8.669 0.75 8.002 8.192 33379 30865 36098 32.75  8.56  9.78 10.02 10.16 10.33 10.77 10.83 10.96 
4.3385 0.3370  -8.669 0.75 8.002 8.192 33379 30865 36098 32.75  8.56  9.78 10.02 10.16 10.33 10.77 10.83 10.96 
4.3334 0.3360  -8.674 0.75 7.997 8.192 33273 30770 35981 32.75  8.56  9.79 10.03 10.17 10.34 10.77 10.84 10.96 
4.3284 0.3350  -8.675 0.75 7.997 8.192 33252 30751 35957 32.75  8.57  9.79 10.03 10.17 10.34 10.77 10.84 10.96 
4.3234 0.3340  -8.678 0.75 7.994 8.193 33189 30693 35888 32.74  8.57  9.79 10.04 10.18 10.34 10.78 10.84 10.97 
4.3184 0.3330  -8.681 0.75 7.991 8.193 33126 30636 35818 32.74  8.58  9.80 10.04 10.18 10.35 10.78 10.85 10.97 
4.3135 0.3320  -8.682 0.75 7.991 8.193 33105 30617 35795 32.74  8.58  9.80 10.04 10.18 10.35 10.78 10.85 10.97 
4.3085 0.3310  -8.685 0.75 7.988 8.193 33042 30560 35725 32.73  8.58  9.81 10.05 10.19 10.35 10.79 10.85 10.98 
4.3034 0.3300  -8.689 0.75 7.985 8.194 32958 30485 35632 32.73  8.59  9.81 10.05 10.19 10.36 10.79 10.86 10.98 
4.2985 0.3290  -8.690 0.75 7.984 8.194 32937 30466 35609 32.73  8.59  9.81 10.05 10.19 10.36 10.79 10.86 10.98 
4.2936 0.3280  -8.692 0.75 7.982 8.194 32895 30428 35563 32.73  8.60  9.82 10.06 10.20 10.36 10.79 10.86 10.98 
4.2885 0.3270  -8.695 0.75 7.979 8.194 32833 30371 35494 32.72  8.60  9.82 10.06 10.20 10.37 10.80 10.86 10.99 
4.2837 0.3260  -8.697 0.75 7.978 8.194 32791 30334 35448 32.72  8.61  9.82 10.06 10.20 10.37 10.80 10.87 10.99 
4.2785 0.3250  -8.702 0.75 7.973 8.195 32687 30239 35333 32.71  8.62  9.83 10.07 10.21 10.38 10.81 10.87 11.00 
4.2735 0.3240  -8.704 0.75 7.972 8.195 32646 30202 35287 32.71  8.62  9.84 10.07 10.21 10.38 10.81 10.88 11.00 
4.2687 0.3230  -8.703 0.75 7.973 8.195 32666 30221 35310 32.71  8.62  9.83 10.07 10.21 10.38 10.81 10.87 11.00 
4.2636 0.3220  -8.709 0.75 7.967 8.195 32542 30108 35173 32.71  8.63  9.84 10.08 10.22 10.39 10.82 10.88 11.01 
4.2586 0.3210  -8.711 0.75 7.966 8.196 32500 30070 35128 32.70  8.63  9.85 10.08 10.22 10.39 10.82 10.88 11.01 
4.2537 0.3200  -8.713 0.75 7.964 8.196 32459 30032 35082 32.70  8.64  9.85 10.09 10.23 10.39 10.82 10.89 11.01 
4.2488 0.3190  -8.715 0.75 7.962 8.196 32418 29995 35037 32.70  8.64  9.85 10.09 10.23 10.39 10.82 10.89 11.01 
4.2435 0.3180  -8.721 0.75 7.957 8.197 32294 29883 34900 32.69  8.65  9.86 10.10 10.24 10.40 10.83 10.90 11.02 
4.2386 0.3170  -8.720 0.75 7.958 8.196 32315 29901 34923 32.69  8.65  9.86 10.10 10.24 10.40 10.83 10.90 11.02 
4.2336 0.3160  -8.724 0.75 7.955 8.197 32233 29827 34833 32.69  8.66  9.87 10.10 10.24 10.41 10.84 10.90 11.03 
4.2286 0.3150  -8.726 0.75 7.953 8.197 32192 29790 34787 32.68  8.66  9.87 10.10 10.24 10.41 10.84 10.90 11.03 
4.2235 0.3140  -8.730 0.75 7.949 8.197 32110 29715 34697 32.68  8.67  9.88 10.11 10.25 10.41 10.84 10.91 11.03 
4.2183 0.3130  -8.733 0.75 7.947 8.198 32048 29660 34630 32.68  8.67  9.88 10.11 10.25 10.42 10.85 10.91 11.04 
4.2134 0.3120  -8.734 0.75 7.946 8.198 32028 29641 34607 32.68  8.67  9.88 10.12 10.26 10.42 10.85 10.91 11.04 
4.2084 0.3110  -8.737 0.75 7.943 8.198 31967 29586 34540 32.67  8.68  9.89 10.12 10.26 10.42 10.85 10.92 11.04 
4.2031 0.3100  -8.743 0.75 7.938 8.199 31845 29475 34406 32.66  8.69  9.90 10.13 10.27 10.43 10.86 10.92 11.05 
4.1978 0.3090  -8.744 0.75 7.937 8.199 31825 29457 34384 32.66  8.69  9.90 10.13 10.27 10.43 10.86 10.93 11.05 
4.1929 0.3080  -8.745 0.75 7.937 8.199 31805 29438 34361 32.66  8.69  9.90 10.13 10.27 10.43 10.86 10.93 11.05 
4.1874 0.3070  -8.753 0.75 7.930 8.200 31643 29291 34183 32.65  8.71  9.92 10.14 10.28 10.45 10.87 10.94 11.06 
4.1823 0.3060  -8.751 0.75 7.931 8.199 31683 29328 34228 32.65  8.70  9.91 10.14 10.28 10.44 10.87 10.93 11.06 
4.1770 0.3050  -8.756 0.75 7.927 8.200 31583 29237 34117 32.65  8.71  9.92 10.15 10.29 10.45 10.88 10.94 11.07 
4.1718 0.3040  -8.758 0.75 7.925 8.200 31542 29200 34073 32.65  8.72  9.92 10.15 10.29 10.45 10.88 10.94 11.07 
4.1666 0.3030  -8.760 0.75 7.924 8.200 31502 29164 34029 32.64  8.72  9.93 10.15 10.29 10.46 10.88 10.94 11.07 
4.1614 0.3020  -8.763 0.75 7.921 8.200 31442 29109 33962 32.64  8.73  9.93 10.16 10.30 10.46 10.89 10.95 11.08 
4.1560 0.3010  -8.767 0.75 7.918 8.201 31362 29036 33874 32.64  8.73  9.94 10.16 10.30 10.46 10.89 10.95 11.08 
4.1508 0.3000  -8.768 0.75 7.917 8.201 31342 29018 33853 32.63  8.74  9.94 10.16 10.30 10.47 10.89 10.95 11.08 
4.1456 0.2990  -8.771 0.75 7.914 8.201 31283 28964 33787 32.63  8.74  9.94 10.17 10.31 10.47 10.90 10.96 11.09 
4.1404 0.2980  -8.774 0.75 7.912 8.201 31223 28910 33721 32.63  8.75  9.95 10.17 10.31 10.47 10.90 10.96 11.09 
4.1346 0.2970  -8.782 0.75 7.905 8.202 31064 28766 33546 32.62  8.76  9.96 10.18 10.32 10.49 10.91 10.97 11.10 
4.1293 0.2960  -8.780 0.75 7.907 8.202 31104 28802 33590 32.62  8.76  9.96 10.18 10.32 10.48 10.91 10.97 11.10 
4.1241 0.2950  -8.782 0.75 7.905 8.202 31064 28766 33546 32.62  8.76  9.96 10.18 10.32 10.49 10.91 10.97 11.10 
4.1187 0.2940  -8.787 0.75 7.901 8.203 30966 28676 33438 32.61  8.77  9.97 10.19 10.33 10.49 10.92 10.98 11.11 
4.1133 0.2930  -8.789 0.75 7.899 8.203 30926 28640 33395 32.61  8.77  9.97 10.19 10.33 10.49 10.92 10.98 11.11 
4.1077 0.2920  -8.794 0.75 7.895 8.203 30828 28551 33286 32.60  8.78  9.98 10.20 10.34 10.50 10.93 10.99 11.12 
4.1025 0.2910  -8.793 0.75 7.896 8.203 30847 28569 33308 32.60  8.78  9.98 10.20 10.34 10.50 10.92 10.99 11.11 
4.0971 0.2900  -8.798 0.75 7.891 8.204 30749 28480 33200 32.60  8.79  9.99 10.21 10.35 10.51 10.93 10.99 11.12 
4.0915 0.2890  -8.802 0.75 7.888 8.204 30672 28409 33115 32.59  8.80  9.99 10.21 10.35 10.51 10.94 11.00 11.13 
4.0859 0.2880  -8.805 0.75 7.886 8.204 30615 28358 33051 32.59  8.80 10.00 10.22 10.36 10.52 10.94 11.00 11.13 
4.0803 0.2870  -8.807 0.75 7.884 8.205 30576 28323 33009 32.59  8.81 10.00 10.22 10.36 10.52 10.94 11.00 11.13 
4.0749 0.2860  -8.809 0.75 7.882 8.205 30538 28289 32967 32.59  8.81 10.01 10.22 10.36 10.52 10.94 11.01 11.13 
4.0693 0.2850  -8.813 0.75 7.879 8.205 30462 28220 32882 32.58  8.82 10.01 10.23 10.37 10.53 10.95 11.01 11.14 
4.0634 0.2840  -8.819 0.75 7.874 8.206 30348 28117 32756 32.57  8.83 10.02 10.23 10.37 10.54 10.96 11.02 11.15 
4.0578 0.2830  -8.819 0.75 7.874 8.206 30348 28117 32756 32.57  8.83 10.02 10.23 10.37 10.54 10.96 11.02 11.15 
4.0521 0.2820  -8.823 0.75 7.871 8.206 30272 28049 32672 32.57  8.83 10.03 10.24 10.38 10.54 10.96 11.02 11.15 
4.0462 0.2810  -8.827 0.75 7.867 8.206 30197 27980 32589 32.56  8.84 10.03 10.25 10.39 10.55 10.97 11.03 11.16 
4.0403 0.2800  -8.830 0.75 7.865 8.207 30140 27929 32526 32.56  8.85 10.04 10.25 10.39 10.55 10.97 11.03 11.16 
4.0348 0.2790  -8.829 0.75 7.866 8.207 30159 27946 32547 32.56  8.84 10.04 10.25 10.39 10.55 10.97 11.03 11.16 
4.0292 0.2780  -8.833 0.75 7.862 8.207 30084 27878 32464 32.56  8.85 10.04 10.25 10.39 10.55 10.97 11.03 11.16 
4.0231 0.2770  -8.840 0.75 7.857 8.207 29952 27760 32318 32.55  8.87 10.05 10.26 10.40 10.56 10.98 11.04 11.17 
4.0173 0.2760  -8.840 0.75 7.857 8.207 29952 27760 32318 32.55  8.87 10.05 10.26 10.40 10.56 10.98 11.04 11.17 
4.0114 0.2750  -8.844 0.75 7.855 8.208 29878 27692 32236 32.54  8.87 10.06 10.27 10.41 10.57 10.99 11.05 11.18 
4.0054 0.2740  -8.847 0.75 7.854 8.208 29822 27642 32174 32.54  8.88 10.07 10.27 10.41 10.57 10.99 11.05 11.18 
3.9996 0.2730  -8.850 0.75 7.853 8.208 29766 27591 32112 32.54  8.88 10.07 10.28 10.42 10.58 10.99 11.05 11.18 
3.9933 0.2720  -8.856 0.75 7.850 8.208 29655 27491 31989 32.53  8.90 10.08 10.29 10.42 10.58 11.00 11.06 11.19 
3.9872 0.2710  -8.857 0.75 7.849 8.208 29636 27474 31968 32.53  8.90 10.08 10.29 10.43 10.59 11.00 11.06 11.19 
3.9813 0.2700  -8.858 0.75 7.849 8.208 29618 27457 31948 32.53  8.90 10.08 10.29 10.43 10.59 11.00 11.06 11.19 
3.9747 0.2690  -8.867 0.75 7.845 8.209 29452 27307 31764 32.52  8.92 10.10 10.30 10.44 10.60 11.01 11.07 11.20 
3.9693 0.2680  -8.859 0.75 7.848 8.208 29599 27440 31928 32.53  8.90 10.08 10.29 10.43 10.59 11.01 11.06 11.19 
3.9631 0.2670  -8.869 0.75 7.844 8.209 29415 27274 31724 32.52  8.92 10.10 10.30 10.44 10.60 11.02 11.07 11.20 
3.9569 0.2660  -8.872 0.75 7.842 8.209 29360 27224 31663 32.51  8.93 10.11 10.31 10.45 10.60 11.02 11.08 11.21 
3.9510 0.2650  -8.873 0.75 7.842 8.209 29341 27207 31643 32.51  8.93 10.11 10.31 10.45 10.61 11.02 11.08 11.21 
3.9450 0.2640  -8.876 0.75 7.840 8.209 29286 27158 31582 32.51  8.94 10.11 10.31 10.45 10.61 11.02 11.08 11.21 
3.9388 0.2630  -8.880 0.75 7.839 8.210 29213 27092 31501 32.50  8.94 10.12 10.32 10.46 10.62 11.03 11.09 11.21 
3.9329 0.2620  -8.882 0.75 7.838 8.210 29177 27059 31461 32.50  8.95 10.12 10.32 10.46 10.62 11.03 11.09 11.22 
3.9263 0.2610  -8.890 0.75 7.834 8.210 29031 26927 31300 32.49  8.96 10.13 10.33 10.47 10.63 11.04 11.10 11.22 
3.9204 0.2600  -8.887 0.75 7.835 8.210 29086 26977 31360 32.50  8.96 10.13 10.33 10.47 10.62 11.04 11.09 11.22 
3.9145 0.2590  -8.889 0.75 7.834 8.210 29050 26944 31320 32.49  8.96 10.13 10.33 10.47 10.63 11.04 11.10 11.22 
3.9085 0.2580  -8.894 0.75 7.832 8.210 28959 26862 31220 32.49  8.97 10.14 10.34 10.48 10.63 11.05 11.10 11.23 
3.9024 0.2570  -8.897 0.75 7.831 8.210 28905 26813 31160 32.48  8.98 10.15 10.34 10.48 10.64 11.05 11.11 11.23 
3.8964 0.2560  -8.899 0.75 7.830 8.211 28869 26780 31120 32.48  8.98 10.15 10.35 10.48 10.64 11.05 11.11 11.23 
3.8904 0.2550  -8.902 0.75 7.828 8.211 28814 26731 31060 32.48  8.99 10.15 10.35 10.49 10.64 11.06 11.11 11.24 
3.8842 0.2540  -8.907 0.75 7.826 8.211 28723 26648 30961 32.47  9.00 10.16 10.36 10.49 10.65 11.06 11.12 11.24 
3.8782 0.2530  -8.908 0.75 7.825 8.211 28705 26631 30941 32.47  9.00 10.16 10.36 10.49 10.65 11.06 11.12 11.24 
3.8721 0.2520  -8.912 0.75 7.823 8.211 28633 26565 30862 32.47  9.01 10.17 10.36 10.50 10.66 11.07 11.12 11.25 
3.8660 0.2510  -8.915 0.75 7.822 8.211 28579 26516 30802 32.46  9.01 10.18 10.37 10.50 10.66 11.07 11.13 11.25 
3.8603 0.2500  -8.915 0.75 7.822 8.211 28579 26516 30802 32.46  9.01 10.18 10.37 10.50 10.66 11.07 11.13 11.25 
3.8541 0.2490  -8.922 0.75 7.819 8.212 28453 26401 30664 32.46  9.03 10.19 10.38 10.51 10.67 11.08 11.13 11.26 
3.8480 0.2480  -8.924 0.75 7.818 8.212 28417 26368 30625 32.45  9.03 10.19 10.38 10.52 10.67 11.08 11.14 11.26 
3.8417 0.2470  -8.928 0.75 7.816 8.212 28345 26303 30546 32.45  9.04 10.20 10.39 10.52 10.68 11.09 11.14 11.26 
3.8357 0.2460  -8.930 0.75 7.815 8.212 28310 26270 30507 32.45  9.04 10.20 10.39 10.52 10.68 11.09 11.14 11.27 
3.8291 0.2450  -8.938 0.75 7.811 8.213 28167 26140 30351 32.44  9.06 10.21 10.40 10.53 10.69 11.10 11.15 11.27 
3.8230 0.2440  -8.936 0.75 7.812 8.213 28203 26173 30390 32.44  9.06 10.21 10.40 10.53 10.69 11.10 11.15 11.27 
3.8173 0.2430  -8.936 0.75 7.812 8.213 28203 26173 30390 32.44  9.06 10.21 10.40 10.53 10.69 11.10 11.15 11.27 
3.8108 0.2420  -8.946 0.75 7.807 8.213 28025 26011 30196 32.43  9.08 10.23 10.41 10.55 10.70 11.11 11.16 11.28 
3.8044 0.2410  -8.948 0.75 7.806 8.213 27990 25978 30157 32.43  9.08 10.23 10.42 10.55 10.70 11.11 11.16 11.28 
3.7985 0.2400  -8.947 0.75 7.807 8.213 28007 25994 30176 32.43  9.08 10.23 10.41 10.55 10.70 11.11 11.16 11.28 
3.7925 0.2390  -8.951 0.75 7.805 8.213 27937 25930 30099 32.42  9.09 10.23 10.42 10.55 10.71 11.11 11.17 11.29 
3.7861 0.2380  -8.957 0.75 7.802 8.214 27831 25834 29983 32.42  9.10 10.24 10.43 10.56 10.72 11.12 11.17 11.29 
3.7803 0.2370  -8.956 0.75 7.803 8.214 27849 25850 30003 32.42  9.10 10.24 10.43 10.56 10.72 11.12 11.17 11.29 
3.7739 0.2360  -8.964 0.75 7.799 8.214 27709 25722 29849 32.41  9.11 10.25 10.44 10.57 10.73 11.13 11.18 11.30 
3.7677 0.2350  -8.965 0.75 7.798 8.214 27691 25706 29830 32.41  9.11 10.26 10.44 10.57 10.73 11.13 11.18 11.30 
3.7619 0.2340  -8.965 0.75 7.798 8.214 27691 25706 29830 32.41  9.11 10.26 10.44 10.57 10.73 11.13 11.18 11.30 
3.7553 0.2330  -8.975 0.75 7.794 8.215 27517 25547 29639 32.39  9.13 10.27 10.45 10.58 10.74 11.14 11.19 11.31 
3.7494 0.2320  -8.972 0.75 7.795 8.214 27569 25594 29696 32.40  9.13 10.27 10.45 10.58 10.74 11.14 11.19 11.31 
3.7436 0.2310  -8.976 0.75 7.793 8.215 27500 25531 29620 32.39  9.14 10.27 10.46 10.59 10.74 11.14 11.19 11.31 
3.7360 0.2300  -8.993 0.75 7.785 8.216 27206 25263 29299 32.37  9.17 10.30 10.48 10.61 10.76 11.16 11.21 11.33 
3.7298 0.2290  -8.985 0.75 7.789 8.215 27344 25389 29450 32.38  9.15 10.29 10.47 10.60 10.75 11.15 11.20 11.32 
3.7231 0.2280  -8.991 0.75 7.786 8.215 27240 25294 29336 32.38  9.17 10.30 10.48 10.61 10.76 11.16 11.21 11.33 
3.7166 0.2270  -8.994 0.75 7.785 8.216 27189 25247 29280 32.37  9.17 10.30 10.48 10.61 10.77 11.16 11.21 11.33 
3.7101 0.2260  -8.997 0.75 7.783 8.216 27138 25200 29224 32.37  9.18 10.31 10.49 10.61 10.77 11.17 11.22 11.34 
3.7034 0.2250  -9.002 0.75 7.781 8.216 27052 25123 29130 32.36  9.19 10.32 10.49 10.62 10.78 11.17 11.22 11.34 
3.6969 0.2240  -9.003 0.75 7.780 8.216 27035 25108 29111 32.36  9.19 10.32 10.49 10.62 10.78 11.17 11.22 11.34 
3.6902 0.2230  -9.008 0.75 7.778 8.216 26950 25032 29016 32.36  9.20 10.33 10.50 10.63 10.78 11.18 11.23 11.35 
3.6837 0.2220  -9.010 0.75 7.777 8.216 26917 25002 28978 32.35  9.21 10.33 10.50 10.63 10.79 11.18 11.23 11.35 
3.6771 0.2210  -9.014 0.75 7.775 8.217 26849 24941 28902 32.35  9.21 10.34 10.51 10.64 10.79 11.19 11.23 11.35 
3.6703 0.2200  -9.018 0.75 7.773 8.217 26782 24881 28827 32.35  9.22 10.34 10.52 10.64 10.80 11.19 11.24 11.36 
3.6637 0.2190  -9.021 0.75 7.772 8.217 26731 24836 28771 32.34  9.23 10.35 10.52 10.65 10.80 11.20 11.24 11.36 
3.6571 0.2180  -9.024 0.75 7.771 8.217 26681 24791 28715 32.34  9.23 10.35 10.52 10.65 10.80 11.20 11.25 11.36 
3.6504 0.2170  -9.028 0.75 7.769 8.217 26614 24731 28640 32.33  9.24 10.36 10.53 10.66 10.81 11.20 11.25 11.37 
3.6436 0.2160  -9.032 0.75 7.767 8.218 26547 24671 28565 32.33  9.25 10.37 10.53 10.66 10.81 11.21 11.25 11.37 
3.6369 0.2150  -9.035 0.75 7.765 8.218 26497 24627 28509 32.33  9.26 10.37 10.54 10.67 10.82 11.21 11.26 11.37 
3.6300 0.2140  -9.039 0.75 7.764 8.218 26430 24567 28435 32.32  9.26 10.38 10.54 10.67 10.82 11.22 11.26 11.38 
3.6232 0.2130  -9.043 0.75 7.762 8.218 26364 24508 28361 32.32  9.27 10.38 10.55 10.68 10.83 11.22 11.27 11.38 
3.6164 0.2120  -9.046 0.75 7.760 8.218 26314 24463 28306 32.31  9.28 10.39 10.55 10.68 10.83 11.22 11.27 11.39 
3.6095 0.2110  -9.050 0.75 7.758 8.218 26248 24404 28232 32.31  9.28 10.39 10.56 10.69 10.84 11.23 11.27 11.39 
3.6024 0.2100  -9.054 0.75 7.757 8.219 26182 24345 28158 32.30  9.29 10.40 10.57 10.69 10.84 11.23 11.28 11.39 
3.5958 0.2090  -9.055 0.75 7.756 8.219 26166 24330 28140 32.30  9.29 10.40 10.57 10.69 10.84 11.23 11.28 11.39 
3.5888 0.2080  -9.061 0.75 7.753 8.219 26067 24242 28030 32.30  9.31 10.41 10.58 10.70 10.85 11.24 11.29 11.40 
3.5819 0.2070  -9.064 0.75 7.752 8.219 26018 24198 27975 32.29  9.31 10.42 10.58 10.70 10.86 11.25 11.29 11.40 
3.5748 0.2060  -9.068 0.75 7.750 8.219 25953 24140 27902 32.29  9.32 10.42 10.59 10.71 10.86 11.25 11.29 11.41 
3.5677 0.2050  -9.073 0.75 7.748 8.220 25872 24067 27812 32.28  9.33 10.43 10.59 10.72 10.87 11.26 11.30 11.41 
3.5605 0.2040  -9.077 0.75 7.746 8.220 25807 24009 27739 32.28  9.34 10.44 10.60 10.72 10.87 11.26 11.30 11.42 
3.5533 0.2030  -9.080 0.75 7.744 8.220 25758 23965 27685 32.27  9.34 10.44 10.60 10.73 10.88 11.26 11.31 11.42 
3.5461 0.2020  -9.083 0.75 7.743 8.220 25710 23922 27631 32.27  9.35 10.45 10.61 10.73 10.88 11.27 11.31 11.42 
3.5388 0.2010  -9.088 0.75 7.741 8.220 25629 23850 27541 32.27  9.36 10.46 10.61 10.74 10.89 11.27 11.32 11.43 
3.5315 0.2000  -9.091 0.75 7.739 8.221 25581 23806 27487 32.26  9.37 10.46 10.62 10.74 10.89 11.28 11.32 11.43 
3.5314 0.2000 -10.135 0.75 7.445 8.254 13908 13062 14808 31.17 11.14 11.86 11.75 11.82 11.86 12.09 12.07 12.17 
2.2406 0.2000 -10.135 0.75 7.445 8.254 13908 13062 14808 31.17 11.14 11.86 11.75 11.82 11.86 12.09 12.07 12.17 
2.2494 0.1990 -10.150 0.75 7.441 8.255 13792 12950 14689 31.15 11.16 11.88 11.77 11.83 11.87 12.10 12.08 12.17 
2.2541 0.1980 -10.235 0.75 7.425 8.257 13161 12334 14043 31.07 11.27 11.98 11.85 11.90 11.93 12.15 12.12 12.21 
2.2546 0.1970 -10.304 0.75 7.414 8.258 12676 11858 13551 31.00 11.35 12.06 11.92 11.96 11.97 12.18 12.15 12.24 
2.2515 0.1960 -10.356 0.75 7.407 8.259 12333 11524 13199 30.96 11.41 12.12 11.97 12.00 12.01 12.20 12.17 12.26 
2.2459 0.1950 -10.389 0.75 7.403 8.259 12121 11317 12981 30.93 11.46 12.16 12.00 12.03 12.03 12.22 12.18 12.28 
2.2388 0.1940 -10.407 0.75 7.401 8.259 12005 11205 12862 30.91 11.48 12.18 12.02 12.04 12.04 12.23 12.19 12.29 
2.2309 0.1930 -10.416 0.75 7.399 8.260 11947 11149 12801 30.90 11.49 12.19 12.03 12.05 12.05 12.24 12.20 12.29 
2.2229 0.1920 -10.418 0.75 7.399 8.260 11934 11137 12787 30.90 11.50 12.19 12.03 12.05 12.05 12.24 12.20 12.30 
2.2149 0.1910 -10.418 0.75 7.399 8.260 11934 11137 12787 30.90 11.50 12.19 12.03 12.05 12.05 12.24 12.20 12.30 
2.2070 0.1900 -10.416 0.75 7.399 8.260 11947 11149 12801 30.90 11.49 12.19 12.03 12.05 12.05 12.24 12.20 12.29 
2.1993 0.1890 -10.415 0.75 7.399 8.260 11953 11156 12808 30.90 11.49 12.19 12.03 12.05 12.05 12.23 12.19 12.29 
2.1919 0.1880 -10.413 0.75 7.400 8.260 11966 11168 12821 30.90 11.49 12.19 12.03 12.05 12.04 12.23 12.19 12.29 
2.1846 0.1870 -10.413 0.75 7.400 8.260 11966 11168 12821 30.90 11.49 12.19 12.03 12.05 12.04 12.23 12.19 12.29 
2.1774 0.1860 -10.412 0.75 7.400 8.260 11973 11174 12828 30.90 11.49 12.19 12.03 12.04 12.04 12.23 12.19 12.29 
2.1702 0.1850 -10.412 0.75 7.400 8.260 11973 11174 12828 30.90 11.49 12.19 12.03 12.04 12.04 12.23 12.19 12.29 
2.1631 0.1840 -10.413 0.75 7.400 8.260 11966 11168 12821 30.90 11.49 12.19 12.03 12.05 12.04 12.23 12.19 12.29 
2.1561 0.1830 -10.413 0.75 7.400 8.260 11966 11168 12821 30.90 11.49 12.19 12.03 12.05 12.04 12.23 12.19 12.29 
2.1490 0.1820 -10.414 0.75 7.400 8.260 11960 11162 12814 30.90 11.49 12.19 12.03 12.05 12.05 12.23 12.19 12.29 
2.1420 0.1810 -10.415 0.75 7.399 8.260 11953 11156 12808 30.90 11.49 12.19 12.03 12.05 12.05 12.23 12.19 12.29 
2.1348 0.1800 -10.417 0.75 7.399 8.260 11940 11143 12794 30.90 11.49 12.19 12.03 12.05 12.05 12.24 12.20 12.29 
2.1278 0.1790 -10.417 0.75 7.399 8.260 11940 11143 12794 30.90 11.49 12.19 12.03 12.05 12.05 12.24 12.20 12.29 
2.1206 0.1780 -10.418 0.75 7.399 8.260 11934 11137 12787 30.90 11.50 12.19 12.03 12.05 12.05 12.24 12.20 12.30 
2.1135 0.1770 -10.420 0.75 7.398 8.260 11921 11125 12774 30.90 11.50 12.20 12.04 12.05 12.05 12.24 12.20 12.30 
2.1063 0.1760 -10.421 0.75 7.398 8.260 11914 11118 12767 30.90 11.50 12.20 12.04 12.06 12.05 12.24 12.20 12.30 
2.0991 0.1750 -10.422 0.75 7.398 8.260 11908 11112 12761 30.89 11.50 12.20 12.04 12.06 12.05 12.24 12.20 12.30 
2.0919 0.1740 -10.423 0.75 7.398 8.260 11901 11106 12754 30.89 11.50 12.20 12.04 12.06 12.05 12.24 12.20 12.30 
2.0846 0.1730 -10.425 0.75 7.397 8.260 11889 11094 12740 30.89 11.51 12.20 12.04 12.06 12.06 12.24 12.20 12.30 
2.0774 0.1720 -10.426 0.75 7.397 8.260 11882 11088 12734 30.89 11.51 12.21 12.04 12.06 12.06 12.24 12.20 12.30 
2.0701 0.1710 -10.427 0.75 7.397 8.260 11876 11081 12727 30.89 11.51 12.21 12.04 12.06 12.06 12.24 12.20 12.30 
2.0627 0.1700 -10.429 0.75 7.396 8.260 11863 11069 12714 30.89 11.51 12.21 12.05 12.06 12.06 12.24 12.20 12.30 
2.0554 0.1690 -10.429 0.75 7.396 8.260 11863 11069 12714 30.89 11.51 12.21 12.05 12.06 12.06 12.24 12.20 12.30 
2.0479 0.1680 -10.432 0.75 7.396 8.260 11844 11051 12694 30.88 11.52 12.21 12.05 12.07 12.06 12.25 12.21 12.30 
2.0405 0.1670 -10.432 0.75 7.396 8.260 11844 11051 12694 30.88 11.52 12.21 12.05 12.07 12.06 12.25 12.21 12.30 
2.0330 0.1660 -10.434 0.75 7.395 8.260 11831 11038 12680 30.88 11.52 12.22 12.05 12.07 12.06 12.25 12.21 12.30 
2.0255 0.1650 -10.435 0.75 7.395 8.260 11824 11032 12674 30.88 11.52 12.22 12.05 12.07 12.06 12.25 12.21 12.30 
2.0179 0.1640 -10.436 0.75 7.395 8.260 11818 11026 12667 30.88 11.52 12.22 12.06 12.07 12.07 12.25 12.21 12.30 
2.0104 0.1630 -10.437 0.75 7.395 8.260 11812 11020 12660 30.88 11.52 12.22 12.06 12.07 12.07 12.25 12.21 12.30 
2.0027 0.1620 -10.439 0.75 7.394 8.260 11799 11008 12647 30.88 11.53 12.22 12.06 12.08 12.07 12.25 12.21 12.31 
1.9951 0.1610 -10.440 0.75 7.394 8.260 11793 11002 12640 30.88 11.53 12.23 12.06 12.08 12.07 12.25 12.21 12.31 
1.9874 0.1600 -10.441 0.75 7.394 8.260 11786 10996 12634 30.88 11.53 12.23 12.06 12.08 12.07 12.25 12.21 12.31 
1.9799 0.1590 -10.440 0.75 7.394 8.260 11793 11002 12640 30.88 11.53 12.23 12.06 12.08 12.07 12.25 12.21 12.31 
1.9727 0.1580 -10.439 0.75 7.394 8.260 11799 11008 12647 30.88 11.53 12.22 12.06 12.08 12.07 12.25 12.21 12.31 
1.9653 0.1570 -10.441 0.75 7.394 8.260 11786 10996 12634 30.88 11.53 12.23 12.06 12.08 12.07 12.25 12.21 12.31 
1.9579 0.1560 -10.442 0.75 7.394 8.260 11780 10989 12627 30.88 11.53 12.23 12.06 12.08 12.07 12.25 12.21 12.31 
1.9506 0.1550 -10.443 0.75 7.393 8.260 11773 10983 12620 30.87 11.53 12.23 12.06 12.08 12.07 12.25 12.21 12.31 
1.9431 0.1540 -10.445 0.75 7.393 8.260 11761 10971 12607 30.87 11.54 12.23 12.07 12.08 12.07 12.25 12.21 12.31 
1.9356 0.1530 -10.446 0.75 7.393 8.260 11754 10965 12600 30.87 11.54 12.23 12.07 12.08 12.07 12.25 12.21 12.31 
1.9281 0.1520 -10.448 0.75 7.392 8.260 11742 10953 12587 30.87 11.54 12.24 12.07 12.09 12.08 12.26 12.22 12.31 
1.9206 0.1510 -10.450 0.75 7.392 8.261 11729 10941 12574 30.87 11.54 12.24 12.07 12.09 12.08 12.26 12.22 12.31 
1.9130 0.1500 -10.451 0.75 7.392 8.261 11723 10935 12567 30.87 11.55 12.24 12.07 12.09 12.08 12.26 12.22 12.31 
1.9054 0.1490 -10.452 0.75 7.391 8.261 11716 10928 12561 30.87 11.55 12.24 12.08 12.09 12.08 12.26 12.22 12.31 
1.8977 0.1480 -10.454 0.75 7.391 8.261 11704 10916 12548 30.86 11.55 12.24 12.08 12.09 12.08 12.26 12.22 12.31 
1.8900 0.1470 -10.455 0.75 7.391 8.261 11697 10910 12541 30.86 11.55 12.25 12.08 12.09 12.08 12.26 12.22 12.31 
1.8822 0.1460 -10.457 0.75 7.390 8.261 11685 10898 12528 30.86 11.56 12.25 12.08 12.10 12.08 12.26 12.22 12.32 
1.8745 0.1450 -10.458 0.75 7.390 8.261 11678 10892 12521 30.86 11.56 12.25 12.08 12.10 12.08 12.26 12.22 12.32 
1.8667 0.1440 -10.460 0.75 7.390 8.261 11666 10880 12508 30.86 11.56 12.25 12.09 12.10 12.09 12.26 12.22 12.32 
1.8588 0.1430 -10.462 0.75 7.389 8.261 11653 10868 12495 30.86 11.56 12.26 12.09 12.10 12.09 12.26 12.22 12.32 
1.8509 0.1420 -10.463 0.75 7.389 8.261 11647 10862 12488 30.85 11.56 12.26 12.09 12.10 12.09 12.27 12.23 12.32 
1.8430 0.1410 -10.464 0.75 7.389 8.261 11640 10856 12482 30.85 11.57 12.26 12.09 12.10 12.09 12.27 12.23 12.32 
1.8350 0.1400 -10.466 0.75 7.388 8.261 11628 10844 12469 30.85 11.57 12.26 12.09 12.11 12.09 12.27 12.23 12.32 
1.8270 0.1390 -10.467 0.75 7.388 8.261 11622 10838 12462 30.85 11.57 12.26 12.10 12.11 12.09 12.27 12.23 12.32 
1.8190 0.1380 -10.468 0.75 7.388 8.261 11615 10832 12456 30.85 11.57 12.26 12.10 12.11 12.09 12.27 12.23 12.32 
1.8108 0.1370 -10.471 0.75 7.387 8.261 11596 10814 12436 30.85 11.58 12.27 12.10 12.11 12.10 12.27 12.23 12.32 
1.8024 0.1360 -10.474 0.75 7.387 8.261 11578 10796 12416 30.84 11.58 12.27 12.10 12.12 12.10 12.27 12.23 12.32 
1.7939 0.1350 -10.476 0.75 7.386 8.261 11565 10784 12403 30.84 11.58 12.28 12.11 12.12 12.10 12.27 12.23 12.32 
1.7852 0.1340 -10.478 0.75 7.386 8.261 11553 10772 12390 30.84 11.59 12.28 12.11 12.12 12.10 12.27 12.23 12.33 
1.7766 0.1330 -10.478 0.75 7.386 8.261 11553 10772 12390 30.84 11.59 12.28 12.11 12.12 12.10 12.27 12.23 12.33 
1.7679 0.1320 -10.480 0.75 7.385 8.261 11540 10760 12377 30.84 11.59 12.28 12.11 12.12 12.10 12.28 12.24 12.33 
1.7592 0.1310 -10.481 0.75 7.385 8.261 11534 10754 12371 30.84 11.59 12.28 12.11 12.12 12.11 12.28 12.24 12.33 
1.7504 0.1300 -10.482 0.75 7.385 8.261 11528 10748 12364 30.84 11.59 12.28 12.11 12.12 12.11 12.28 12.24 12.33 
1.7416 0.1290 -10.483 0.75 7.385 8.261 11521 10742 12358 30.84 11.59 12.29 12.12 12.13 12.11 12.28 12.24 12.33 
1.7328 0.1280 -10.484 0.75 7.384 8.261 11515 10736 12351 30.83 11.60 12.29 12.12 12.13 12.11 12.28 12.24 12.33 
1.7239 0.1270 -10.486 0.75 7.384 8.261 11503 10724 12338 30.83 11.60 12.29 12.12 12.13 12.11 12.28 12.24 12.33 
1.7150 0.1260 -10.486 0.75 7.384 8.261 11503 10724 12338 30.83 11.60 12.29 12.12 12.13 12.11 12.28 12.24 12.33 
1.7060 0.1250 -10.488 0.75 7.384 8.261 11490 10712 12325 30.83 11.60 12.29 12.12 12.13 12.11 12.28 12.24 12.33 
1.6970 0.1240 -10.489 0.75 7.384 8.262 11484 10706 12319 30.83 11.60 12.29 12.12 12.13 12.11 12.28 12.24 12.33 
1.6879 0.1230 -10.490 0.75 7.383 8.262 11478 10700 12312 30.83 11.61 12.30 12.13 12.13 12.11 12.28 12.24 12.33 
1.6789 0.1220 -10.490 0.75 7.383 8.262 11478 10700 12312 30.83 11.61 12.30 12.13 12.13 12.11 12.28 12.24 12.33 
1.6697 0.1210 -10.492 0.75 7.383 8.262 11465 10688 12299 30.83 11.61 12.30 12.13 12.14 12.12 12.28 12.24 12.33 
1.6605 0.1200 -10.493 0.75 7.383 8.262 11459 10682 12293 30.83 11.61 12.30 12.13 12.14 12.12 12.28 12.24 12.33 
1.6513 0.1190 -10.494 0.75 7.383 8.262 11453 10676 12286 30.82 11.61 12.30 12.13 12.14 12.12 12.29 12.24 12.33 
1.6421 0.1180 -10.495 0.75 7.383 8.262 11447 10670 12280 30.82 11.62 12.30 12.13 12.14 12.12 12.29 12.25 12.33 
1.6327 0.1170 -10.497 0.75 7.382 8.262 11434 10658 12267 30.82 11.62 12.31 12.14 12.14 12.12 12.29 12.25 12.34 
1.6234 0.1160 -10.497 0.75 7.382 8.262 11434 10658 12267 30.82 11.62 12.31 12.14 12.14 12.12 12.29 12.25 12.34 
1.6141 0.1150 -10.497 0.75 7.382 8.262 11434 10658 12267 30.82 11.62 12.31 12.14 12.14 12.12 12.29 12.25 12.34 
1.6049 0.1140 -10.498 0.75 7.382 8.262 11428 10652 12261 30.82 11.62 12.31 12.14 12.14 12.12 12.29 12.25 12.34 
1.5956 0.1130 -10.499 0.75 7.382 8.262 11422 10647 12254 30.82 11.62 12.31 12.14 12.15 12.12 12.29 12.25 12.34 
1.5863 0.1120 -10.500 0.75 7.382 8.262 11416 10641 12248 30.82 11.62 12.31 12.14 12.15 12.12 12.29 12.25 12.34 
1.5770 0.1110 -10.501 0.75 7.382 8.262 11409 10634 12240 30.82 11.63 12.31 12.14 12.15 12.12 12.29 12.25 12.34 
1.5676 0.1100 -10.502 0.75 7.381 8.262 11402 10628 12233 30.82 11.63 12.32 12.14 12.15 12.13 12.29 12.25 12.34 
1.5582 0.1090 -10.503 0.75 7.381 8.262 11395 10622 12225 30.82 11.63 12.32 12.15 12.15 12.13 12.29 12.25 12.34 
1.5488 0.1080 -10.504 0.75 7.381 8.262 11389 10616 12217 30.81 11.63 12.32 12.15 12.15 12.13 12.29 12.25 12.34 
1.5394 0.1070 -10.505 0.75 7.381 8.262 11382 10610 12210 30.81 11.63 12.32 12.15 12.15 12.13 12.29 12.25 12.34 
1.5299 0.1060 -10.506 0.75 7.381 8.262 11375 10604 12202 30.81 11.64 12.32 12.15 12.15 12.13 12.29 12.25 12.34 
1.5204 0.1050 -10.507 0.75 7.381 8.262 11368 10597 12195 30.81 11.64 12.33 12.15 12.16 12.13 12.30 12.25 12.34 
1.5108 0.1040 -10.509 0.75 7.380 8.262 11354 10585 12180 30.81 11.64 12.33 12.16 12.16 12.13 12.30 12.25 12.34 
1.5011 0.1030 -10.510 0.75 7.380 8.262 11348 10579 12172 30.81 11.64 12.33 12.16 12.16 12.13 12.30 12.25 12.34 
1.4916 0.1020 -10.510 0.75 7.380 8.262 11348 10579 12172 30.81 11.64 12.33 12.16 12.16 12.13 12.30 12.25 12.34 
1.4822 0.1010 -10.510 0.75 7.380 8.262 11348 10579 12172 30.81 11.64 12.33 12.16 12.16 12.13 12.30 12.25 12.34 
1.4727 0.1000 -10.511 0.75 7.380 8.262 11341 10573 12165 30.81 11.65 12.33 12.16 12.16 12.14 12.30 12.26 12.34 
1.4634 0.0990 -10.512 0.75 7.380 8.262 11334 10567 12157 30.81 11.65 12.34 12.16 12.16 12.14 12.30 12.26 12.34 
1.4540 0.0980 -10.513 0.75 7.379 8.262 11327 10561 12150 30.81 11.65 12.34 12.16 12.16 12.14 12.30 12.26 12.34 
1.4446 0.0970 -10.514 0.75 7.379 8.262 11320 10554 12142 30.80 11.65 12.34 12.17 12.17 12.14 12.30 12.26 12.34 
1.4353 0.0960 -10.515 0.75 7.379 8.262 11314 10548 12135 30.80 11.66 12.34 12.17 12.17 12.14 12.30 12.26 12.34 
1.4259 0.0950 -10.517 0.75 7.379 8.262 11300 10536 12120 30.80 11.66 12.35 12.17 12.17 12.14 12.30 12.26 12.35 
1.4165 0.0940 -10.518 0.75 7.379 8.262 11293 10530 12112 30.80 11.66 12.35 12.17 12.17 12.14 12.30 12.26 12.35 
1.4072 0.0930 -10.518 0.75 7.379 8.262 11293 10530 12112 30.80 11.66 12.35 12.17 12.17 12.14 12.30 12.26 12.35 
1.3982 0.0920 -10.518 0.75 7.379 8.262 11293 10530 12112 30.80 11.66 12.35 12.17 12.17 12.14 12.30 12.26 12.35 
1.3893 0.0910 -10.519 0.75 7.378 8.262 11287 10524 12105 30.80 11.66 12.35 12.17 12.17 12.14 12.31 12.26 12.35 
1.3804 0.0900 -10.520 0.75 7.378 8.262 11280 10518 12097 30.80 11.67 12.35 12.18 12.17 12.14 12.31 12.26 12.35 
1.3716 0.0890 -10.522 0.75 7.378 8.262 11266 10505 12082 30.80 11.67 12.35 12.18 12.18 12.15 12.31 12.26 12.35 
1.3628 0.0880 -10.524 0.75 7.378 8.262 11253 10493 12067 30.79 11.67 12.36 12.18 12.18 12.15 12.31 12.26 12.35 
1.3540 0.0870 -10.527 0.75 7.377 8.262 11233 10475 12045 30.79 11.68 12.36 12.19 12.18 12.15 12.31 12.27 12.35 
1.3452 0.0860 -10.528 0.75 7.377 8.262 11226 10469 12038 30.79 11.68 12.37 12.19 12.18 12.15 12.31 12.27 12.35 
1.3367 0.0850 -10.529 0.75 7.377 8.262 11219 10463 12030 30.79 11.68 12.37 12.19 12.19 12.15 12.31 12.27 12.35 
1.3283 0.0840 -10.530 0.75 7.376 8.262 11212 10457 12023 30.79 11.69 12.37 12.19 12.19 12.16 12.31 12.27 12.35 
1.3201 0.0830 -10.532 0.75 7.376 8.262 11199 10445 12008 30.79 11.69 12.37 12.20 12.19 12.16 12.32 12.27 12.35 
1.3119 0.0820 -10.534 0.75 7.376 8.262 11186 10432 11993 30.78 11.69 12.38 12.20 12.19 12.16 12.32 12.27 12.35 
1.3039 0.0810 -10.536 0.75 7.375 8.262 11172 10420 11978 30.78 11.70 12.38 12.20 12.20 12.16 12.32 12.27 12.36 
1.2962 0.0800 -10.537 0.75 7.375 8.262 11165 10414 11971 30.78 11.70 12.38 12.21 12.20 12.16 12.32 12.27 12.36 
1.2888 0.0790 -10.539 0.75 7.375 8.263 11152 10402 11956 30.78 11.70 12.39 12.21 12.20 12.17 12.32 12.27 12.36 
1.2817 0.0780 -10.541 0.75 7.374 8.263 11139 10390 11941 30.78 11.71 12.39 12.21 12.20 12.17 12.32 12.28 12.36 
1.2747 0.0770 -10.544 0.75 7.374 8.263 11119 10372 11919 30.77 11.71 12.40 12.22 12.21 12.17 12.33 12.28 12.36 
1.2680 0.0760 -10.547 0.75 7.373 8.263 11099 10354 11897 30.77 11.72 12.40 12.22 12.21 12.17 12.33 12.28 12.36 
1.2618 0.0750 -10.549 0.75 7.373 8.263 11085 10342 11882 30.77 11.72 12.41 12.23 12.21 12.18 12.33 12.28 12.36 
1.2559 0.0740 -10.551 0.75 7.373 8.263 11072 10330 11868 30.76 11.73 12.41 12.23 12.22 12.18 12.33 12.28 12.36 
1.2505 0.0730 -10.555 0.75 7.372 8.263 11046 10306 11838 30.76 11.74 12.42 12.24 12.22 12.18 12.33 12.29 12.37 
1.2455 0.0720 -10.558 0.75 7.371 8.263 11026 10288 11816 30.76 11.74 12.42 12.24 12.22 12.19 12.34 12.29 12.37 
1.2409 0.0710 -10.562 0.75 7.371 8.263 10999 10264 11787 30.75 11.75 12.43 12.25 12.23 12.19 12.34 12.29 12.37 
1.2368 0.0700 -10.567 0.75 7.370 8.263 10966 10234 11751 30.75 11.76 12.44 12.26 12.24 12.20 12.35 12.29 12.37 
1.2331 0.0690 -10.572 0.75 7.369 8.263 10933 10204 11715 30.74 11.77 12.45 12.27 12.25 12.20 12.35 12.30 12.38 
1.2299 0.0680 -10.578 0.75 7.367 8.263 10894 10169 11671 30.74 11.78 12.46 12.28 12.26 12.21 12.36 12.30 12.38 
1.2270 0.0670 -10.585 0.75 7.366 8.264 10849 10128 11621 30.73 11.79 12.47 12.29 12.27 12.22 12.36 12.30 12.39 
1.2246 0.0660 -10.592 0.75 7.364 8.264 10803 10087 11571 30.72 11.81 12.49 12.30 12.28 12.23 12.37 12.31 12.39 
1.2226 0.0650 -10.600 0.75 7.362 8.264 10751 10040 11514 30.71 11.82 12.50 12.32 12.29 12.24 12.38 12.31 12.40 
1.2211 0.0640 -10.608 0.75 7.361 8.264 10701  9994 11458 30.70 11.84 12.52 12.33 12.31 12.26 12.39 12.32 12.41 
1.2203 0.0630 -10.616 0.75 7.359 8.264 10651  9948 11403 30.70 11.85 12.53 12.35 12.32 12.27 12.40 12.32 12.41 
1.2201 0.0620 -10.625 0.75 7.357 8.265 10594  9897 11341 30.69 11.87 12.55 12.36 12.34 12.28 12.40 12.33 12.42 
1.2203 0.0610 -10.635 0.75 7.355 8.265 10532  9841 11272 30.68 11.89 12.57 12.38 12.35 12.29 12.41 12.34 12.43 
1.2212 0.0600 -10.646 0.75 7.353 8.265 10464  9779 11197 30.66 11.91 12.59 12.40 12.37 12.31 12.43 12.34 12.43 
1.2227 0.0590 -10.658 0.75 7.351 8.265 10390  9712 11116 30.65 11.94 12.62 12.43 12.39 12.33 12.44 12.36 12.44 
1.2248 0.0580 -10.670 0.75 7.349 8.266 10317  9646 11036 30.64 11.96 12.64 12.45 12.41 12.34 12.45 12.37 12.45 
1.2277 0.0570 -10.683 0.75 7.347 8.266 10239  9574 10949 30.63 11.99 12.67 12.48 12.44 12.36 12.46 12.38 12.46 
1.2314 0.0560 -10.697 0.75 7.345 8.266 10155  9498 10857 30.61 12.02 12.70 12.51 12.46 12.38 12.47 12.39 12.47 
1.2358 0.0550 -10.712 0.75 7.343 8.266 10064  9415 10758 30.60 12.06 12.74 12.55 12.49 12.40 12.49 12.40 12.48 
1.2411 0.0540 -10.727 0.75 7.340 8.267  9975  9333 10661 30.58 12.09 12.77 12.58 12.52 12.43 12.50 12.41 12.49 
1.2471 0.0530 -10.745 0.75 7.336 8.267  9868  9235 10545 30.56 12.13 12.81 12.62 12.55 12.45 12.52 12.43 12.51 
1.2539 0.0520 -10.763 0.75 7.333 8.267  9763  9139 10431 30.54 12.17 12.86 12.66 12.58 12.48 12.54 12.44 12.52 
1.2614 0.0510 -10.783 0.75 7.329 8.268  9648  9032 10305 30.52 12.22 12.91 12.70 12.62 12.51 12.56 12.46 12.53 
1.2695 0.0500 -10.806 0.75 7.324 8.268  9517  8912 10162 30.50 12.27 12.96 12.75 12.66 12.55 12.59 12.48 12.55 
1.2783 0.0490 -10.828 0.75 7.322 8.269  9395  8801 10029 30.47 12.33 13.02 12.80 12.71 12.58 12.61 12.50 12.56 
1.2876 0.0480 -10.853 0.75 7.320 8.269  9258  8677  9879 30.45 12.38 13.07 12.86 12.76 12.62 12.64 12.52 12.58 
1.2974 0.0470 -10.879 0.75 7.318 8.269  9118  8549  9725 30.42 12.45 13.14 12.92 12.81 12.66 12.67 12.55 12.60 
1.3079 0.0460 -10.904 0.75 7.315 8.270  8986  8428  9580 30.40 12.51 13.20 12.98 12.86 12.70 12.70 12.57 12.62 
1.3192 0.0450 -10.930 0.75 7.311 8.270  8852  8306  9434 30.37 12.57 13.26 13.03 12.91 12.75 12.73 12.59 12.64 
1.3316 0.0440 -10.957 0.75 7.306 8.271  8715  8181  9284 30.34 12.64 13.33 13.09 12.96 12.80 12.76 12.62 12.67 
1.3452 0.0430 -10.984 0.75 7.301 8.271  8580  8057  9137 30.31 12.71 13.40 13.15 13.02 12.84 12.79 12.64 12.69 
1.3604 0.0420 -11.011 0.75 7.297 8.272  8448  7936  8992 30.29 12.78 13.47 13.21 13.07 12.89 12.82 12.66 12.71 
1.3767 0.0410 -11.043 0.75 7.293 8.272  8293  7794  8823 30.25 12.87 13.55 13.29 13.13 12.94 12.86 12.69 12.73 
1.3939 0.0400 -11.077 0.75 7.289 8.273  8132  7647  8647 30.22 12.96 13.63 13.37 13.20 12.99 12.90 12.72 12.76 


==> table8_full.dat <==
Title: The Evolution of Cataclysmic Variables as Revealed by their Donor Stars  
Authors: Knigge C., Baraffe I., Patterson J. 
Table: White dwarf properties along the revised (optimal) model track
================================================================================
Byte-by-byte Description of file: apjs386978t10_mrt.txt
--------------------------------------------------------------------------------
   Bytes Format Units        Label    Explanations
--------------------------------------------------------------------------------
   1-  6 F6.4   h            Period   Orbital period
   8- 13 F6.4   solMass      M2       Secondary mass
  15- 21 F7.3   [solMass/yr] logMLR2  Log of secondary mass loss rate (1)
  23- 26 F4.2   solMass      M1       Primary mass
  28- 32 F5.3   10+8cm       R1       Primary radius
  34- 38 F5.3   [cm2/s]      log(g1)  Log of primary surface gravity
  40- 44 I5     K            Teff1a   Primary effective temperature (2)
  46- 50 I5     K            Teff1b   Primary effective temperature (3)
  52- 56 I5     K            Teff1c   Primary effective temperature (4)
  58- 62 F5.2   [10-7W]      logL1    Log of primary luminosity; erg/s
  64- 68 F5.2   mag          UMag     Primary absolute U band magnitude (5)
  70- 74 F5.2   mag          BMag     Primary absolute B band magnitude (5)
  76- 80 F5.2   mag          VMag     Primary absolute V band magnitude (5)
  82- 86 F5.2   mag          RMag     Primary absolute R band magnitude (5)
  88- 92 F5.2   mag          IMag     Primary absolute I band magnitude (5)
  94- 98 F5.2   mag          JMag     Primary absolute J band magnitude (5)
 100-104 F5.2   mag          HMag     Primary absolute H band magnitude (5)
 106-110 F5.2   mag          KMag     Primary absolute K band magnitude (5)
--------------------------------------------------------------------------------
Note (1): equal to the logarithm of secular mass transfer rate.
Note (2): near middle of nova cycle.
Note (3): near beginning of nova cycle.
Note (4): near end of nova cycle.
Note (5): Based on the DA WD models of Holberg & Bergeron (2006) as listed at
          http://www.astro.umontreal.ca/~bergeron/CoolingModels. 
          UBVRI magnitudes are on the Johnson-Cousins systems. JHK
          magnitudes 
          have been transformed to the CIT system.
--------------------------------------------------------------------------------
5.6067 0.6000  -8.366 0.75 8.239 8.166 40464 37281 43918 33.11  8.12  9.40  9.67  9.82 10.00 10.45 10.51 10.64
5.5993 0.5990  -8.367 0.75 8.238 8.166 40438 37258 43890 33.11  8.12  9.40  9.67  9.82 10.00 10.45 10.52 10.65
5.5921 0.5980  -8.367 0.75 8.238 8.166 40438 37258 43890 33.11  8.12  9.40  9.67  9.82 10.00 10.45 10.52 10.65
5.5849 0.5970  -8.368 0.75 8.237 8.167 40412 37234 43862 33.11  8.12  9.40  9.68  9.83 10.01 10.46 10.52 10.65
5.5776 0.5960  -8.370 0.75 8.235 8.167 40361 37188 43805 33.11  8.12  9.41  9.68  9.83 10.01 10.46 10.52 10.65
5.5704 0.5950  -8.372 0.75 8.234 8.167 40310 37141 43749 33.11  8.13  9.41  9.68  9.83 10.01 10.46 10.52 10.65
5.5631 0.5940  -8.374 0.75 8.232 8.167 40258 37094 43692 33.10  8.13  9.41  9.68  9.83 10.01 10.46 10.52 10.65
5.5558 0.5930  -8.376 0.75 8.230 8.167 40207 37048 43636 33.10  8.13  9.41  9.68  9.83 10.01 10.46 10.52 10.65
5.5484 0.5920  -8.379 0.75 8.228 8.168 40130 36978 43551 33.10  8.13  9.41  9.69  9.84 10.02 10.47 10.53 10.66
5.5410 0.5910  -8.381 0.75 8.226 8.168 40079 36931 43495 33.09  8.14  9.42  9.69  9.84 10.02 10.47 10.53 10.66
5.5336 0.5900  -8.383 0.75 8.224 8.168 40028 36885 43439 33.09  8.14  9.42  9.69  9.84 10.02 10.47 10.53 10.66
5.5262 0.5890  -8.383 0.75 8.224 8.168 40028 36885 43439 33.09  8.14  9.42  9.69  9.84 10.02 10.47 10.53 10.66
5.5189 0.5880  -8.383 0.75 8.224 8.168 40028 36885 43439 33.09  8.14  9.42  9.69  9.84 10.02 10.47 10.53 10.66
5.5117 0.5870  -8.384 0.75 8.223 8.168 40003 36862 43411 33.09  8.14  9.42  9.69  9.84 10.02 10.47 10.53 10.66
5.5044 0.5860  -8.386 0.75 8.222 8.168 39952 36815 43355 33.09  8.14  9.42  9.69  9.84 10.02 10.47 10.53 10.66
5.4971 0.5850  -8.388 0.75 8.220 8.168 39901 36769 43299 33.09  8.15  9.42  9.69  9.84 10.02 10.47 10.53 10.66
5.4898 0.5840  -8.390 0.75 8.219 8.168 39850 36723 43243 33.08  8.15  9.43  9.70  9.85 10.03 10.48 10.54 10.67
5.4824 0.5830  -8.392 0.75 8.217 8.169 39799 36677 43187 33.08  8.15  9.43  9.70  9.85 10.03 10.48 10.54 10.67
5.4750 0.5820  -8.394 0.75 8.216 8.169 39748 36631 43131 33.08  8.15  9.43  9.70  9.85 10.03 10.48 10.54 10.67
5.4676 0.5810  -8.396 0.75 8.214 8.169 39698 36585 43076 33.08  8.16  9.43  9.70  9.85 10.03 10.48 10.54 10.67
5.4602 0.5800  -8.397 0.75 8.213 8.169 39672 36562 43048 33.08  8.16  9.43  9.70  9.85 10.03 10.48 10.54 10.67
5.4529 0.5790  -8.396 0.75 8.214 8.169 39698 36585 43076 33.08  8.16  9.43  9.70  9.85 10.03 10.48 10.54 10.67
5.4456 0.5780  -8.397 0.75 8.213 8.169 39672 36562 43048 33.08  8.16  9.43  9.70  9.85 10.03 10.48 10.54 10.67
5.4384 0.5770  -8.398 0.75 8.213 8.169 39647 36539 43020 33.07  8.16  9.44  9.71  9.85 10.03 10.48 10.54 10.67
5.4311 0.5760  -8.400 0.75 8.211 8.169 39597 36493 42965 33.07  8.16  9.44  9.71  9.86 10.04 10.49 10.55 10.68
5.4239 0.5750  -8.402 0.75 8.210 8.169 39546 36447 42909 33.07  8.16  9.44  9.71  9.86 10.04 10.49 10.55 10.68
5.4166 0.5740  -8.404 0.75 8.208 8.170 39496 36401 42853 33.07  8.17  9.44  9.71  9.86 10.04 10.49 10.55 10.68
5.4092 0.5730  -8.406 0.75 8.207 8.170 39445 36355 42798 33.07  8.17  9.45  9.71  9.86 10.04 10.49 10.55 10.68
5.4019 0.5720  -8.407 0.75 8.206 8.170 39420 36332 42770 33.06  8.17  9.45  9.72  9.86 10.04 10.49 10.55 10.68
5.3946 0.5710  -8.408 0.75 8.205 8.170 39395 36309 42742 33.06  8.17  9.45  9.72  9.87 10.04 10.49 10.55 10.68
5.3874 0.5700  -8.408 0.75 8.205 8.170 39395 36309 42742 33.06  8.17  9.45  9.72  9.87 10.04 10.49 10.55 10.68
5.3802 0.5690  -8.409 0.75 8.204 8.170 39369 36287 42714 33.06  8.17  9.45  9.72  9.87 10.04 10.49 10.55 10.68
5.3730 0.5680  -8.411 0.75 8.203 8.170 39319 36241 42659 33.06  8.18  9.45  9.72  9.87 10.05 10.50 10.56 10.69
5.3658 0.5670  -8.412 0.75 8.202 8.170 39294 36218 42631 33.06  8.18  9.45  9.72  9.87 10.05 10.50 10.56 10.69
5.3586 0.5660  -8.414 0.75 8.201 8.170 39244 36172 42576 33.06  8.18  9.45  9.72  9.87 10.05 10.50 10.56 10.69
5.3514 0.5650  -8.416 0.75 8.199 8.171 39194 36127 42521 33.05  8.18  9.46  9.73  9.87 10.05 10.50 10.56 10.69
5.3442 0.5640  -8.417 0.75 8.198 8.171 39168 36104 42493 33.05  8.18  9.46  9.73  9.87 10.05 10.50 10.56 10.69
5.3370 0.5630  -8.418 0.75 8.197 8.171 39143 36081 42465 33.05  8.19  9.46  9.73  9.88 10.05 10.50 10.56 10.69
5.3299 0.5620  -8.418 0.75 8.197 8.171 39143 36081 42465 33.05  8.19  9.46  9.73  9.88 10.05 10.50 10.56 10.69
5.3228 0.5610  -8.419 0.75 8.197 8.171 39118 36059 42438 33.05  8.19  9.46  9.73  9.88 10.06 10.50 10.57 10.69
5.3157 0.5600  -8.421 0.75 8.195 8.171 39068 36013 42383 33.05  8.19  9.46  9.73  9.88 10.06 10.51 10.57 10.70
5.3085 0.5590  -8.423 0.75 8.194 8.171 39018 35968 42328 33.04  8.19  9.46  9.73  9.88 10.06 10.51 10.57 10.70
5.3014 0.5580  -8.424 0.75 8.193 8.171 38994 35945 42300 33.04  8.19  9.47  9.73  9.88 10.06 10.51 10.57 10.70
5.2943 0.5570  -8.426 0.75 8.191 8.171 38944 35900 42245 33.04  8.20  9.47  9.74  9.88 10.06 10.51 10.57 10.70
5.2872 0.5560  -8.424 0.75 8.193 8.171 38994 35945 42300 33.04  8.19  9.47  9.73  9.88 10.06 10.51 10.57 10.70
5.2809 0.5550  -8.414 0.75 8.201 8.170 39244 36172 42576 33.06  8.18  9.45  9.72  9.87 10.05 10.50 10.56 10.69
5.2748 0.5540  -8.411 0.75 8.203 8.170 39319 36241 42659 33.06  8.18  9.45  9.72  9.87 10.05 10.50 10.56 10.69
5.2688 0.5530  -8.413 0.75 8.201 8.170 39269 36195 42603 33.06  8.18  9.45  9.72  9.87 10.05 10.50 10.56 10.69
5.2627 0.5520  -8.415 0.75 8.200 8.170 39219 36150 42548 33.05  8.18  9.46  9.72  9.87 10.05 10.50 10.56 10.69
5.2566 0.5510  -8.417 0.75 8.198 8.171 39168 36104 42493 33.05  8.18  9.46  9.73  9.87 10.05 10.50 10.56 10.69
5.2505 0.5500  -8.419 0.75 8.197 8.171 39118 36059 42438 33.05  8.19  9.46  9.73  9.88 10.06 10.50 10.57 10.69
5.2444 0.5490  -8.421 0.75 8.195 8.171 39068 36013 42383 33.05  8.19  9.46  9.73  9.88 10.06 10.51 10.57 10.70
5.2383 0.5480  -8.422 0.75 8.194 8.171 39043 35991 42355 33.05  8.19  9.46  9.73  9.88 10.06 10.51 10.57 10.70
5.2322 0.5470  -8.424 0.75 8.193 8.171 38994 35945 42300 33.04  8.19  9.47  9.73  9.88 10.06 10.51 10.57 10.70
5.2261 0.5460  -8.425 0.75 8.192 8.171 38969 35923 42273 33.04  8.19  9.47  9.73  9.88 10.06 10.51 10.57 10.70
5.2200 0.5450  -8.427 0.75 8.191 8.171 38919 35877 42218 33.04  8.20  9.47  9.74  9.89 10.06 10.51 10.57 10.70
5.2139 0.5440  -8.429 0.75 8.189 8.172 38869 35832 42163 33.04  8.20  9.47  9.74  9.89 10.07 10.51 10.58 10.70
5.2077 0.5430  -8.431 0.75 8.188 8.172 38819 35787 42108 33.04  8.20  9.47  9.74  9.89 10.07 10.51 10.58 10.70
5.2016 0.5420  -8.433 0.75 8.186 8.172 38770 35742 42054 33.03  8.21  9.48  9.74  9.89 10.07 10.52 10.58 10.71
5.1955 0.5410  -8.435 0.75 8.185 8.172 38720 35697 41999 33.03  8.21  9.48  9.75  9.89 10.07 10.52 10.58 10.71
5.1893 0.5400  -8.436 0.75 8.184 8.172 38695 35675 41972 33.03  8.21  9.48  9.75  9.89 10.07 10.52 10.58 10.71
5.1832 0.5390  -8.438 0.75 8.182 8.172 38646 35630 41917 33.03  8.21  9.48  9.75  9.90 10.07 10.52 10.58 10.71
5.1771 0.5380  -8.439 0.75 8.182 8.172 38621 35607 41890 33.03  8.21  9.48  9.75  9.90 10.08 10.52 10.59 10.71
5.1710 0.5370  -8.440 0.75 8.181 8.172 38596 35585 41863 33.02  8.21  9.48  9.75  9.90 10.08 10.52 10.59 10.71
5.1649 0.5360  -8.441 0.75 8.180 8.173 38572 35562 41836 33.02  8.22  9.49  9.75  9.90 10.08 10.52 10.59 10.71
5.1589 0.5350  -8.443 0.75 8.179 8.173 38522 35518 41782 33.02  8.22  9.49  9.75  9.90 10.08 10.53 10.59 10.72
5.1528 0.5340  -8.445 0.75 8.177 8.173 38473 35473 41727 33.02  8.22  9.49  9.76  9.90 10.08 10.53 10.59 10.72
5.1468 0.5330  -8.447 0.75 8.176 8.173 38424 35428 41673 33.02  8.22  9.49  9.76  9.91 10.08 10.53 10.59 10.72
5.1407 0.5320  -8.448 0.75 8.175 8.173 38399 35406 41646 33.02  8.23  9.49  9.76  9.91 10.08 10.53 10.59 10.72
5.1346 0.5310  -8.450 0.75 8.173 8.173 38350 35361 41592 33.01  8.23  9.50  9.76  9.91 10.09 10.53 10.60 10.72
5.1286 0.5300  -8.451 0.75 8.173 8.173 38326 35339 41565 33.01  8.23  9.50  9.76  9.91 10.09 10.53 10.60 10.72
5.1226 0.5290  -8.453 0.75 8.171 8.173 38277 35295 41511 33.01  8.23  9.50  9.77  9.91 10.09 10.54 10.60 10.73
5.1165 0.5280  -8.455 0.75 8.170 8.174 38228 35250 41457 33.01  8.24  9.50  9.77  9.91 10.09 10.54 10.60 10.73
5.1104 0.5270  -8.457 0.75 8.168 8.174 38179 35206 41404 33.00  8.24  9.50  9.77  9.92 10.09 10.54 10.60 10.73
5.1044 0.5260  -8.458 0.75 8.167 8.174 38155 35184 41377 33.00  8.24  9.50  9.77  9.92 10.09 10.54 10.60 10.73
5.0983 0.5250  -8.460 0.75 8.166 8.174 38106 35139 41323 33.00  8.24  9.51  9.77  9.92 10.10 10.54 10.61 10.73
5.0923 0.5240  -8.462 0.75 8.164 8.174 38057 35095 41269 33.00  8.24  9.51  9.78  9.92 10.10 10.54 10.61 10.73
5.0862 0.5230  -8.463 0.75 8.163 8.174 38033 35073 41243 33.00  8.25  9.51  9.78  9.92 10.10 10.55 10.61 10.74
5.0802 0.5220  -8.465 0.75 8.162 8.174 37984 35029 41189 32.99  8.25  9.51  9.78  9.93 10.10 10.55 10.61 10.74
5.0741 0.5210  -8.467 0.75 8.160 8.175 37936 34985 41136 32.99  8.25  9.52  9.78  9.93 10.10 10.55 10.61 10.74
5.0681 0.5200  -8.468 0.75 8.160 8.175 37911 34963 41109 32.99  8.25  9.52  9.78  9.93 10.10 10.55 10.61 10.74
5.0621 0.5190  -8.470 0.75 8.158 8.175 37863 34919 41056 32.99  8.26  9.52  9.78  9.93 10.11 10.55 10.62 10.74
5.0560 0.5180  -8.473 0.75 8.156 8.175 37790 34853 40976 32.99  8.26  9.52  9.79  9.93 10.11 10.56 10.62 10.75
5.0498 0.5170  -8.475 0.75 8.154 8.175 37742 34809 40922 32.98  8.26  9.52  9.79  9.94 10.11 10.56 10.62 10.75
5.0437 0.5160  -8.477 0.75 8.153 8.175 37694 34765 40869 32.98  8.26  9.53  9.79  9.94 10.11 10.56 10.62 10.75
5.0375 0.5150  -8.479 0.75 8.151 8.176 37646 34721 40816 32.98  8.27  9.53  9.79  9.94 10.12 10.56 10.63 10.75
5.0316 0.5140  -8.477 0.75 8.153 8.175 37694 34765 40869 32.98  8.26  9.53  9.79  9.94 10.11 10.56 10.62 10.75
5.0258 0.5130  -8.477 0.75 8.153 8.175 37694 34765 40869 32.98  8.26  9.53  9.79  9.94 10.11 10.56 10.62 10.75
5.0201 0.5120  -8.479 0.75 8.151 8.176 37646 34721 40816 32.98  8.27  9.53  9.79  9.94 10.12 10.56 10.63 10.75
5.0143 0.5110  -8.481 0.75 8.150 8.176 37597 34677 40763 32.98  8.27  9.53  9.80  9.94 10.12 10.56 10.63 10.75
5.0084 0.5100  -8.483 0.75 8.148 8.176 37549 34634 40710 32.97  8.27  9.53  9.80  9.94 10.12 10.56 10.63 10.75
5.0026 0.5090  -8.485 0.75 8.147 8.176 37501 34590 40658 32.97  8.28  9.54  9.80  9.95 10.12 10.57 10.63 10.76
4.9968 0.5080  -8.486 0.75 8.146 8.176 37477 34568 40631 32.97  8.28  9.54  9.80  9.95 10.12 10.57 10.63 10.76
4.9910 0.5070  -8.487 0.75 8.145 8.176 37453 34547 40605 32.97  8.28  9.54  9.80  9.95 10.12 10.57 10.63 10.76
4.9852 0.5060  -8.489 0.75 8.144 8.176 37406 34503 40552 32.97  8.28  9.54  9.81  9.95 10.13 10.57 10.64 10.76
4.9794 0.5050  -8.492 0.75 8.142 8.177 37334 34438 40473 32.96  8.28  9.54  9.81  9.95 10.13 10.57 10.64 10.76
4.9736 0.5040  -8.494 0.75 8.140 8.177 37286 34395 40421 32.96  8.29  9.55  9.81  9.96 10.13 10.58 10.64 10.77
4.9677 0.5030  -8.496 0.75 8.139 8.177 37238 34351 40368 32.96  8.29  9.55  9.81  9.96 10.13 10.58 10.64 10.77
4.9620 0.5020  -8.496 0.75 8.139 8.177 37238 34351 40368 32.96  8.29  9.55  9.81  9.96 10.13 10.58 10.64 10.77
4.9562 0.5010  -8.499 0.75 8.136 8.177 37167 34286 40290 32.95  8.29  9.55  9.82  9.96 10.14 10.58 10.65 10.77
4.9504 0.5000  -8.498 0.75 8.137 8.177 37191 34308 40316 32.96  8.29  9.55  9.82  9.96 10.13 10.58 10.64 10.77
4.9448 0.4990  -8.496 0.75 8.139 8.177 37238 34351 40368 32.96  8.29  9.55  9.81  9.96 10.13 10.58 10.64 10.77
4.9392 0.4980  -8.498 0.75 8.137 8.177 37191 34308 40316 32.96  8.29  9.55  9.82  9.96 10.13 10.58 10.64 10.77
4.9336 0.4970  -8.500 0.75 8.136 8.177 37143 34265 40264 32.95  8.30  9.55  9.82  9.96 10.14 10.58 10.65 10.77
4.9281 0.4960  -8.501 0.75 8.135 8.177 37120 34244 40238 32.95  8.30  9.55  9.82  9.96 10.14 10.58 10.65 10.77
4.9225 0.4950  -8.504 0.75 8.133 8.178 37050 34180 40160 32.95  8.30  9.56  9.82  9.97 10.14 10.58 10.65 10.77
4.9169 0.4940  -8.505 0.75 8.132 8.178 37026 34159 40134 32.95  8.30  9.56  9.82  9.97 10.14 10.59 10.65 10.78
4.9113 0.4930  -8.507 0.75 8.130 8.178 36980 34117 40082 32.94  8.30  9.56  9.83  9.97 10.14 10.59 10.65 10.78
4.9058 0.4920  -8.508 0.75 8.130 8.178 36956 34096 40056 32.94  8.31  9.56  9.83  9.97 10.14 10.59 10.65 10.78
4.9002 0.4910  -8.510 0.75 8.128 8.178 36910 34054 40005 32.94  8.31  9.56  9.83  9.97 10.15 10.59 10.66 10.78
4.8946 0.4900  -8.513 0.75 8.126 8.178 36840 33991 39927 32.94  8.31  9.57  9.83  9.98 10.15 10.59 10.66 10.78
4.8890 0.4890  -8.515 0.75 8.125 8.178 36794 33949 39876 32.94  8.32  9.57  9.83  9.98 10.15 10.60 10.66 10.79
4.8834 0.4880  -8.516 0.75 8.124 8.179 36770 33929 39850 32.93  8.32  9.57  9.84  9.98 10.15 10.60 10.66 10.79
4.8778 0.4870  -8.517 0.75 8.123 8.179 36747 33908 39825 32.93  8.32  9.57  9.84  9.98 10.15 10.60 10.66 10.79
4.8722 0.4860  -8.520 0.75 8.121 8.179 36678 33845 39748 32.93  8.32  9.58  9.84  9.98 10.16 10.60 10.67 10.79
4.8666 0.4850  -8.522 0.75 8.119 8.179 36632 33803 39697 32.93  8.32  9.58  9.84  9.98 10.16 10.60 10.67 10.79
4.8609 0.4840  -8.524 0.75 8.118 8.179 36585 33762 39645 32.92  8.33  9.58  9.84  9.99 10.16 10.60 10.67 10.79
4.8553 0.4830  -8.525 0.75 8.117 8.179 36562 33741 39620 32.92  8.33  9.58  9.84  9.99 10.16 10.60 10.67 10.79
4.8498 0.4820  -8.527 0.75 8.116 8.179 36516 33699 39569 32.92  8.33  9.58  9.85  9.99 10.16 10.61 10.67 10.80
4.8441 0.4810  -8.529 0.75 8.114 8.180 36470 33658 39518 32.92  8.33  9.59  9.85  9.99 10.17 10.61 10.68 10.80
4.8385 0.4800  -8.531 0.75 8.113 8.180 36424 33616 39467 32.92  8.34  9.59  9.85  9.99 10.17 10.61 10.68 10.80
4.8329 0.4790  -8.532 0.75 8.112 8.180 36401 33595 39441 32.92  8.34  9.59  9.85 10.00 10.17 10.61 10.68 10.80
4.8273 0.4780  -8.534 0.75 8.110 8.180 36355 33554 39391 32.91  8.34  9.59  9.85 10.00 10.17 10.61 10.68 10.80
4.8217 0.4770  -8.536 0.75 8.109 8.180 36310 33513 39340 32.91  8.34  9.59  9.86 10.00 10.17 10.61 10.68 10.80
4.8161 0.4760  -8.539 0.75 8.107 8.180 36241 33451 39264 32.91  8.35  9.60  9.86 10.00 10.18 10.62 10.69 10.81
4.8104 0.4750  -8.541 0.75 8.105 8.181 36195 33410 39213 32.90  8.35  9.60  9.86 10.00 10.18 10.62 10.69 10.81
4.8048 0.4740  -8.542 0.75 8.105 8.181 36172 33389 39188 32.90  8.35  9.60  9.86 10.01 10.18 10.62 10.69 10.81
4.7992 0.4730  -8.544 0.75 8.103 8.181 36127 33348 39138 32.90  8.35  9.60  9.87 10.01 10.18 10.62 10.69 10.81
4.7935 0.4720  -8.546 0.75 8.102 8.181 36081 33307 39087 32.90  8.36  9.61  9.87 10.01 10.18 10.62 10.69 10.81
4.7879 0.4710  -8.548 0.75 8.100 8.181 36036 33266 39037 32.90  8.36  9.61  9.87 10.01 10.18 10.63 10.69 10.82
4.7822 0.4700  -8.550 0.75 8.099 8.181 35990 33225 38986 32.89  8.36  9.61  9.87 10.01 10.19 10.63 10.70 10.82
4.7766 0.4690  -8.551 0.75 8.098 8.181 35968 33204 38961 32.89  8.36  9.61  9.87 10.02 10.19 10.63 10.70 10.82
4.7710 0.4680  -8.553 0.75 8.096 8.181 35922 33163 38911 32.89  8.37  9.61  9.88 10.02 10.19 10.63 10.70 10.82
4.7653 0.4670  -8.555 0.75 8.095 8.182 35877 33122 38861 32.89  8.37  9.62  9.88 10.02 10.19 10.63 10.70 10.82
4.7597 0.4660  -8.557 0.75 8.094 8.182 35832 33082 38811 32.89  8.37  9.62  9.88 10.02 10.19 10.63 10.70 10.82
4.7540 0.4650  -8.559 0.75 8.092 8.182 35787 33041 38761 32.88  8.37  9.62  9.88 10.02 10.20 10.64 10.71 10.83
4.7484 0.4640  -8.560 0.75 8.091 8.182 35764 33020 38736 32.88  8.37  9.62  9.88 10.02 10.20 10.64 10.71 10.83
4.7428 0.4630  -8.563 0.75 8.089 8.182 35697 32959 38661 32.88  8.38  9.62  9.89 10.03 10.20 10.64 10.71 10.83
4.7370 0.4620  -8.567 0.75 8.086 8.183 35607 32878 38562 32.87  8.38  9.63  9.89 10.03 10.20 10.64 10.71 10.83
4.7312 0.4610  -8.568 0.75 8.085 8.183 35584 32858 38537 32.87  8.39  9.63  9.89 10.03 10.20 10.65 10.71 10.84
4.7255 0.4600  -8.570 0.75 8.084 8.183 35539 32817 38487 32.87  8.39  9.63  9.89 10.03 10.21 10.65 10.72 10.84
4.7197 0.4590  -8.573 0.75 8.082 8.183 35472 32757 38413 32.87  8.39  9.64  9.90 10.04 10.21 10.65 10.72 10.84
4.7138 0.4580  -8.575 0.75 8.080 8.183 35427 32716 38363 32.87  8.39  9.64  9.90 10.04 10.21 10.65 10.72 10.84
4.7081 0.4570  -8.575 0.75 8.080 8.183 35427 32716 38363 32.87  8.39  9.64  9.90 10.04 10.21 10.65 10.72 10.84
4.7023 0.4560  -8.577 0.75 8.079 8.183 35383 32676 38314 32.86  8.40  9.64  9.90 10.04 10.21 10.65 10.72 10.84
4.6965 0.4550  -8.580 0.75 8.077 8.184 35316 32616 38240 32.86  8.40  9.64  9.90 10.05 10.22 10.66 10.73 10.85
4.6907 0.4540  -8.582 0.75 8.075 8.184 35271 32576 38190 32.86  8.40  9.65  9.91 10.05 10.22 10.66 10.73 10.85
4.6849 0.4530  -8.583 0.75 8.074 8.184 35249 32555 38166 32.86  8.41  9.65  9.91 10.05 10.22 10.66 10.73 10.85
4.6792 0.4520  -8.584 0.75 8.074 8.184 35227 32535 38141 32.85  8.41  9.65  9.91 10.05 10.22 10.66 10.73 10.85
4.6734 0.4510  -8.587 0.75 8.071 8.184 35160 32475 38068 32.85  8.41  9.65  9.91 10.05 10.22 10.66 10.73 10.85
4.6675 0.4500  -8.589 0.75 8.070 8.184 35116 32435 38019 32.85  8.41  9.65  9.91 10.05 10.22 10.67 10.73 10.86
4.6618 0.4490  -8.590 0.75 8.069 8.184 35094 32415 37994 32.85  8.41  9.66  9.92 10.06 10.23 10.67 10.74 10.86
4.6560 0.4480  -8.592 0.75 8.068 8.185 35050 32375 37945 32.85  8.42  9.66  9.92 10.06 10.23 10.67 10.74 10.86
4.6503 0.4470  -8.594 0.75 8.066 8.185 35006 32335 37896 32.84  8.42  9.66  9.92 10.06 10.23 10.67 10.74 10.86
4.6444 0.4460  -8.597 0.75 8.064 8.185 34939 32276 37823 32.84  8.42  9.66  9.92 10.06 10.23 10.67 10.74 10.86
4.6387 0.4450  -8.598 0.75 8.063 8.185 34917 32256 37799 32.84  8.43  9.67  9.93 10.07 10.24 10.67 10.74 10.86
4.6329 0.4440  -8.600 0.75 8.061 8.185 34873 32216 37750 32.84  8.43  9.67  9.93 10.07 10.24 10.68 10.75 10.87
4.6271 0.4430  -8.602 0.75 8.059 8.185 34829 32176 37701 32.83  8.43  9.67  9.93 10.07 10.24 10.68 10.75 10.87
4.6213 0.4420  -8.604 0.75 8.058 8.186 34785 32136 37652 32.83  8.44  9.68  9.93 10.07 10.24 10.68 10.75 10.87
4.6155 0.4410  -8.606 0.75 8.056 8.186 34741 32096 37603 32.83  8.44  9.68  9.94 10.08 10.25 10.68 10.75 10.87
4.6097 0.4400  -8.608 0.75 8.054 8.186 34697 32056 37555 32.83  8.44  9.68  9.94 10.08 10.25 10.69 10.76 10.88
4.6038 0.4390  -8.610 0.75 8.053 8.186 34653 32017 37506 32.82  8.45  9.69  9.94 10.08 10.25 10.69 10.76 10.88
4.5980 0.4380  -8.611 0.75 8.052 8.186 34631 31997 37481 32.82  8.45  9.69  9.94 10.08 10.25 10.69 10.76 10.88
4.5923 0.4370  -8.613 0.75 8.050 8.186 34587 31957 37433 32.82  8.45  9.69  9.95 10.09 10.26 10.69 10.76 10.88
4.5864 0.4360  -8.616 0.75 8.047 8.187 34521 31898 37360 32.82  8.46  9.69  9.95 10.09 10.26 10.70 10.77 10.89
4.5806 0.4350  -8.617 0.75 8.046 8.187 34499 31878 37336 32.82  8.46  9.70  9.95 10.09 10.26 10.70 10.77 10.89
4.5749 0.4340  -8.618 0.75 8.046 8.187 34477 31858 37312 32.81  8.46  9.70  9.95 10.09 10.26 10.70 10.77 10.89
4.5691 0.4330  -8.621 0.75 8.043 8.187 34412 31799 37239 32.81  8.47  9.70  9.96 10.10 10.27 10.70 10.77 10.89
4.5633 0.4320  -8.623 0.75 8.041 8.187 34368 31759 37191 32.81  8.47  9.71  9.96 10.10 10.27 10.71 10.78 10.90
4.5575 0.4310  -8.624 0.75 8.040 8.187 34346 31740 37167 32.81  8.47  9.71  9.96 10.10 10.27 10.71 10.78 10.90
4.5517 0.4300  -8.626 0.75 8.039 8.188 34303 31700 37119 32.80  8.48  9.71  9.96 10.10 10.27 10.71 10.78 10.90
4.5460 0.4290  -8.628 0.75 8.037 8.188 34259 31661 37070 32.80  8.48  9.71  9.97 10.11 10.28 10.71 10.78 10.90
4.5402 0.4280  -8.629 0.75 8.036 8.188 34237 31641 37046 32.80  8.48  9.72  9.97 10.11 10.28 10.71 10.78 10.90
4.5345 0.4270  -8.632 0.75 8.034 8.188 34172 31582 36974 32.80  8.49  9.72  9.97 10.11 10.28 10.72 10.79 10.91
4.5287 0.4260  -8.634 0.75 8.032 8.188 34129 31543 36926 32.79  8.49  9.72  9.98 10.12 10.28 10.72 10.79 10.91
4.5230 0.4250  -8.635 0.75 8.031 8.189 34107 31524 36903 32.79  8.49  9.73  9.98 10.12 10.29 10.72 10.79 10.91
4.5173 0.4240  -8.636 0.75 8.030 8.189 34086 31504 36879 32.79  8.50  9.73  9.98 10.12 10.29 10.72 10.79 10.91
4.5117 0.4230  -8.638 0.75 8.028 8.189 34042 31465 36831 32.79  8.50  9.73  9.98 10.12 10.29 10.73 10.79 10.92
4.5060 0.4220  -8.640 0.75 8.027 8.189 33999 31426 36783 32.79  8.50  9.73  9.98 10.12 10.29 10.73 10.80 10.92
4.5003 0.4210  -8.641 0.75 8.026 8.189 33978 31407 36759 32.79  8.50  9.74  9.99 10.13 10.29 10.73 10.80 10.92
4.4947 0.4200  -8.644 0.75 8.023 8.189 33913 31348 36688 32.78  8.51  9.74  9.99 10.13 10.30 10.73 10.80 10.92
4.4890 0.4190  -8.646 0.75 8.021 8.190 33870 31309 36640 32.78  8.51  9.74  9.99 10.13 10.30 10.74 10.80 10.93
4.4834 0.4180  -8.647 0.75 8.021 8.190 33848 31290 36616 32.78  8.52  9.74  9.99 10.13 10.30 10.74 10.81 10.93
4.4778 0.4170  -8.649 0.75 8.019 8.190 33806 31251 36569 32.78  8.52  9.75 10.00 10.14 10.30 10.74 10.81 10.93
4.4721 0.4160  -8.651 0.75 8.017 8.190 33763 31212 36522 32.77  8.52  9.75 10.00 10.14 10.31 10.74 10.81 10.93
4.4665 0.4150  -8.652 0.75 8.016 8.190 33741 31193 36498 32.77  8.52  9.75 10.00 10.14 10.31 10.74 10.81 10.93
4.4610 0.4140  -8.654 0.75 8.015 8.190 33698 31154 36451 32.77  8.53  9.76 10.00 10.14 10.31 10.75 10.81 10.94
4.4553 0.4130  -8.657 0.75 8.012 8.191 33634 31096 36380 32.77  8.53  9.76 10.01 10.15 10.32 10.75 10.82 10.94
4.4498 0.4120  -8.658 0.75 8.011 8.191 33613 31077 36356 32.77  8.54  9.76 10.01 10.15 10.32 10.75 10.82 10.94
4.4442 0.4110  -8.660 0.75 8.009 8.191 33570 31038 36309 32.76  8.54  9.77 10.01 10.15 10.32 10.75 10.82 10.94
4.4386 0.4100  -8.663 0.75 8.007 8.191 33507 30981 36238 32.76  8.54  9.77 10.02 10.16 10.32 10.76 10.82 10.95
4.4331 0.4090  -8.663 0.75 8.007 8.191 33507 30981 36238 32.76  8.54  9.77 10.02 10.16 10.32 10.76 10.82 10.95
4.4275 0.4080  -8.666 0.75 8.004 8.191 33443 30923 36168 32.76  8.55  9.78 10.02 10.16 10.33 10.76 10.83 10.95
4.4220 0.4070  -8.668 0.75 8.003 8.192 33400 30885 36121 32.75  8.55  9.78 10.02 10.16 10.33 10.76 10.83 10.95
4.4164 0.4060  -8.670 0.75 8.001 8.192 33358 30846 36074 32.75  8.56  9.78 10.03 10.17 10.33 10.77 10.83 10.96
4.4109 0.4050  -8.671 0.75 8.000 8.192 33337 30827 36051 32.75  8.56  9.78 10.03 10.17 10.33 10.77 10.83 10.96
4.4054 0.4040  -8.673 0.75 7.998 8.192 33295 30789 36004 32.75  8.56  9.79 10.03 10.17 10.34 10.77 10.84 10.96
4.3999 0.4030  -8.676 0.75 7.996 8.192 33231 30732 35934 32.74  8.57  9.79 10.03 10.17 10.34 10.77 10.84 10.96
4.3943 0.4020  -8.678 0.75 7.994 8.193 33189 30693 35888 32.74  8.57  9.79 10.04 10.18 10.34 10.78 10.84 10.97
4.3888 0.4010  -8.679 0.75 7.993 8.193 33168 30674 35864 32.74  8.57  9.80 10.04 10.18 10.35 10.78 10.84 10.97
4.3833 0.4000  -8.681 0.75 7.991 8.193 33126 30636 35818 32.74  8.58  9.80 10.04 10.18 10.35 10.78 10.85 10.97
4.3779 0.3990  -8.683 0.75 7.990 8.193 33084 30598 35771 32.74  8.58  9.80 10.04 10.18 10.35 10.78 10.85 10.97
4.3723 0.3980  -8.685 0.75 7.988 8.193 33042 30560 35725 32.73  8.58  9.81 10.05 10.19 10.35 10.79 10.85 10.98
4.3669 0.3970  -8.686 0.75 7.987 8.193 33021 30541 35702 32.73  8.59  9.81 10.05 10.19 10.35 10.79 10.85 10.98
4.3614 0.3960  -8.689 0.75 7.985 8.194 32958 30485 35632 32.73  8.59  9.81 10.05 10.19 10.36 10.79 10.86 10.98
4.3560 0.3950  -8.691 0.75 7.983 8.194 32916 30447 35586 32.73  8.60  9.82 10.06 10.20 10.36 10.79 10.86 10.98
4.3504 0.3940  -8.694 0.75 7.980 8.194 32854 30390 35517 32.72  8.60  9.82 10.06 10.20 10.37 10.80 10.86 10.99
4.3449 0.3930  -8.695 0.75 7.979 8.194 32833 30371 35494 32.72  8.60  9.82 10.06 10.20 10.37 10.80 10.86 10.99
4.3395 0.3920  -8.697 0.75 7.978 8.194 32791 30334 35448 32.72  8.61  9.82 10.06 10.20 10.37 10.80 10.87 10.99
4.3340 0.3910  -8.699 0.75 7.976 8.194 32750 30296 35402 32.72  8.61  9.83 10.07 10.21 10.37 10.80 10.87 10.99
4.3285 0.3900  -8.701 0.75 7.974 8.195 32708 30258 35356 32.71  8.61  9.83 10.07 10.21 10.37 10.81 10.87 11.00
4.3230 0.3890  -8.704 0.75 7.972 8.195 32646 30202 35287 32.71  8.62  9.84 10.07 10.21 10.38 10.81 10.88 11.00
4.3175 0.3880  -8.705 0.75 7.971 8.195 32625 30183 35264 32.71  8.62  9.84 10.07 10.21 10.38 10.81 10.88 11.00
4.3121 0.3870  -8.707 0.75 7.969 8.195 32583 30145 35219 32.71  8.62  9.84 10.08 10.22 10.38 10.81 10.88 11.00
4.3065 0.3860  -8.710 0.75 7.967 8.196 32521 30089 35150 32.70  8.63  9.85 10.08 10.22 10.39 10.82 10.88 11.01
4.3012 0.3850  -8.711 0.75 7.966 8.196 32500 30070 35128 32.70  8.63  9.85 10.08 10.22 10.39 10.82 10.88 11.01
4.2957 0.3840  -8.714 0.75 7.963 8.196 32438 30014 35059 32.70  8.64  9.85 10.09 10.23 10.39 10.82 10.89 11.01
4.2902 0.3830  -8.716 0.75 7.961 8.196 32397 29976 35014 32.70  8.64  9.86 10.09 10.23 10.40 10.83 10.89 11.02
4.2848 0.3820  -8.717 0.75 7.961 8.196 32377 29957 34991 32.70  8.64  9.86 10.09 10.23 10.40 10.83 10.89 11.02
4.2793 0.3810  -8.721 0.75 7.957 8.197 32294 29883 34900 32.69  8.65  9.86 10.10 10.24 10.40 10.83 10.90 11.02
4.2739 0.3800  -8.721 0.75 7.957 8.197 32294 29883 34900 32.69  8.65  9.86 10.10 10.24 10.40 10.83 10.90 11.02
4.2684 0.3790  -8.724 0.75 7.955 8.197 32233 29827 34833 32.69  8.66  9.87 10.10 10.24 10.41 10.84 10.90 11.03
4.2630 0.3780  -8.726 0.75 7.953 8.197 32192 29790 34787 32.68  8.66  9.87 10.10 10.24 10.41 10.84 10.90 11.03
4.2575 0.3770  -8.728 0.75 7.951 8.197 32151 29752 34742 32.68  8.66  9.87 10.11 10.25 10.41 10.84 10.91 11.03
4.2521 0.3760  -8.730 0.75 7.949 8.197 32110 29715 34697 32.68  8.67  9.88 10.11 10.25 10.41 10.84 10.91 11.03
4.2467 0.3750  -8.731 0.75 7.949 8.197 32089 29697 34675 32.68  8.67  9.88 10.11 10.25 10.42 10.84 10.91 11.03
4.2412 0.3740  -8.735 0.75 7.945 8.198 32008 29623 34585 32.67  8.68  9.89 10.12 10.26 10.42 10.85 10.91 11.04
4.2359 0.3730  -8.735 0.75 7.945 8.198 32008 29623 34585 32.67  8.68  9.89 10.12 10.26 10.42 10.85 10.91 11.04
4.2304 0.3720  -8.739 0.75 7.942 8.198 31926 29549 34495 32.67  8.68  9.89 10.12 10.26 10.43 10.85 10.92 11.04
4.2251 0.3710  -8.740 0.75 7.941 8.198 31906 29530 34473 32.67  8.68  9.89 10.12 10.26 10.43 10.86 10.92 11.05
4.2196 0.3700  -8.743 0.75 7.938 8.199 31845 29475 34406 32.66  8.69  9.90 10.13 10.27 10.43 10.86 10.92 11.05
4.2143 0.3690  -8.744 0.75 7.937 8.199 31825 29457 34384 32.66  8.69  9.90 10.13 10.27 10.43 10.86 10.93 11.05
4.2088 0.3680  -8.747 0.75 7.935 8.199 31764 29401 34317 32.66  8.70  9.91 10.13 10.27 10.44 10.87 10.93 11.06
4.2035 0.3670  -8.748 0.75 7.934 8.199 31744 29383 34295 32.66  8.70  9.91 10.14 10.28 10.44 10.87 10.93 11.06
4.1981 0.3660  -8.751 0.75 7.931 8.199 31683 29328 34228 32.65  8.70  9.91 10.14 10.28 10.44 10.87 10.93 11.06
4.1927 0.3650  -8.753 0.75 7.930 8.200 31643 29291 34183 32.65  8.71  9.92 10.14 10.28 10.45 10.87 10.94 11.06
4.1873 0.3640  -8.755 0.75 7.928 8.200 31603 29255 34139 32.65  8.71  9.92 10.15 10.29 10.45 10.88 10.94 11.07
4.1819 0.3630  -8.758 0.75 7.925 8.200 31542 29200 34073 32.65  8.72  9.92 10.15 10.29 10.45 10.88 10.94 11.07
4.1764 0.3620  -8.761 0.75 7.923 8.200 31482 29145 34007 32.64  8.72  9.93 10.15 10.29 10.46 10.88 10.95 11.07
4.1711 0.3610  -8.762 0.75 7.922 8.200 31462 29127 33985 32.64  8.72  9.93 10.16 10.30 10.46 10.88 10.95 11.07
4.1656 0.3600  -8.766 0.75 7.919 8.201 31382 29055 33896 32.64  8.73  9.94 10.16 10.30 10.46 10.89 10.95 11.08
4.1601 0.3590  -8.767 0.75 7.918 8.201 31362 29036 33874 32.64  8.73  9.94 10.16 10.30 10.46 10.89 10.95 11.08
4.1546 0.3580  -8.771 0.75 7.914 8.201 31283 28964 33787 32.63  8.74  9.94 10.17 10.31 10.47 10.90 10.96 11.09
4.1491 0.3570  -8.772 0.75 7.914 8.201 31263 28946 33765 32.63  8.74  9.95 10.17 10.31 10.47 10.90 10.96 11.09
4.1435 0.3560  -8.776 0.75 7.910 8.202 31183 28874 33677 32.62  8.75  9.95 10.17 10.31 10.48 10.90 10.96 11.09
4.1380 0.3550  -8.777 0.75 7.909 8.202 31163 28856 33655 32.62  8.75  9.95 10.18 10.32 10.48 10.90 10.97 11.09
4.1325 0.3540  -8.779 0.75 7.908 8.202 31124 28820 33612 32.62  8.76  9.96 10.18 10.32 10.48 10.91 10.97 11.10
4.1271 0.3530  -8.781 0.75 7.906 8.202 31084 28784 33568 32.62  8.76  9.96 10.18 10.32 10.48 10.91 10.97 11.10
4.1216 0.3520  -8.783 0.75 7.904 8.202 31044 28748 33525 32.62  8.76  9.96 10.18 10.32 10.49 10.91 10.97 11.10
4.1161 0.3510  -8.786 0.75 7.902 8.203 30985 28694 33460 32.61  8.77  9.97 10.19 10.33 10.49 10.92 10.98 11.11
4.1104 0.3500  -8.789 0.75 7.899 8.203 30926 28640 33395 32.61  8.77  9.97 10.19 10.33 10.49 10.92 10.98 11.11
4.1052 0.3490  -8.787 0.75 7.901 8.203 30966 28676 33438 32.61  8.77  9.97 10.19 10.33 10.49 10.92 10.98 11.11
4.0996 0.3480  -8.793 0.75 7.896 8.203 30847 28569 33308 32.60  8.78  9.98 10.20 10.34 10.50 10.92 10.99 11.11
4.0943 0.3470  -8.793 0.75 7.896 8.203 30847 28569 33308 32.60  8.78  9.98 10.20 10.34 10.50 10.92 10.99 11.11
4.0888 0.3460  -8.796 0.75 7.893 8.204 30789 28515 33243 32.60  8.79  9.98 10.20 10.34 10.50 10.93 10.99 11.12
4.0834 0.3450  -8.798 0.75 7.891 8.204 30749 28480 33200 32.60  8.79  9.99 10.21 10.35 10.51 10.93 10.99 11.12
4.0781 0.3440  -8.800 0.75 7.890 8.204 30710 28444 33157 32.60  8.79  9.99 10.21 10.35 10.51 10.93 10.99 11.12
4.0726 0.3430  -8.804 0.75 7.886 8.204 30634 28375 33072 32.59  8.80 10.00 10.21 10.35 10.52 10.94 11.00 11.13
4.0674 0.3420  -8.803 0.75 7.887 8.204 30653 28392 33093 32.59  8.80 10.00 10.21 10.35 10.51 10.94 11.00 11.13
4.0621 0.3410  -8.806 0.75 7.885 8.204 30595 28340 33030 32.59  8.80 10.00 10.22 10.36 10.52 10.94 11.00 11.13
4.0567 0.3400  -8.809 0.75 7.882 8.205 30538 28289 32967 32.59  8.81 10.01 10.22 10.36 10.52 10.94 11.01 11.13
4.0515 0.3390  -8.810 0.75 7.881 8.205 30519 28271 32945 32.58  8.81 10.01 10.22 10.36 10.52 10.95 11.01 11.14
4.0460 0.3380  -8.815 0.75 7.877 8.205 30424 28185 32840 32.58  8.82 10.01 10.23 10.37 10.53 10.95 11.01 11.14
4.0409 0.3370  -8.813 0.75 7.879 8.205 30462 28220 32882 32.58  8.82 10.01 10.23 10.37 10.53 10.95 11.01 11.14
4.0355 0.3360  -8.819 0.75 7.874 8.206 30348 28117 32756 32.57  8.83 10.02 10.23 10.37 10.54 10.96 11.02 11.15
4.0302 0.3350  -8.820 0.75 7.873 8.206 30329 28100 32735 32.57  8.83 10.02 10.24 10.38 10.54 10.96 11.02 11.15
4.0250 0.3340  -8.821 0.75 7.872 8.206 30310 28083 32714 32.57  8.83 10.02 10.24 10.38 10.54 10.96 11.02 11.15
4.0197 0.3330  -8.825 0.75 7.869 8.206 30234 28014 32630 32.57  8.84 10.03 10.24 10.38 10.54 10.96 11.02 11.15
4.0145 0.3320  -8.826 0.75 7.868 8.206 30216 27997 32610 32.57  8.84 10.03 10.24 10.38 10.54 10.97 11.03 11.16
4.0092 0.3310  -8.829 0.75 7.866 8.207 30159 27946 32547 32.56  8.84 10.04 10.25 10.39 10.55 10.97 11.03 11.16
4.0038 0.3300  -8.833 0.75 7.862 8.207 30084 27878 32464 32.56  8.85 10.04 10.25 10.39 10.55 10.97 11.03 11.16
3.9987 0.3290  -8.832 0.75 7.863 8.207 30103 27895 32484 32.56  8.85 10.04 10.25 10.39 10.55 10.97 11.03 11.16
3.9935 0.3280  -8.836 0.75 7.860 8.207 30027 27827 32401 32.55  8.86 10.05 10.26 10.40 10.56 10.98 11.04 11.17
3.9882 0.3270  -8.839 0.75 7.858 8.207 29971 27777 32339 32.55  8.86 10.05 10.26 10.40 10.56 10.98 11.04 11.17
3.9831 0.3260  -8.840 0.75 7.857 8.207 29952 27760 32318 32.55  8.87 10.05 10.26 10.40 10.56 10.98 11.04 11.17
3.9777 0.3250  -8.845 0.75 7.855 8.208 29859 27675 32215 32.54  8.87 10.06 10.27 10.41 10.57 10.99 11.05 11.18
3.9724 0.3240  -8.846 0.75 7.854 8.208 29840 27658 32195 32.54  8.88 10.06 10.27 10.41 10.57 10.99 11.05 11.18
3.9673 0.3230  -8.846 0.75 7.854 8.208 29840 27658 32195 32.54  8.88 10.06 10.27 10.41 10.57 10.99 11.05 11.18
3.9620 0.3220  -8.852 0.75 7.852 8.208 29729 27558 32071 32.54  8.89 10.07 10.28 10.42 10.58 11.00 11.06 11.18
3.9568 0.3210  -8.852 0.75 7.852 8.208 29729 27558 32071 32.54  8.89 10.07 10.28 10.42 10.58 11.00 11.06 11.18
3.9515 0.3200  -8.856 0.75 7.850 8.208 29655 27491 31989 32.53  8.90 10.08 10.29 10.42 10.58 11.00 11.06 11.19
3.9464 0.3190  -8.857 0.75 7.849 8.208 29636 27474 31968 32.53  8.90 10.08 10.29 10.43 10.59 11.00 11.06 11.19
3.9410 0.3180  -8.862 0.75 7.847 8.209 29544 27390 31866 32.52  8.91 10.09 10.29 10.43 10.59 11.01 11.07 11.20
3.9359 0.3170  -8.861 0.75 7.847 8.209 29562 27407 31887 32.53  8.91 10.09 10.29 10.43 10.59 11.01 11.07 11.19
3.9307 0.3160  -8.865 0.75 7.846 8.209 29488 27340 31805 32.52  8.91 10.09 10.30 10.44 10.60 11.01 11.07 11.20
3.9255 0.3150  -8.868 0.75 7.844 8.209 29433 27290 31744 32.52  8.92 10.10 10.30 10.44 10.60 11.02 11.07 11.20
3.9202 0.3140  -8.871 0.75 7.843 8.209 29378 27241 31683 32.51  8.93 10.10 10.31 10.44 10.60 11.02 11.08 11.20
3.9150 0.3130  -8.872 0.75 7.842 8.209 29360 27224 31663 32.51  8.93 10.11 10.31 10.45 10.60 11.02 11.08 11.21
3.9096 0.3120  -8.877 0.75 7.840 8.209 29268 27141 31562 32.51  8.94 10.11 10.32 10.45 10.61 11.03 11.08 11.21
3.9045 0.3110  -8.878 0.75 7.839 8.209 29250 27125 31541 32.51  8.94 10.12 10.32 10.45 10.61 11.03 11.08 11.21
3.8989 0.3100  -8.884 0.75 7.837 8.210 29140 27026 31420 32.50  8.95 10.12 10.33 10.46 10.62 11.03 11.09 11.22
3.8936 0.3090  -8.883 0.75 7.837 8.210 29159 27042 31441 32.50  8.95 10.12 10.32 10.46 10.62 11.03 11.09 11.22
3.8885 0.3080  -8.885 0.75 7.836 8.210 29122 27009 31400 32.50  8.95 10.13 10.33 10.46 10.62 11.04 11.09 11.22
3.8829 0.3070  -8.892 0.75 7.833 8.210 28995 26895 31260 32.49  8.97 10.14 10.34 10.47 10.63 11.04 11.10 11.23
3.8776 0.3060  -8.892 0.75 7.833 8.210 28995 26895 31260 32.49  8.97 10.14 10.34 10.47 10.63 11.04 11.10 11.23
3.8722 0.3050  -8.894 0.75 7.832 8.210 28959 26862 31220 32.49  8.97 10.14 10.34 10.48 10.63 11.05 11.10 11.23
3.8667 0.3040  -8.899 0.75 7.830 8.211 28869 26780 31120 32.48  8.98 10.15 10.35 10.48 10.64 11.05 11.11 11.23
3.8615 0.3030  -8.898 0.75 7.830 8.211 28887 26796 31140 32.48  8.98 10.15 10.35 10.48 10.64 11.05 11.11 11.23
3.8562 0.3020  -8.902 0.75 7.828 8.211 28814 26731 31060 32.48  8.99 10.15 10.35 10.49 10.64 11.06 11.11 11.24
3.8506 0.3010  -8.907 0.75 7.826 8.211 28723 26648 30961 32.47  9.00 10.16 10.36 10.49 10.65 11.06 11.12 11.24
3.8453 0.3000  -8.907 0.75 7.826 8.211 28723 26648 30961 32.47  9.00 10.16 10.36 10.49 10.65 11.06 11.12 11.24
3.8399 0.2990  -8.910 0.75 7.824 8.211 28669 26598 30901 32.47  9.00 10.17 10.36 10.50 10.65 11.06 11.12 11.24
3.8347 0.2980  -8.912 0.75 7.823 8.211 28633 26565 30862 32.47  9.01 10.17 10.36 10.50 10.66 11.07 11.12 11.25
3.8291 0.2970  -8.918 0.75 7.821 8.212 28525 26467 30743 32.46  9.02 10.18 10.37 10.51 10.67 11.07 11.13 11.25
3.8235 0.2960  -8.920 0.75 7.820 8.212 28489 26434 30704 32.46  9.02 10.18 10.38 10.51 10.67 11.08 11.13 11.26
3.8182 0.2950  -8.920 0.75 7.820 8.212 28489 26434 30704 32.46  9.02 10.18 10.38 10.51 10.67 11.08 11.13 11.26
3.8127 0.2940  -8.924 0.75 7.818 8.212 28417 26368 30625 32.45  9.03 10.19 10.38 10.52 10.67 11.08 11.14 11.26
3.8073 0.2930  -8.927 0.75 7.816 8.212 28363 26319 30566 32.45  9.04 10.19 10.39 10.52 10.68 11.08 11.14 11.26
3.8017 0.2920  -8.931 0.75 7.814 8.212 28292 26254 30488 32.45  9.05 10.20 10.39 10.53 10.68 11.09 11.14 11.27
3.7963 0.2910  -8.931 0.75 7.814 8.212 28292 26254 30488 32.45  9.05 10.20 10.39 10.53 10.68 11.09 11.14 11.27
3.7909 0.2900  -8.934 0.75 7.813 8.212 28238 26205 30429 32.44  9.05 10.21 10.40 10.53 10.69 11.09 11.15 11.27
3.7853 0.2890  -8.939 0.75 7.811 8.213 28149 26124 30332 32.44  9.06 10.21 10.40 10.54 10.69 11.10 11.15 11.27
3.7798 0.2880  -8.940 0.75 7.810 8.213 28131 26108 30312 32.43  9.06 10.22 10.40 10.54 10.69 11.10 11.15 11.28
3.7742 0.2870  -8.944 0.75 7.808 8.213 28061 26043 30234 32.43  9.07 10.22 10.41 10.54 10.70 11.10 11.16 11.28
3.7687 0.2860  -8.946 0.75 7.807 8.213 28025 26011 30196 32.43  9.08 10.23 10.41 10.55 10.70 11.11 11.16 11.28
3.7633 0.2850  -8.948 0.75 7.806 8.213 27990 25978 30157 32.43  9.08 10.23 10.42 10.55 10.70 11.11 11.16 11.28
3.7573 0.2840  -8.956 0.75 7.803 8.214 27849 25850 30003 32.42  9.10 10.24 10.43 10.56 10.72 11.12 11.17 11.29
3.7517 0.2830  -8.955 0.75 7.803 8.214 27866 25866 30022 32.42  9.09 10.24 10.43 10.56 10.71 11.12 11.17 11.29
3.7461 0.2820  -8.957 0.75 7.802 8.214 27831 25834 29983 32.42  9.10 10.24 10.43 10.56 10.72 11.12 11.17 11.29
3.7405 0.2810  -8.961 0.75 7.800 8.214 27761 25770 29907 32.41  9.11 10.25 10.43 10.57 10.72 11.12 11.18 11.30
3.7346 0.2800  -8.965 0.75 7.798 8.214 27691 25706 29830 32.41  9.11 10.26 10.44 10.57 10.73 11.13 11.18 11.30
3.7293 0.2790  -8.962 0.75 7.800 8.214 27744 25754 29887 32.41  9.11 10.25 10.44 10.57 10.72 11.13 11.18 11.30
3.7240 0.2780  -8.965 0.75 7.798 8.214 27691 25706 29830 32.41  9.11 10.26 10.44 10.57 10.73 11.13 11.18 11.30
3.7184 0.2770  -8.971 0.75 7.796 8.214 27586 25610 29715 32.40  9.13 10.27 10.45 10.58 10.73 11.14 11.19 11.31
3.7127 0.2760  -8.975 0.75 7.794 8.215 27517 25547 29639 32.39  9.13 10.27 10.45 10.58 10.74 11.14 11.19 11.31
3.7072 0.2750  -8.976 0.75 7.793 8.215 27500 25531 29620 32.39  9.14 10.27 10.46 10.59 10.74 11.14 11.19 11.31
3.7009 0.2740  -8.987 0.75 7.788 8.215 27309 25357 29412 32.38  9.16 10.29 10.47 10.60 10.76 11.16 11.20 11.32
3.6950 0.2730  -8.985 0.75 7.789 8.215 27344 25389 29450 32.38  9.15 10.29 10.47 10.60 10.75 11.15 11.20 11.32
3.6890 0.2720  -8.989 0.75 7.787 8.215 27275 25326 29374 32.38  9.16 10.30 10.47 10.60 10.76 11.16 11.21 11.33
3.6831 0.2710  -8.990 0.75 7.787 8.215 27258 25310 29355 32.38  9.16 10.30 10.48 10.61 10.76 11.16 11.21 11.33
3.6774 0.2700  -8.992 0.75 7.786 8.215 27223 25279 29318 32.38  9.17 10.30 10.48 10.61 10.76 11.16 11.21 11.33
3.6712 0.2690  -8.998 0.75 7.783 8.216 27120 25185 29205 32.37  9.18 10.31 10.49 10.62 10.77 11.17 11.22 11.34
3.6658 0.2680  -8.994 0.75 7.785 8.216 27189 25247 29280 32.37  9.17 10.30 10.48 10.61 10.77 11.16 11.21 11.33
3.6599 0.2670  -9.002 0.75 7.781 8.216 27052 25123 29130 32.36  9.19 10.32 10.49 10.62 10.78 11.17 11.22 11.34
3.6538 0.2660  -9.006 0.75 7.779 8.216 26984 25062 29054 32.36  9.20 10.32 10.50 10.63 10.78 11.18 11.23 11.34
3.6481 0.2650  -9.006 0.75 7.779 8.216 26984 25062 29054 32.36  9.20 10.32 10.50 10.63 10.78 11.18 11.23 11.34
3.6423 0.2640  -9.009 0.75 7.778 8.216 26933 25017 28997 32.36  9.20 10.33 10.50 10.63 10.78 11.18 11.23 11.35
3.6364 0.2630  -9.013 0.75 7.776 8.217 26866 24956 28921 32.35  9.21 10.33 10.51 10.64 10.79 11.19 11.23 11.35
3.6305 0.2620  -9.015 0.75 7.775 8.217 26832 24926 28884 32.35  9.22 10.34 10.51 10.64 10.79 11.19 11.24 11.35
3.6244 0.2610  -9.021 0.75 7.772 8.217 26731 24836 28771 32.34  9.23 10.35 10.52 10.65 10.80 11.20 11.24 11.36
3.6186 0.2600  -9.020 0.75 7.772 8.217 26748 24851 28790 32.34  9.23 10.35 10.52 10.65 10.80 11.19 11.24 11.36
3.6128 0.2590  -9.023 0.75 7.771 8.217 26698 24806 28733 32.34  9.23 10.35 10.52 10.65 10.80 11.20 11.24 11.36
3.6070 0.2580  -9.026 0.75 7.770 8.217 26647 24761 28677 32.34  9.24 10.36 10.53 10.65 10.81 11.20 11.25 11.37
3.6012 0.2570  -9.029 0.75 7.768 8.217 26597 24716 28621 32.33  9.24 10.36 10.53 10.66 10.81 11.20 11.25 11.37
3.5953 0.2560  -9.032 0.75 7.767 8.218 26547 24671 28565 32.33  9.25 10.37 10.53 10.66 10.81 11.21 11.25 11.37
3.5895 0.2550  -9.035 0.75 7.765 8.218 26497 24627 28509 32.33  9.26 10.37 10.54 10.67 10.82 11.21 11.26 11.37
3.5835 0.2540  -9.039 0.75 7.764 8.218 26430 24567 28435 32.32  9.26 10.38 10.54 10.67 10.82 11.22 11.26 11.38
3.5776 0.2530  -9.041 0.75 7.763 8.218 26397 24537 28398 32.32  9.27 10.38 10.55 10.67 10.83 11.22 11.26 11.38
3.5718 0.2520  -9.044 0.75 7.761 8.218 26347 24493 28342 32.32  9.27 10.38 10.55 10.68 10.83 11.22 11.27 11.38
3.5659 0.2510  -9.047 0.75 7.760 8.218 26298 24448 28287 32.31  9.28 10.39 10.56 10.68 10.83 11.23 11.27 11.39
3.5602 0.2500  -9.048 0.75 7.759 8.218 26281 24434 28269 32.31  9.28 10.39 10.56 10.68 10.84 11.23 11.27 11.39
3.5543 0.2490  -9.054 0.75 7.757 8.219 26182 24345 28158 32.30  9.29 10.40 10.57 10.69 10.84 11.23 11.28 11.39
3.5484 0.2480  -9.056 0.75 7.756 8.219 26150 24316 28122 32.30  9.30 10.40 10.57 10.69 10.85 11.24 11.28 11.40
3.5425 0.2470  -9.059 0.75 7.754 8.219 26100 24272 28067 32.30  9.30 10.41 10.57 10.70 10.85 11.24 11.28 11.40
3.5365 0.2460  -9.064 0.75 7.752 8.219 26018 24198 27975 32.29  9.31 10.42 10.58 10.70 10.86 11.25 11.29 11.40
3.5303 0.2450  -9.068 0.75 7.750 8.219 25953 24140 27902 32.29  9.32 10.42 10.59 10.71 10.86 11.25 11.29 11.41
3.5243 0.2440  -9.069 0.75 7.750 8.219 25937 24125 27884 32.29  9.32 10.43 10.59 10.71 10.86 11.25 11.30 11.41
3.5185 0.2430  -9.071 0.75 7.749 8.220 25904 24096 27848 32.28  9.33 10.43 10.59 10.71 10.87 11.25 11.30 11.41
3.5123 0.2420  -9.077 0.75 7.746 8.220 25807 24009 27739 32.28  9.34 10.44 10.60 10.72 10.87 11.26 11.30 11.42
3.5062 0.2410  -9.079 0.75 7.745 8.220 25774 23980 27703 32.28  9.34 10.44 10.60 10.72 10.88 11.26 11.31 11.42
3.5003 0.2400  -9.080 0.75 7.744 8.220 25758 23965 27685 32.27  9.34 10.44 10.60 10.73 10.88 11.26 11.31 11.42
3.4945 0.2390  -9.083 0.75 7.743 8.220 25710 23922 27631 32.27  9.35 10.45 10.61 10.73 10.88 11.27 11.31 11.42
3.4884 0.2380  -9.088 0.75 7.741 8.220 25629 23850 27541 32.27  9.36 10.46 10.61 10.74 10.89 11.27 11.32 11.43
3.4825 0.2370  -9.089 0.75 7.740 8.221 25613 23835 27523 32.26  9.36 10.46 10.62 10.74 10.89 11.27 11.32 11.43
3.4765 0.2360  -9.094 0.75 7.738 8.221 25532 23763 27433 32.26  9.37 10.47 10.62 10.74 10.90 11.28 11.32 11.44
3.4706 0.2350  -9.096 0.75 7.737 8.221 25500 23735 27397 32.26  9.38 10.47 10.63 10.75 10.90 11.28 11.33 11.44
3.4648 0.2340  -9.098 0.75 7.736 8.221 25468 23706 27362 32.25  9.38 10.47 10.63 10.75 10.90 11.29 11.33 11.44
3.4586 0.2330  -9.104 0.75 7.733 8.221 25374 23621 27258 32.25  9.39 10.48 10.64 10.76 10.91 11.29 11.33 11.45
3.4528 0.2320  -9.104 0.75 7.733 8.221 25374 23621 27258 32.25  9.39 10.48 10.64 10.76 10.91 11.29 11.33 11.45
3.4468 0.2310  -9.109 0.75 7.731 8.222 25297 23551 27173 32.24  9.40 10.49 10.64 10.76 10.92 11.30 11.34 11.45
3.4404 0.2300  -9.117 0.75 7.727 8.222 25174 23440 27037 32.23  9.42 10.50 10.65 10.78 10.93 11.31 11.35 11.46
3.4344 0.2290  -9.115 0.75 7.728 8.222 25205 23468 27071 32.23  9.41 10.50 10.65 10.77 10.92 11.30 11.35 11.46
3.4282 0.2280  -9.121 0.75 7.726 8.222 25113 23384 26969 32.23  9.43 10.51 10.66 10.78 10.93 11.31 11.35 11.46
3.4220 0.2270  -9.123 0.75 7.725 8.222 25082 23357 26935 32.23  9.43 10.51 10.66 10.78 10.93 11.31 11.35 11.46
3.4160 0.2260  -9.126 0.75 7.723 8.222 25036 23315 26885 32.22  9.44 10.52 10.67 10.79 10.94 11.32 11.36 11.47
3.4097 0.2250  -9.131 0.75 7.721 8.223 24960 23246 26801 32.22  9.44 10.52 10.67 10.79 10.94 11.32 11.36 11.47
3.4036 0.2240  -9.132 0.75 7.721 8.223 24945 23232 26784 32.22  9.45 10.53 10.67 10.79 10.94 11.32 11.36 11.47
3.3974 0.2230  -9.137 0.75 7.719 8.223 24869 23164 26700 32.21  9.46 10.53 10.68 10.80 10.95 11.33 11.37 11.48
3.3913 0.2220  -9.140 0.75 7.718 8.223 24824 23122 26650 32.21  9.46 10.54 10.68 10.80 10.95 11.33 11.37 11.48
3.3851 0.2210  -9.143 0.75 7.717 8.223 24778 23081 26600 32.20  9.47 10.54 10.69 10.81 10.95 11.33 11.37 11.48
3.3788 0.2200  -9.147 0.75 7.716 8.223 24718 23027 26534 32.20  9.47 10.55 10.69 10.81 10.96 11.34 11.38 11.48
3.3726 0.2190  -9.150 0.75 7.715 8.223 24673 22986 26484 32.20  9.48 10.55 10.69 10.81 10.96 11.34 11.38 11.49
3.3664 0.2180  -9.153 0.75 7.714 8.224 24628 22945 26434 32.19  9.48 10.55 10.70 10.82 10.96 11.34 11.38 11.49
3.3601 0.2170  -9.157 0.75 7.712 8.224 24568 22891 26368 32.19  9.49 10.56 10.70 10.82 10.97 11.35 11.38 11.49
3.3538 0.2160  -9.160 0.75 7.711 8.224 24523 22850 26319 32.19  9.50 10.56 10.71 10.83 10.97 11.35 11.39 11.50
3.3475 0.2150  -9.164 0.75 7.710 8.224 24463 22796 26253 32.18  9.50 10.57 10.71 10.83 10.98 11.35 11.39 11.50
3.3412 0.2140  -9.167 0.75 7.709 8.224 24419 22755 26204 32.18  9.51 10.57 10.71 10.83 10.98 11.35 11.39 11.50
3.3349 0.2130  -9.171 0.75 7.708 8.224 24359 22701 26138 32.17  9.51 10.58 10.72 10.84 10.98 11.36 11.39 11.50
3.3285 0.2120  -9.174 0.75 7.707 8.224 24315 22661 26089 32.17  9.52 10.58 10.72 10.84 10.99 11.36 11.40 11.51
3.3222 0.2110  -9.178 0.75 7.705 8.224 24255 22607 26024 32.17  9.53 10.59 10.73 10.85 10.99 11.36 11.40 11.51
3.3157 0.2100  -9.182 0.75 7.704 8.225 24196 22554 25959 32.16  9.53 10.59 10.73 10.85 10.99 11.37 11.40 11.51
3.3095 0.2090  -9.183 0.75 7.703 8.225 24182 22541 25942 32.16  9.54 10.60 10.73 10.85 11.00 11.37 11.40 11.51
3.3031 0.2080  -9.188 0.75 7.702 8.225 24108 22474 25861 32.15  9.54 10.60 10.74 10.86 11.00 11.37 11.41 11.52
3.2967 0.2070  -9.191 0.75 7.701 8.225 24064 22434 25813 32.15  9.55 10.61 10.74 10.86 11.00 11.37 11.41 11.52
3.2903 0.2060  -9.195 0.75 7.699 8.225 24005 22381 25748 32.15  9.56 10.61 10.75 10.86 11.01 11.38 11.41 11.52
3.2839 0.2050  -9.199 0.75 7.698 8.225 23947 22328 25684 32.14  9.56 10.62 10.75 10.87 11.01 11.38 11.42 11.53
3.2774 0.2040  -9.203 0.75 7.697 8.225 23888 22275 25619 32.14  9.57 10.62 10.76 10.87 11.02 11.39 11.42 11.53
3.2708 0.2030  -9.207 0.75 7.695 8.226 23830 22222 25553 32.13  9.58 10.63 10.76 10.88 11.02 11.39 11.42 11.53
3.2643 0.2020  -9.210 0.75 7.694 8.226 23786 22183 25505 32.13  9.58 10.63 10.76 10.88 11.02 11.39 11.43 11.53
3.2577 0.2010  -9.214 0.75 7.693 8.226 23727 22130 25440 32.13  9.59 10.64 10.77 10.89 11.03 11.39 11.43 11.54
3.2512 0.2000  -9.218 0.75 7.691 8.226 23669 22078 25375 32.12  9.60 10.65 10.77 10.89 11.03 11.40 11.43 11.54
3.2511 0.2000  -9.720 0.75 7.533 8.244 17532 16488 18644 31.58 10.46 11.33 11.33 11.43 11.52 11.81 11.82 11.92
2.2406 0.2000  -9.720 0.75 7.533 8.244 17532 16488 18644 31.58 10.46 11.33 11.33 11.43 11.52 11.81 11.82 11.92
2.2505 0.1990  -9.732 0.75 7.530 8.244 17413 16377 18515 31.57 10.48 11.35 11.35 11.44 11.53 11.82 11.83 11.93
2.2586 0.1980  -9.780 0.75 7.517 8.246 16946 15943 18012 31.52 10.56 11.41 11.40 11.49 11.57 11.85 11.86 11.96
2.2647 0.1970  -9.825 0.75 7.510 8.247 16520 15545 17557 31.48 10.64 11.47 11.44 11.53 11.61 11.89 11.89 11.99
2.2689 0.1960  -9.865 0.75 7.500 8.248 16153 15200 17165 31.44 10.70 11.52 11.48 11.56 11.64 11.92 11.91 12.01
2.2714 0.1950  -9.900 0.75 7.493 8.249 15838 14905 16829 31.40 10.76 11.56 11.52 11.60 11.67 11.94 11.93 12.03
2.2720 0.1940  -9.931 0.75 7.489 8.249 15568 14649 16545 31.37 10.81 11.60 11.54 11.63 11.69 11.96 11.95 12.05
2.2711 0.1930  -9.957 0.75 7.482 8.250 15346 14438 16310 31.34 10.85 11.63 11.57 11.66 11.72 11.98 11.97 12.07
2.2690 0.1920  -9.978 0.75 7.476 8.251 15168 14270 16123 31.32 10.89 11.66 11.59 11.67 11.73 12.00 11.98 12.08
2.2657 0.1910  -9.994 0.75 7.471 8.251 15034 14143 15982 31.31 10.91 11.68 11.61 11.69 11.75 12.01 11.99 12.09
2.2615 0.1900 -10.008 0.75 7.469 8.252 14918 14032 15861 31.29 10.94 11.70 11.62 11.70 11.76 12.01 12.00 12.09
2.2566 0.1890 -10.018 0.75 7.467 8.252 14836 13954 15775 31.28 10.95 11.72 11.63 11.71 11.77 12.02 12.00 12.10
2.2512 0.1880 -10.026 0.75 7.466 8.252 14771 13892 15707 31.28 10.97 11.73 11.64 11.72 11.77 12.02 12.01 12.10
2.2453 0.1870 -10.033 0.75 7.465 8.252 14714 13837 15647 31.27 10.98 11.74 11.64 11.72 11.78 12.03 12.01 12.11
2.2393 0.1860 -10.037 0.75 7.465 8.252 14682 13806 15613 31.27 10.98 11.74 11.65 11.73 11.78 12.03 12.02 12.11
2.2329 0.1850 -10.042 0.75 7.464 8.252 14642 13768 15571 31.26 10.99 11.75 11.65 11.73 11.79 12.03 12.02 12.11
2.2264 0.1840 -10.044 0.75 7.464 8.252 14625 13752 15554 31.26 10.99 11.75 11.65 11.73 11.79 12.03 12.02 12.11
2.2198 0.1830 -10.047 0.75 7.463 8.252 14601 13729 15529 31.26 11.00 11.75 11.66 11.74 11.79 12.03 12.02 12.11
2.2132 0.1820 -10.049 0.75 7.463 8.252 14585 13714 15512 31.25 11.00 11.76 11.66 11.74 11.79 12.03 12.02 12.11
2.2064 0.1810 -10.051 0.75 7.463 8.252 14569 13698 15495 31.25 11.01 11.76 11.66 11.74 11.79 12.04 12.02 12.12
2.1996 0.1800 -10.052 0.75 7.463 8.252 14561 13691 15487 31.25 11.01 11.76 11.66 11.74 11.79 12.04 12.03 12.12
2.1928 0.1790 -10.054 0.75 7.462 8.252 14545 13675 15470 31.25 11.01 11.76 11.66 11.74 11.80 12.04 12.03 12.12
2.1859 0.1780 -10.055 0.75 7.462 8.252 14537 13668 15462 31.25 11.01 11.76 11.67 11.75 11.80 12.04 12.03 12.12
2.1790 0.1770 -10.057 0.75 7.462 8.252 14521 13652 15445 31.25 11.02 11.77 11.67 11.75 11.80 12.04 12.03 12.12
2.1721 0.1760 -10.059 0.75 7.462 8.252 14505 13637 15428 31.24 11.02 11.77 11.67 11.75 11.80 12.04 12.03 12.12
2.1652 0.1750 -10.060 0.75 7.462 8.252 14497 13630 15420 31.24 11.02 11.77 11.67 11.75 11.80 12.04 12.03 12.12
2.1582 0.1740 -10.062 0.75 7.461 8.252 14481 13614 15403 31.24 11.02 11.77 11.67 11.75 11.80 12.04 12.03 12.12
2.1512 0.1730 -10.063 0.75 7.461 8.252 14473 13607 15395 31.24 11.03 11.77 11.67 11.75 11.80 12.04 12.03 12.12
2.1442 0.1720 -10.065 0.75 7.460 8.253 14457 13591 15378 31.24 11.03 11.78 11.68 11.76 11.80 12.04 12.03 12.12
2.1371 0.1710 -10.066 0.75 7.460 8.253 14449 13584 15370 31.24 11.03 11.78 11.68 11.76 11.80 12.04 12.03 12.12
2.1301 0.1700 -10.068 0.75 7.460 8.253 14433 13569 15353 31.24 11.03 11.78 11.68 11.76 11.81 12.05 12.03 12.13
2.1229 0.1690 -10.069 0.75 7.460 8.253 14425 13561 15345 31.23 11.03 11.78 11.68 11.76 11.81 12.05 12.03 12.13
2.1159 0.1680 -10.070 0.75 7.459 8.253 14417 13553 15337 31.23 11.04 11.78 11.68 11.76 11.81 12.05 12.03 12.13
2.1087 0.1670 -10.072 0.75 7.459 8.253 14402 13538 15320 31.23 11.04 11.79 11.68 11.76 11.81 12.05 12.04 12.13
2.1015 0.1660 -10.073 0.75 7.459 8.253 14394 13531 15312 31.23 11.04 11.79 11.68 11.76 11.81 12.05 12.04 12.13
2.0943 0.1650 -10.075 0.75 7.458 8.253 14378 13515 15295 31.23 11.04 11.79 11.69 11.76 11.81 12.05 12.04 12.13
2.0871 0.1640 -10.076 0.75 7.458 8.253 14370 13508 15287 31.23 11.05 11.79 11.69 11.77 11.81 12.05 12.04 12.13
2.0798 0.1630 -10.078 0.75 7.458 8.253 14354 13493 15270 31.23 11.05 11.79 11.69 11.77 11.81 12.05 12.04 12.13
2.0725 0.1620 -10.079 0.75 7.458 8.253 14346 13485 15262 31.22 11.05 11.79 11.69 11.77 11.82 12.05 12.04 12.13
2.0652 0.1610 -10.081 0.75 7.457 8.253 14330 13470 15245 31.22 11.05 11.80 11.69 11.77 11.82 12.05 12.04 12.13
2.0578 0.1600 -10.083 0.75 7.457 8.253 14315 13455 15229 31.22 11.06 11.80 11.70 11.77 11.82 12.05 12.04 12.13
2.0504 0.1590 -10.084 0.75 7.457 8.253 14307 13448 15221 31.22 11.06 11.80 11.70 11.77 11.82 12.06 12.04 12.14
2.0432 0.1580 -10.084 0.75 7.457 8.253 14307 13448 15221 31.22 11.06 11.80 11.70 11.77 11.82 12.06 12.04 12.14
2.0360 0.1570 -10.084 0.75 7.457 8.253 14307 13448 15221 31.22 11.06 11.80 11.70 11.77 11.82 12.06 12.04 12.14
2.0289 0.1560 -10.086 0.75 7.456 8.253 14291 13432 15204 31.22 11.06 11.80 11.70 11.77 11.82 12.06 12.04 12.14
2.0218 0.1550 -10.087 0.75 7.456 8.253 14283 13425 15196 31.22 11.06 11.80 11.70 11.78 11.82 12.06 12.04 12.14
2.0147 0.1540 -10.088 0.75 7.456 8.253 14275 13417 15188 31.22 11.06 11.81 11.70 11.78 11.82 12.06 12.04 12.14
2.0076 0.1530 -10.090 0.75 7.455 8.253 14259 13402 15171 31.21 11.07 11.81 11.70 11.78 11.82 12.06 12.04 12.14
2.0004 0.1520 -10.092 0.75 7.455 8.253 14244 13387 15155 31.21 11.07 11.81 11.71 11.78 11.83 12.06 12.05 12.14
1.9933 0.1510 -10.093 0.75 7.455 8.253 14236 13380 15147 31.21 11.07 11.81 11.71 11.78 11.83 12.06 12.05 12.14
1.9861 0.1500 -10.095 0.75 7.454 8.253 14220 13365 15130 31.21 11.08 11.81 11.71 11.78 11.83 12.06 12.05 12.14
1.9789 0.1490 -10.097 0.75 7.454 8.253 14205 13350 15114 31.21 11.08 11.82 11.71 11.79 11.83 12.06 12.05 12.14
1.9716 0.1480 -10.099 0.75 7.453 8.253 14189 13335 15097 31.21 11.08 11.82 11.71 11.79 11.83 12.06 12.05 12.14
1.9644 0.1470 -10.100 0.75 7.453 8.253 14181 13328 15089 31.20 11.08 11.82 11.71 11.79 11.83 12.07 12.05 12.15
1.9572 0.1460 -10.102 0.75 7.453 8.253 14165 13312 15073 31.20 11.09 11.82 11.72 11.79 11.83 12.07 12.05 12.15
1.9498 0.1450 -10.104 0.75 7.452 8.253 14150 13297 15057 31.20 11.09 11.83 11.72 11.79 11.83 12.07 12.05 12.15
1.9425 0.1440 -10.106 0.75 7.452 8.254 14134 13282 15041 31.20 11.09 11.83 11.72 11.79 11.84 12.07 12.05 12.15
1.9352 0.1430 -10.107 0.75 7.452 8.254 14126 13274 15033 31.20 11.09 11.83 11.72 11.79 11.84 12.07 12.05 12.15
1.9278 0.1420 -10.109 0.75 7.451 8.254 14110 13259 15016 31.20 11.10 11.83 11.72 11.80 11.84 12.07 12.05 12.15
1.9204 0.1410 -10.111 0.75 7.451 8.254 14095 13244 15000 31.19 11.10 11.83 11.73 11.80 11.84 12.07 12.05 12.15
1.9130 0.1400 -10.113 0.75 7.450 8.254 14079 13228 14984 31.19 11.10 11.84 11.73 11.80 11.84 12.07 12.06 12.15
1.9055 0.1390 -10.115 0.75 7.450 8.254 14063 13213 14968 31.19 11.11 11.84 11.73 11.80 11.84 12.07 12.06 12.15
1.8980 0.1380 -10.116 0.75 7.450 8.254 14055 13206 14960 31.19 11.11 11.84 11.73 11.80 11.84 12.08 12.06 12.16
1.8906 0.1370 -10.118 0.75 7.449 8.254 14040 13190 14944 31.19 11.11 11.84 11.73 11.81 11.85 12.08 12.06 12.16
1.8830 0.1360 -10.120 0.75 7.449 8.254 14024 13175 14928 31.18 11.12 11.85 11.74 11.81 11.85 12.08 12.06 12.16
1.8753 0.1350 -10.123 0.75 7.448 8.254 14001 13153 14904 31.18 11.12 11.85 11.74 11.81 11.85 12.08 12.06 12.16
1.8675 0.1340 -10.126 0.75 7.448 8.254 13978 13130 14880 31.18 11.12 11.85 11.74 11.81 11.85 12.08 12.06 12.16
1.8596 0.1330 -10.128 0.75 7.447 8.254 13962 13115 14864 31.18 11.13 11.86 11.75 11.81 11.85 12.08 12.06 12.16
1.8517 0.1320 -10.130 0.75 7.447 8.254 13946 13100 14848 31.17 11.13 11.86 11.75 11.82 11.86 12.08 12.06 12.16
1.8437 0.1310 -10.132 0.75 7.446 8.254 13931 13085 14832 31.17 11.13 11.86 11.75 11.82 11.86 12.09 12.07 12.16
1.8356 0.1300 -10.134 0.75 7.445 8.254 13915 13070 14816 31.17 11.13 11.86 11.75 11.82 11.86 12.09 12.07 12.16
1.8276 0.1290 -10.135 0.75 7.445 8.254 13908 13062 14808 31.17 11.14 11.86 11.75 11.82 11.86 12.09 12.07 12.17
1.8195 0.1280 -10.137 0.75 7.445 8.254 13892 13047 14792 31.17 11.14 11.87 11.75 11.82 11.86 12.09 12.07 12.17
1.8113 0.1270 -10.139 0.75 7.444 8.254 13877 13032 14776 31.17 11.14 11.87 11.76 11.82 11.86 12.09 12.07 12.17
1.8032 0.1260 -10.141 0.75 7.444 8.254 13861 13017 14760 31.16 11.14 11.87 11.76 11.82 11.86 12.09 12.07 12.17
1.7950 0.1250 -10.142 0.75 7.443 8.254 13854 13010 14752 31.16 11.15 11.87 11.76 11.82 11.86 12.09 12.07 12.17
1.7868 0.1240 -10.144 0.75 7.443 8.255 13838 12995 14737 31.16 11.15 11.88 11.76 11.83 11.87 12.09 12.07 12.17
1.7786 0.1230 -10.146 0.75 7.442 8.255 13823 12980 14721 31.16 11.15 11.88 11.76 11.83 11.87 12.09 12.07 12.17
1.7703 0.1220 -10.148 0.75 7.442 8.255 13808 12965 14705 31.16 11.15 11.88 11.77 11.83 11.87 12.10 12.08 12.17
1.7621 0.1210 -10.150 0.75 7.441 8.255 13792 12950 14689 31.15 11.16 11.88 11.77 11.83 11.87 12.10 12.08 12.17
1.7538 0.1200 -10.151 0.75 7.441 8.255 13785 12943 14681 31.15 11.16 11.88 11.77 11.83 11.87 12.10 12.08 12.17
1.7455 0.1190 -10.153 0.75 7.441 8.255 13769 12928 14665 31.15 11.16 11.89 11.77 11.83 11.87 12.10 12.08 12.17
1.7371 0.1180 -10.155 0.75 7.440 8.255 13754 12913 14650 31.15 11.16 11.89 11.77 11.83 11.87 12.10 12.08 12.17
1.7287 0.1170 -10.157 0.75 7.439 8.255 13739 12898 14634 31.15 11.17 11.89 11.78 11.84 11.88 12.10 12.08 12.18
1.7203 0.1160 -10.159 0.75 7.439 8.255 13723 12883 14618 31.15 11.17 11.89 11.78 11.84 11.88 12.10 12.08 12.18
1.7118 0.1150 -10.161 0.75 7.438 8.255 13708 12868 14603 31.14 11.17 11.90 11.78 11.84 11.88 12.10 12.08 12.18
1.7034 0.1140 -10.162 0.75 7.438 8.255 13700 12861 14595 31.14 11.17 11.90 11.78 11.84 11.88 12.10 12.08 12.18
1.6950 0.1130 -10.164 0.75 7.438 8.255 13685 12846 14579 31.14 11.18 11.90 11.78 11.84 11.88 12.11 12.09 12.18
1.6866 0.1120 -10.166 0.75 7.437 8.255 13670 12831 14563 31.14 11.18 11.90 11.79 11.84 11.88 12.11 12.09 12.18
1.6782 0.1110 -10.167 0.75 7.437 8.255 13662 12824 14555 31.14 11.18 11.90 11.79 11.84 11.88 12.11 12.09 12.18
1.6698 0.1100 -10.169 0.75 7.436 8.255 13647 12809 14540 31.14 11.18 11.91 11.79 11.85 11.89 12.11 12.09 12.18
1.6614 0.1090 -10.171 0.75 7.436 8.255 13632 12795 14524 31.13 11.19 11.91 11.79 11.85 11.89 12.11 12.09 12.18
1.6531 0.1080 -10.173 0.75 7.435 8.255 13617 12780 14509 31.13 11.19 11.91 11.79 11.85 11.89 12.11 12.09 12.18
1.6447 0.1070 -10.175 0.75 7.435 8.256 13602 12765 14493 31.13 11.19 11.91 11.80 11.85 11.89 12.11 12.09 12.18
1.6363 0.1060 -10.177 0.75 7.434 8.256 13587 12751 14477 31.13 11.19 11.92 11.80 11.85 11.89 12.11 12.09 12.18
1.6280 0.1050 -10.179 0.75 7.434 8.256 13572 12736 14462 31.13 11.20 11.92 11.80 11.85 11.89 12.11 12.09 12.19
1.6196 0.1040 -10.181 0.75 7.433 8.256 13556 12721 14446 31.12 11.20 11.92 11.80 11.85 11.89 12.12 12.10 12.19
1.6112 0.1030 -10.183 0.75 7.433 8.256 13541 12707 14431 31.12 11.20 11.92 11.80 11.86 11.90 12.12 12.10 12.19
1.6029 0.1020 -10.185 0.75 7.432 8.256 13526 12692 14415 31.12 11.21 11.93 11.81 11.86 11.90 12.12 12.10 12.19
1.5945 0.1010 -10.188 0.75 7.431 8.256 13504 12670 14392 31.12 11.21 11.93 11.81 11.86 11.90 12.12 12.10 12.19
1.5862 0.1000 -10.190 0.75 7.431 8.256 13489 12656 14377 31.11 11.21 11.93 11.81 11.86 11.90 12.12 12.10 12.19
1.5779 0.0990 -10.192 0.75 7.431 8.256 13474 12641 14361 31.11 11.21 11.93 11.81 11.86 11.90 12.12 12.10 12.19
1.5697 0.0980 -10.194 0.75 7.431 8.256 13459 12627 14346 31.11 11.22 11.94 11.81 11.86 11.90 12.12 12.10 12.19
1.5615 0.0970 -10.196 0.75 7.430 8.256 13444 12612 14330 31.11 11.22 11.94 11.82 11.87 11.90 12.12 12.10 12.19
1.5534 0.0960 -10.198 0.75 7.430 8.256 13429 12598 14315 31.11 11.22 11.94 11.82 11.87 11.91 12.13 12.10 12.19
1.5454 0.0950 -10.201 0.75 7.430 8.256 13407 12576 14292 31.10 11.23 11.94 11.82 11.87 11.91 12.13 12.11 12.20
1.5373 0.0940 -10.203 0.75 7.429 8.256 13392 12562 14277 31.10 11.23 11.95 11.82 11.87 11.91 12.13 12.11 12.20
1.5294 0.0930 -10.206 0.75 7.429 8.256 13370 12540 14255 31.10 11.23 11.95 11.83 11.88 11.91 12.13 12.11 12.20
1.5215 0.0920 -10.208 0.75 7.429 8.256 13356 12526 14240 31.10 11.24 11.95 11.83 11.88 11.91 12.13 12.11 12.20
1.5136 0.0910 -10.211 0.75 7.428 8.256 13334 12504 14218 31.09 11.24 11.96 11.83 11.88 11.91 12.13 12.11 12.20
1.5058 0.0900 -10.214 0.75 7.428 8.256 13312 12483 14196 31.09 11.24 11.96 11.83 11.88 11.91 12.13 12.11 12.20
1.4982 0.0890 -10.216 0.75 7.428 8.256 13297 12469 14182 31.09 11.25 11.96 11.83 11.88 11.92 12.14 12.11 12.20
1.4906 0.0880 -10.219 0.75 7.427 8.256 13276 12447 14160 31.09 11.25 11.97 11.84 11.89 11.92 12.14 12.11 12.20
1.4832 0.0870 -10.222 0.75 7.427 8.256 13254 12426 14138 31.08 11.25 11.97 11.84 11.89 11.92 12.14 12.11 12.20
1.4759 0.0860 -10.225 0.75 7.427 8.256 13232 12405 14116 31.08 11.26 11.97 11.84 11.89 11.92 12.14 12.12 12.21
1.4687 0.0850 -10.229 0.75 7.426 8.257 13204 12376 14086 31.08 11.26 11.98 11.85 11.90 11.92 12.14 12.12 12.21
1.4616 0.0840 -10.232 0.75 7.426 8.257 13182 12355 14065 31.07 11.27 11.98 11.85 11.90 11.93 12.15 12.12 12.21
1.4546 0.0830 -10.236 0.75 7.425 8.257 13153 12327 14035 31.07 11.27 11.99 11.85 11.90 11.93 12.15 12.12 12.21
1.4478 0.0820 -10.240 0.75 7.425 8.257 13125 12299 14006 31.07 11.28 11.99 11.85 11.90 11.93 12.15 12.12 12.21
1.4411 0.0810 -10.243 0.75 7.424 8.257 13103 12277 13985 31.06 11.28 11.99 11.86 11.91 11.93 12.15 12.12 12.21
1.4346 0.0800 -10.247 0.75 7.424 8.257 13075 12249 13956 31.06 11.29 12.00 11.86 11.91 11.93 12.15 12.13 12.22
1.4282 0.0790 -10.251 0.75 7.423 8.257 13046 12221 13927 31.06 11.29 12.00 11.86 11.91 11.94 12.16 12.13 12.22
1.4221 0.0780 -10.256 0.75 7.423 8.257 13011 12186 13891 31.05 11.30 12.01 11.87 11.92 11.94 12.16 12.13 12.22
1.4160 0.0770 -10.261 0.75 7.422 8.257 12975 12152 13855 31.05 11.30 12.01 11.87 11.92 11.94 12.16 12.13 12.22
1.4102 0.0760 -10.265 0.75 7.421 8.257 12947 12124 13826 31.04 11.31 12.02 11.88 11.93 11.95 12.16 12.13 12.22
1.4047 0.0750 -10.270 0.75 7.420 8.257 12912 12089 13791 31.04 11.31 12.02 11.88 11.93 11.95 12.17 12.14 12.23
1.3994 0.0740 -10.275 0.75 7.419 8.257 12877 12055 13755 31.03 11.32 12.03 11.89 11.93 11.95 12.17 12.14 12.23
1.3943 0.0730 -10.281 0.75 7.418 8.257 12835 12013 13712 31.03 11.33 12.04 11.89 11.94 11.96 12.17 12.14 12.23
1.3895 0.0720 -10.287 0.75 7.417 8.258 12793 11972 13670 31.02 11.33 12.04 11.90 11.94 11.96 12.17 12.14 12.23
1.3850 0.0710 -10.292 0.75 7.416 8.258 12758 11938 13634 31.02 11.34 12.05 11.90 11.95 11.96 12.17 12.14 12.23
1.3810 0.0700 -10.298 0.75 7.415 8.258 12716 11897 13592 31.01 11.34 12.05 11.91 11.95 11.97 12.18 12.15 12.24
1.3773 0.0690 -10.305 0.75 7.414 8.258 12669 11851 13544 31.00 11.35 12.06 11.92 11.96 11.97 12.18 12.15 12.24
1.3740 0.0680 -10.312 0.75 7.413 8.258 12623 11806 13496 31.00 11.36 12.07 11.92 11.97 11.98 12.18 12.15 12.24
1.3711 0.0670 -10.319 0.75 7.412 8.258 12576 11760 13448 30.99 11.37 12.08 11.93 11.97 11.98 12.19 12.16 12.25
1.3686 0.0660 -10.327 0.75 7.410 8.258 12523 11709 13394 30.98 11.38 12.09 11.94 11.98 11.99 12.19 12.16 12.25
1.3665 0.0650 -10.335 0.75 7.409 8.259 12470 11658 13340 30.98 11.39 12.10 11.94 11.98 11.99 12.19 12.16 12.25
1.3649 0.0640 -10.344 0.75 7.408 8.259 12411 11600 13279 30.97 11.40 12.11 11.95 11.99 12.00 12.20 12.17 12.26
1.3637 0.0630 -10.354 0.75 7.407 8.259 12346 11537 13213 30.96 11.41 12.12 11.96 12.00 12.01 12.20 12.17 12.26
1.3630 0.0620 -10.364 0.75 7.406 8.259 12281 11474 13146 30.95 11.42 12.13 11.97 12.01 12.01 12.21 12.17 12.27
1.3626 0.0610 -10.375 0.75 7.405 8.259 12210 11404 13073 30.94 11.44 12.14 11.99 12.01 12.02 12.21 12.18 12.27
1.3627 0.0600 -10.386 0.75 7.403 8.259 12140 11336 13001 30.93 11.45 12.15 12.00 12.02 12.03 12.22 12.18 12.28
1.3633 0.0590 -10.398 0.75 7.402 8.259 12063 11261 12922 30.92 11.47 12.17 12.01 12.03 12.03 12.22 12.19 12.28
1.3646 0.0580 -10.410 0.75 7.400 8.260 11985 11187 12841 30.91 11.48 12.18 12.02 12.04 12.04 12.23 12.19 12.29
1.3663 0.0570 -10.424 0.75 7.397 8.260 11895 11100 12747 30.89 11.50 12.20 12.04 12.06 12.05 12.24 12.20 12.30
1.3686 0.0560 -10.438 0.75 7.394 8.260 11805 11014 12654 30.88 11.53 12.22 12.06 12.07 12.07 12.25 12.21 12.31
1.3714 0.0550 -10.453 0.75 7.391 8.261 11710 10922 12554 30.86 11.55 12.24 12.08 12.09 12.08 12.26 12.22 12.31
1.3748 0.0540 -10.469 0.75 7.388 8.261 11609 10826 12449 30.85 11.57 12.27 12.10 12.11 12.09 12.27 12.23 12.32
1.3788 0.0530 -10.485 0.75 7.384 8.261 11509 10730 12345 30.83 11.60 12.29 12.12 12.13 12.11 12.28 12.24 12.33
1.3835 0.0520 -10.502 0.75 7.381 8.262 11402 10628 12233 30.82 11.63 12.32 12.14 12.15 12.13 12.29 12.25 12.34
1.3889 0.0510 -10.520 0.75 7.378 8.262 11280 10518 12097 30.80 11.67 12.35 12.18 12.17 12.14 12.31 12.26 12.35
1.3951 0.0500 -10.539 0.75 7.375 8.263 11152 10402 11956 30.78 11.70 12.39 12.21 12.20 12.17 12.32 12.27 12.36
1.4020 0.0490 -10.558 0.75 7.371 8.263 11026 10288 11816 30.76 11.74 12.42 12.24 12.22 12.19 12.34 12.29 12.37
1.4097 0.0480 -10.580 0.75 7.367 8.263 10881 10157 11657 30.73 11.79 12.47 12.28 12.26 12.22 12.36 12.30 12.38
1.4181 0.0470 -10.602 0.75 7.362 8.264 10739 10028 11500 30.71 11.83 12.51 12.32 12.30 12.25 12.38 12.32 12.40
1.4272 0.0460 -10.626 0.75 7.357 8.265 10588  9892 11334 30.69 11.87 12.55 12.36 12.34 12.28 12.41 12.33 12.42
1.4370 0.0450 -10.650 0.75 7.352 8.265 10440  9757 11170 30.66 11.92 12.60 12.41 12.38 12.31 12.43 12.35 12.44
1.4476 0.0440 -10.676 0.75 7.348 8.266 10281  9613 10996 30.63 11.98 12.66 12.47 12.42 12.35 12.45 12.37 12.46
1.4590 0.0430 -10.703 0.75 7.344 8.266 10119  9465 10817 30.61 12.04 12.72 12.53 12.47 12.39 12.48 12.39 12.48
1.4713 0.0420 -10.730 0.75 7.339 8.267  9957  9317 10641 30.58 12.10 12.78 12.59 12.52 12.43 12.51 12.42 12.50
1.4845 0.0410 -10.759 0.75 7.334 8.267  9787  9160 10456 30.55 12.16 12.85 12.65 12.58 12.47 12.54 12.44 12.52
1.4987 0.0400 -10.789 0.75 7.328 8.268  9613  9001 10267 30.51 12.23 12.92 12.72 12.63 12.52 12.57 12.46 12.54

